BEDRF: Bidirectional Edge Diffraction Response Function for Interactive Sound Propagation

We introduce bidirectional edge diffraction response function (BEDRF), a new approach to model wave diffraction around edges with path tracing. The diffraction part of the wave is expressed as an integration on path space, and the wave-edge interaction is expressed using only the localized information around points on the edge similar to a bidirectional scattering distribution function (BSDF) for visual rendering. For an infinite single wedge, our model generates the same result as the analytic solution. Our approach can be easily integrated into interactive geometric sound propagation algorithms that use path tracing to compute specular and diffuse reflections. Our resulting propagation algorithm can approximate complex wave propagation phenomena involving high-order diffraction, and is able to handle dynamic, deformable objects and moving sources and listeners. We highlight the performance of our approach in different scenarios to generate smooth auralization.

==> img/IR_RS.txt <==
time,pressure,variance
0.0208333333333333,0,0
0.0416666666666667,0,0
0.0625,0,0
0.0833333333333333,0,0
0.104166666666667,0,0
0.125,0,0
0.145833333333333,0,0
0.166666666666667,0,0
0.1875,0,0
0.208333333333333,0,0
0.229166666666667,0,0
0.25,0,0
0.270833333333333,0,0
0.291666666666667,0,0
0.3125,0,0
0.333333333333333,0,0
0.354166666666667,0,0
0.375,0,0
0.395833333333333,0,0
0.416666666666667,0,0
0.4375,0,0
0.458333333333333,0,0
0.479166666666667,0,0
0.5,0,0
0.520833333333333,0,0
0.541666666666667,0,0
0.5625,0,0
0.583333333333333,0,0
0.604166666666667,0,0
0.625,0,0
0.645833333333333,0,0
0.666666666666667,0,0
0.6875,0,0
0.708333333333333,0,0
0.729166666666667,0,0
0.75,0,0
0.770833333333333,0,0
0.791666666666667,0,0
0.8125,0,0
0.833333333333333,0,0
0.854166666666667,0,0
0.875,0,0
0.895833333333333,0,0
0.916666666666667,0,0
0.9375,0,0
0.958333333333333,0,0
0.979166666666667,0,0
1,0,0
1.02083333333333,0,0
1.04166666666667,0,0
1.0625,0,0
1.08333333333333,0,0
1.10416666666667,0,0
1.125,0,0
1.14583333333333,0,0
1.16666666666667,0,0
1.1875,0,0
1.20833333333333,0,0
1.22916666666667,0,0
1.25,0,0
1.27083333333333,0,0
1.29166666666667,0,0
1.3125,0,0
1.33333333333333,0,0
1.35416666666667,0,0
1.375,0,0
1.39583333333333,0,0
1.41666666666667,0,0
1.4375,0,0
1.45833333333333,0,0
1.47916666666667,0,0
1.5,0,0
1.52083333333333,0,0
1.54166666666667,0,0
1.5625,0,0
1.58333333333333,0,0
1.60416666666667,0,0
1.625,0,0
1.64583333333333,0,0
1.66666666666667,0,0
1.6875,0,0
1.70833333333333,0,0
1.72916666666667,0,0
1.75,0,0
1.77083333333333,0,0
1.79166666666667,0,0
1.8125,0,0
1.83333333333333,0,0
1.85416666666667,0,0
1.875,0,0
1.89583333333333,0,0
1.91666666666667,0,0
1.9375,0,0
1.95833333333333,0,0
1.97916666666667,0,0
2,0,0
2.02083333333333,0,0
2.04166666666667,0,0
2.0625,0,0
2.08333333333333,0,0
2.10416666666667,0,0
2.125,0,0
2.14583333333333,0,0
2.16666666666667,0,0
2.1875,0,0
2.20833333333333,0,0
2.22916666666667,0,0
2.25,0,0
2.27083333333333,0,0
2.29166666666667,0,0
2.3125,0,0
2.33333333333333,0,0
2.35416666666667,0,0
2.375,0,0
2.39583333333333,0,0
2.41666666666667,0,0
2.4375,0,0
2.45833333333333,0,0
2.47916666666667,0,0
2.5,0,0
2.52083333333333,0,0
2.54166666666667,0,0
2.5625,0,0
2.58333333333333,0,0
2.60416666666667,0,0
2.625,0,0
2.64583333333333,0,0
2.66666666666667,0,0
2.6875,0,0
2.70833333333333,0,0
2.72916666666667,0,0
2.75,0,0
2.77083333333333,0,0
2.79166666666667,0,0
2.8125,0,0
2.83333333333333,0,0
2.85416666666667,0,0
2.875,0,0
2.89583333333333,0,0
2.91666666666667,0,0
2.9375,0,0
2.95833333333333,0,0
2.97916666666667,0,0
3,0,0
3.02083333333333,0,0
3.04166666666667,0,0
3.0625,0,0
3.08333333333333,0,0
3.10416666666667,0,0
3.125,0,0
3.14583333333333,0,0
3.16666666666667,0,0
3.1875,0,0
3.20833333333333,0,0
3.22916666666667,0,0
3.25,0,0
3.27083333333333,0,0
3.29166666666667,0,0
3.3125,0,0
3.33333333333333,0,0
3.35416666666667,0,0
3.375,0,0
3.39583333333333,0,0
3.41666666666667,0,0
3.4375,0,0
3.45833333333333,0,0
3.47916666666667,0,0
3.5,0,0
3.52083333333333,0,0
3.54166666666667,0,0
3.5625,0,0
3.58333333333333,0,0
3.60416666666667,0,0
3.625,0,0
3.64583333333333,0,0
3.66666666666667,0,0
3.6875,0,0
3.70833333333333,0,0
3.72916666666667,0,0
3.75,0,0
3.77083333333333,0,0
3.79166666666667,0,0
3.8125,0,0
3.83333333333333,0,0
3.85416666666667,0,0
3.875,0,0
3.89583333333333,0,0
3.91666666666667,0,0
3.9375,0,0
3.95833333333333,0,0
3.97916666666667,0,0
4,0,0
4.02083333333333,0,0
4.04166666666667,0,0
4.0625,0,0
4.08333333333333,0,0
4.10416666666667,0,0
4.125,0,0
4.14583333333333,0,0
4.16666666666667,0,0
4.1875,0,0
4.20833333333333,0,0
4.22916666666667,0,0
4.25,0,0
4.27083333333333,0,0
4.29166666666667,0,0
4.3125,0,0
4.33333333333333,0,0
4.35416666666667,0,0
4.375,0,0
4.39583333333333,0,0
4.41666666666667,0,0
4.4375,0,0
4.45833333333333,0,0
4.47916666666667,0,0
4.5,0,0
4.52083333333333,0,0
4.54166666666667,0,0
4.5625,0,0
4.58333333333333,0,0
4.60416666666667,0,0
4.625,0,0
4.64583333333333,0,0
4.66666666666667,0,0
4.6875,0,0
4.70833333333333,0,0
4.72916666666667,0,0
4.75,0,0
4.77083333333333,0,0
4.79166666666667,0,0
4.8125,0,0
4.83333333333333,0,0
4.85416666666667,0,0
4.875,0,0
4.89583333333333,0,0
4.91666666666667,0,0
4.9375,0,0
4.95833333333333,0,0
4.97916666666667,0,0
5,0,0
5.02083333333333,0,0
5.04166666666667,0,0
5.0625,0,0
5.08333333333333,0,0
5.10416666666667,0,0
5.125,0,0
5.14583333333333,0,0
5.16666666666667,1238.07933910476,7078.85585818505
5.1875,27902.3394145557,31793.2297175935
5.20833333333333,10040.1976065532,16968.6917773641
5.22916666666667,8199.25565919352,16459.2746524446
5.25,6466.0617239959,13355.8322899578
5.27083333333333,4821.6475586163,9957.56800471051
5.29166666666667,4886.98840637545,11883.459598762
5.3125,4304.43071896264,9986.57480776391
5.33333333333333,4282.27997204854,13198.5073611236
5.35416666666667,3629.11408245121,10188.2273219695
5.375,3239.78706386599,8624.76827520256
5.39583333333333,3353.42869485854,9399.26903626645
5.41666666666667,2763.61842596237,7403.53510102136
5.4375,2628.25500307375,8667.0607121716
5.45833333333333,3041.04177415255,11781.805508655
5.47916666666667,1821.23649829964,4576.64871795703
5.5,2711.4732025867,9290.00065509555
5.52083333333333,2345.97130934661,8594.24766861042
5.54166666666667,1680.99324785793,5044.82143509451
5.5625,1601.03923619357,4997.06752368007
5.58333333333333,-593.94571084933,51619.95593627
5.60416666666667,560.814188556807,3737.93555124954
5.625,528.946890879316,3941.57006381636
5.64583333333333,600.041578336577,3793.89146570674
5.66666666666667,462.114122616803,3382.02676658885
5.6875,475.732776380031,3272.79311320489
5.70833333333333,2027.1165542846,43047.2230200034
5.72916666666667,-791.214035256187,21729.6376318489
5.75,-1229.34621243183,22068.8839352945
5.77083333333333,-3273.11738797763,60291.4655230255
5.79166666666667,-157.085734682004,7231.05476522357
5.8125,-1798.39213993697,38618.9006497374
5.83333333333333,-3.29439642158478,2649.88861876179
5.85416666666667,-1132.05021604073,25877.1681532432
5.875,-885.087283257241,24615.0458025393
5.89583333333333,-1069.12826177129,27682.404235469
5.91666666666667,-1121.65702106685,44153.3253342831
5.9375,-834.287334328442,22598.6812093292
5.95833333333333,-338.294916474971,14293.562331688
5.97916666666667,-415.779852143463,21098.3702427905
6,137.557091899266,2937.03110616607
6.02083333333333,396.560637972068,4665.92689632337
6.04166666666667,204.831273348519,2073.90416928834
6.0625,244.234024088258,2286.50636129906
6.08333333333333,331.346356883045,2671.52801589253
6.10416666666667,271.53970105868,3504.58217101625
6.125,151.6434156378,1916.71286159008
6.14583333333333,161.419851535393,3749.19826818519
6.16666666666667,237.868607373213,2209.89917989362
6.1875,841.243626943557,29478.0998921732
6.20833333333333,219.343638090158,1815.052350908
6.22916666666667,-17.7559992588807,10113.7770630223
6.25,75.2200410840916,6567.79128469244
6.27083333333333,331.813348254573,2782.70732700023
6.29166666666667,253.997972398429,1800.57662086279
6.3125,70.4621534740294,2473.5678347435
6.33333333333333,336.041304137342,5477.59192585734
6.35416666666667,322.625956149778,4638.56557854763
6.375,164.002265495668,1379.10338051528
6.39583333333333,222.743517110468,3444.82278075392
6.41666666666667,218.566939222426,1669.7087826641
6.4375,511.870222291096,15272.7728512243
6.45833333333333,120.679386347807,2068.39614799194
6.47916666666667,292.330782851461,2541.23901258654
6.5,132.25618863846,1442.44806126074
6.52083333333333,220.366445639513,2110.58849645659
6.54166666666667,54.4365196664396,2440.24688454711
6.5625,108.398836691032,1017.28517225001
6.58333333333333,1173.1491592082,32983.7239531509
6.60416666666667,283.254322673073,6348.68994819146
6.625,218.527671554595,1781.55697783546
6.64583333333333,135.322428503272,1625.43658130369
6.66666666666667,149.510030101906,1836.173306747
6.6875,136.58360089774,2713.90528842491
6.70833333333333,60.7869924606472,2082.04487408946
6.72916666666667,-2.07455661630403,5767.67611090491
6.75,173.628802920287,2770.64008745938
6.77083333333333,62.570408319796,819.003977164439
6.79166666666667,19.0568883026772,7330.92090505899
6.8125,144.240109145639,1800.54752863779
6.83333333333333,147.524550904547,2329.4319704827
6.85416666666667,290.49613665936,5905.35361980426
6.875,129.422363597975,1320.14615617388
6.89583333333333,88.1961784913009,1103.22332371502
6.91666666666667,321.003059139529,6060.90343816582
6.9375,152.46228365657,2680.67302772023
6.95833333333333,147.86616792207,1415.66301869654
6.97916666666667,104.271959049798,1212.60357488105
7,108.570976952406,1280.27923046173
7.02083333333333,161.647294156941,1692.63837464643
7.04166666666667,93.6799758805189,1304.55793440578
7.0625,100.367512298768,1238.88348344427
7.08333333333333,63.9551509086158,798.050058637523
7.10416666666667,81.7719543151259,836.282327248659
7.125,66.1537568483693,888.081124839372
7.14583333333333,68.8619198516154,992.163778819018
7.16666666666667,101.438984763126,1072.16075030409
7.1875,110.479922487526,1075.56186962602
7.20833333333333,225.935328126069,7072.01325762174
7.22916666666667,63.8612380204381,778.430358938768
7.25,120.796211097218,1266.27736690474
7.27083333333333,77.5261763153793,1097.02306380297
7.29166666666667,121.126684634112,1810.84328185173
7.3125,81.8817960218587,1149.44972361878
7.33333333333333,72.2027828422088,913.28253753702
7.35416666666667,175.044989502348,1893.01259106904
7.375,80.2137761614811,737.263889800818
7.39583333333333,91.7645084721055,1985.05448941025
7.41666666666667,71.3817275314364,885.499065233986
7.4375,78.9021416661906,965.137536095486
7.45833333333333,80.6035652329963,931.714905516022
7.47916666666667,96.0005565846967,933.800369302174
7.5,65.7884463717728,842.37259065784
7.52083333333333,1272.41911866895,37751.5089031274
7.54166666666667,62.225143968829,758.852082362064
7.5625,67.6015813675628,975.546156073294
7.58333333333333,62.0795639012077,790.152050458633
7.60416666666667,67.9580597732488,805.813751502603
7.625,32.5746055967175,501.009314355916
7.64583333333333,93.2638769545961,898.026241115109
7.66666666666667,36.9882014333299,825.12970613021
7.6875,101.710991662895,1042.79115327471
7.70833333333333,89.3032266401114,993.151958662966
7.72916666666667,105.526987618216,1207.2921081135
7.75,58.2208324956674,742.228794939932
7.77083333333333,75.0437186116526,797.730256070914
7.79166666666667,150.784294990406,2542.31112765642
7.8125,20.7033508992704,323.165721311064
7.83333333333333,43.9620126885298,381.829525487601
7.85416666666667,38.5361318187686,697.317810475741
7.875,84.4009697630103,938.7127791023
7.89583333333333,72.4018149508208,891.836350194433
7.91666666666667,99.8973325834862,1022.77318209891
7.9375,377.079438166197,9290.01592747827
7.95833333333333,135.539706079143,2770.35190279557
7.97916666666667,82.2146141714387,801.879221292047
8,28.3713686402218,560.24154459946
8.02083333333333,73.3717823781697,796.807273765396
8.04166666666667,174.496412218468,4628.30955187455
8.0625,44.3669638690239,716.899876098276
8.08333333333333,31.1014042407221,537.244497104912
8.10416666666667,12.2997541624483,896.776737225379
8.125,49.0364827935159,623.195646485852
8.14583333333333,44.9031636954195,528.95934943371
8.16666666666667,54.3451912126692,677.485136833573
8.1875,106.546800041646,1083.4773151663
8.20833333333333,46.3889613335787,620.897229402619
8.22916666666667,244.513681005853,4984.17178001334
8.25,50.546083522367,593.472206792464
8.27083333333333,47648.7093374922,71875.0900348268
8.29166666666667,1923.69224420597,11411.0156304694
8.3125,-468.384571920365,19703.682066642
8.33333333333333,-59.3981897208799,3899.49574986129
8.35416666666667,-112.379305834849,2353.48562401485
8.375,-16.5350924306155,936.957047702152
8.39583333333333,-12.9850712048529,1006.99609705316
8.41666666666667,-30.2074773487496,1219.76245965244
8.4375,-8216.59300596158,4785.36758858478
8.45833333333333,-5413.61725843506,6432.54724262998
8.47916666666667,-3464.84203116965,3354.44668020739
8.5,-3319.56196739879,8428.68869697595
8.52083333333333,-2487.15016375606,17958.2944640945
8.54166666666667,-3032.58362758593,14980.1960827015
8.5625,-2338.46901474709,24556.5701228217
8.58333333333333,-3235.56420214397,38601.3458330414
8.60416666666667,-1611.15522733533,13145.6900217171
8.625,-2089.61605274275,12608.232321038
8.64583333333333,-1516.52751823494,4490.68730506641
8.66666666666667,-1265.2334402584,2784.0744770301
8.6875,-1552.61844501944,6306.47560736475
8.70833333333333,-1875.49458075853,6127.95399949064
8.72916666666667,-1173.15946339026,4459.70838855536
8.75,-747.931225037054,16792.64757377
8.77083333333333,-1541.49597016368,16582.4566424151
8.79166666666667,-1869.72318302606,25189.6626207436
8.8125,-1186.29663282294,9314.50721553128
8.83333333333333,-955.791481833507,5962.84210928907
8.85416666666667,-1184.90163059721,24465.0733051915
8.875,-123.851845055673,14966.6955805669
8.89583333333333,-232.111164529757,4618.87101921507
8.91666666666667,89.9364443446346,7848.57701163721
8.9375,-2411.0617824299,60816.3333774158
8.95833333333333,-378.92930516252,7083.12904282962
8.97916666666667,-803.921065633828,12524.0905553527
9,-227.71888129709,2611.23984160608
9.02083333333333,1327.58210646957,42496.4971490497
9.04166666666667,-166.346943016514,2771.62252280316
9.0625,-331.490137442896,4399.87745441886
9.08333333333333,-302.953413866712,2427.98273995049
9.10416666666667,-1584.015324887,45731.9332347301
9.125,-153.662309415362,8112.37216490256
9.14583333333333,-106.078553781273,3752.90490865736
9.16666666666667,-187.770089700617,1587.63690674058
9.1875,-232.80740068638,2485.11733677663
9.20833333333333,-183.438311682423,2057.19100877408
9.22916666666667,23.9433484623896,11879.7878701819
9.25,-170.985018138064,1131.725652972
9.27083333333333,27.6199307126793,6743.76919586592
9.29166666666667,-26.594375679251,6695.2903112566
9.3125,-263.533700559644,4567.53396456989
9.33333333333333,2094.52710225107,45729.3255115283
9.35416666666667,2439.5495837568,2746.4271483924
9.375,1432.50806945036,4782.12928634324
9.39583333333333,691.957029247,11855.8318073705
9.41666666666667,803.302669347541,3704.88409923404
9.4375,4.08813207934785,23619.4624357036
9.45833333333333,561.004904655011,2247.53003121432
9.47916666666667,605.350694350696,2468.48014539728
9.5,-3749.03676546015,18338.9528397054
9.52083333333333,-3332.9129419482,10111.801292888
9.54166666666667,-1485.08351848542,8484.96003897722
9.5625,-1404.43284324345,4963.24992822655
9.58333333333333,-835.043257826558,5928.19937408441
9.60416666666667,-1214.05063985718,7365.35799023638
9.625,-740.865418202563,4790.33653942617
9.64583333333333,-1033.65587728482,8960.97724964544
9.66666666666667,-629.158991184014,4178.79807625005
9.6875,-489.460982435808,4514.92449637788
9.70833333333333,-573.316985054452,11599.8271268303
9.72916666666667,-360.647566729245,3110.35162181277
9.75,-253.236043728587,5178.60648717333
9.77083333333333,-110.345658947896,4130.3035916906
9.79166666666667,-448.574575195342,8653.55252165986
9.8125,-313.845848085918,6798.60050489014
9.83333333333333,-595.566347096306,7935.4767785553
9.85416666666667,-789.457271783148,10229.9898910054
9.875,-499.125138922962,4010.98560465397
9.89583333333333,-75.3371049274617,16200.633456989
9.91666666666667,-652.663526740702,9064.7950205638
9.9375,-1147.43154018266,8845.53116059227
9.95833333333333,-709.634980024442,11316.7845688333
9.97916666666667,-741.406168263614,9357.37780883758
10,-873.116704538141,12828.054838345
10.0208333333333,-1005.14718937621,7561.13906322653
10.0416666666667,-519.115647631095,5822.44829582537
10.0625,241.745755743544,8656.0255223461
10.0833333333333,-412.819065554729,8215.03457989347
10.1041666666667,-358.729434526693,12050.4116771576
10.125,-162.922475932642,6835.11123886934
10.1458333333333,-1197.62748338748,34598.0767731988
10.1666666666667,-122.273117745532,10155.7217180598
10.1875,-681.396012447342,9746.92810975225
10.2083333333333,-281.438987704754,8292.74202900207
10.2291666666667,-546.505253659817,16080.1756697946
10.25,-227.982604749624,4222.81900184217
10.2708333333333,-185.50053726026,2885.28675104778
10.2916666666667,-148.956601808381,7258.22714210901
10.3125,-464.451025763623,14804.447159213
10.3333333333333,-26.7032749993285,5905.39681865379
10.3541666666667,-2447.23006876178,25468.363432072
10.375,-2116.37285628279,38135.4296159504
10.3958333333333,-633.052974565741,7446.55385225749
10.4166666666667,-1385.78800743689,14805.0889181591
10.4375,-202.428292129953,39195.6838841216
10.4583333333333,-936.996500718593,13135.2836976377
10.4791666666667,-859.649268031107,6425.64518019904
10.5,-806.824543066421,11875.9605525361
10.5208333333333,-586.428195260356,8809.71279572445
10.5416666666667,264.127157165495,15609.6395306952
10.5625,1427.21057635824,11609.4159510705
10.5833333333333,337.048006830088,10153.718820036
10.6041666666667,-213.156229861098,8326.83354940159
10.625,31.6390396244376,14713.8857978731
10.6458333333333,461.009734992364,14248.9363433415
10.6666666666667,524.901706228473,18407.6979323516
10.6875,70.2624590905034,19392.7708692082
10.7083333333333,-241.610653152294,12422.1223977891
10.7291666666667,-355.298372604775,7730.32640039188
10.75,-1027.90924050196,12574.5756627685
10.7708333333333,-330.8119671764,17305.552126211
10.7916666666667,-529.245681864305,7469.17092044325
10.8125,-1525.04816543846,21014.3920224874
10.8333333333333,-1068.93629053633,31861.0506314665
10.8541666666667,44.9347045190307,14992.3081981887
10.875,340.165524226536,8061.05403582906
10.8958333333333,-669.800313287684,9478.82310197089
10.9166666666667,-702.553790427049,12562.3864907952
10.9375,-85.5135318468382,4706.7640413882
10.9583333333333,-52.946319075085,3958.04924802221
10.9791666666667,-508.303922721215,5124.24015051239
11,18.672248226121,10684.5317884483
11.0208333333333,-347.110625408272,6317.73311963132
11.0416666666667,-356.884989112212,7984.82235274728
11.0625,818.265425550381,13750.2350933449
11.0833333333333,-108.502744935589,3211.30351600925
11.1041666666667,118.876481374291,5685.74864287592
11.125,178.500289813481,5554.69619387297
11.1458333333333,344.244367292473,7186.05568538232
11.1666666666667,1928.48881374653,32100.433061449
11.1875,1113.81669812595,15816.7210998323
11.2083333333333,328.161283152339,12266.6459483082
11.2291666666667,128.062980585827,14680.8244793124
11.25,1061.56042065687,33389.9757105565
11.2708333333333,806.372113964911,33713.9631546923
11.2916666666667,-271.226787204782,21527.3504119039
11.3125,-1053.8030229136,20280.3566512863
11.3333333333333,394.687061535603,9231.2791666377
11.3541666666667,-6.89252771033324,7619.52663790286
11.375,-298.550075483054,10118.7640359582
11.3958333333333,-1022.47544714783,18300.0409608118
11.4166666666667,-678.617895161421,19688.8807596389
11.4375,-1677.71870683738,45745.4235123837
11.4583333333333,503.191664552139,11943.1523413424
11.4791666666667,164.048840135125,14442.3861071117
11.5,-239.965298963329,7762.48077552305
11.5208333333333,573.423803080548,25077.4737526488
11.5416666666667,12.3899878081318,13630.7633255183
11.5625,-144.328859368613,13585.036916866
11.5833333333333,391.980086334556,15324.9798543687
11.6041666666667,-253.856171928868,19082.4375234269
11.625,957.550112871527,26317.5164817305
11.6458333333333,-129.45585827946,5756.97284421119
11.6666666666667,-36.5379260771919,4102.39345939445
11.6875,-18.3282111439013,3585.86887308614
11.7083333333333,411.001821469149,18111.2363496003
11.7291666666667,370.722217912717,11659.5079776162
11.75,-414.662251457705,23443.2588738442
11.7708333333333,-447.669682871379,10164.1175276796
11.7916666666667,1684.17041514897,51066.2784236921
11.8125,-13.7164922348091,6291.52941449568
11.8333333333333,153.012825898517,8247.40374603961
11.8541666666667,-718.755986442492,17742.2973301123
11.875,-96.06388480572,13847.3630058713
11.8958333333333,311.655304991313,16117.4763108324
11.9166666666667,389.131284189238,8018.62883603527
11.9375,646.604150073351,11209.2077455299
11.9583333333333,335.747561299269,16388.6157886449
11.9791666666667,1147.67958809174,53981.6283961012
12,-303.298568030499,7814.3067332108
12.0208333333333,-1004.7639487656,50468.8190679837
12.0416666666667,-662.114029784962,10979.4648446222
12.0625,-315.3064122442,9438.23334064915
12.0833333333333,-809.69675176143,23163.7183353838
12.1041666666667,430.846128248993,18177.0111139634
12.125,-1908.79275946888,24550.7888131215
12.1458333333333,-1775.0682163441,25470.6743793309
12.1666666666667,915.765875755353,10550.8254982258
12.1875,2244.01206551877,37433.0771394197
12.2083333333333,147.186876903671,7002.98398741341
12.2291666666667,150.017110690398,9734.29197971882
12.25,-510.984338067911,12021.106996087
12.2708333333333,680.695445724223,40999.7803839578
12.2916666666667,-382.533557468392,9247.1257523663
12.3125,38.7937125219178,5952.68159826805
12.3333333333333,491.693305064272,12346.8494838539
12.3541666666667,-1066.4779072025,14884.203183662
12.375,-223.471953795826,6407.47689157329
12.3958333333333,-413.03811540485,16584.5435531614
12.4166666666667,14.9121419540686,8369.96230646157
12.4375,-336.582743889741,7329.08214482088
12.4583333333333,-291.358786018781,7089.92255328143
12.4791666666667,-638.389735620334,26141.8986855055
12.5,-150.775785188306,10640.7803528843
12.5208333333333,1249.04089684789,43320.579895749
12.5416666666667,-1563.86285677185,31579.4440393311
12.5625,-2106.14835090411,6419.83552359318
12.5833333333333,-3178.29109047988,9964.20711636795
12.6041666666667,-2048.89991926536,6988.11351740505
12.625,-873.362950268554,7548.97627994108
12.6458333333333,-371.301104183755,15589.6493503235
12.6666666666667,-1764.61788213774,19948.0360643876
12.6875,-638.497261331185,15261.369983907
12.7083333333333,-1953.53053577508,20797.748297494
12.7291666666667,-571.894815143822,14904.2761078421
12.75,-210.381784030872,15352.2931650376
12.7708333333333,-272.376517380185,15148.7483029839
12.7916666666667,-856.252731309713,5993.91693160755
12.8125,-1758.78823490379,23798.0149801924
12.8333333333333,-648.543713248616,19748.9015304562
12.8541666666667,-5372.41035740674,58233.0425476192
12.875,-1848.33846170968,23006.4129792749
12.8958333333333,-1074.63840239504,13324.0429480737
12.9166666666667,-976.531389316359,14444.6920428151
12.9375,-989.097967767036,9654.64654973883
12.9583333333333,-606.132100370624,28932.4113223447
12.9791666666667,-617.216189632503,7073.84393319982
13,-1566.74356863622,15663.5318894383
13.0208333333333,851.189461633761,16145.8695181264
13.0416666666667,1160.62642810165,28674.9736627925
13.0625,616.967091468855,12580.608537068
13.0833333333333,-360.379050315936,34224.9210853887
13.1041666666667,-811.747018332637,58690.7091877523
13.125,-633.007052026436,31348.3115012147
13.1458333333333,-1845.93897794235,32850.7205494982
13.1666666666667,1903.22565276264,31771.363194333
13.1875,-369.347148451429,28753.5799513237
13.2083333333333,1000.64118462342,36605.2330955225
13.2291666666667,-695.812117116807,21566.999725378
13.25,1191.8710755626,17833.3629521027
13.2708333333333,-613.340849174465,13872.9590248557
13.2916666666667,-214.456595150696,36873.9169102355
13.3125,-1250.69562244068,25354.6794882694
13.3333333333333,-1819.11006089593,49636.4579760329
13.3541666666667,-253.889545349477,30661.2081164266
13.375,613.080011922955,26219.4465298236
13.3958333333333,317.727800633446,33520.0719921804
13.4166666666667,-611.612235957578,16861.641665998
13.4375,-1152.24183907774,17666.9511691652
13.4583333333333,-474.188447155004,33009.743214829
13.4791666666667,-148.350559001609,8334.5459464518
13.5,-288.533364883287,13737.0428235216
13.5208333333333,-62.0960939681039,34762.2441526158
13.5416666666667,-295.509438033453,13806.4970380584
13.5625,-772.158133583789,45066.4854728343
13.5833333333333,706.799316350332,19057.0920196484
13.6041666666667,4653.22532967268,74688.0467612963
13.625,-114.653626922099,17363.2109348824
13.6458333333333,118.815693539275,5957.57972769223
13.6666666666667,57.8673509638557,7623.75569602344
13.6875,-1302.43389064816,15195.9120331825
13.7083333333333,-755.169161759513,13913.1311494596
13.7291666666667,398.555168549779,10683.713678775
13.75,1086.63312051375,30289.9934115895
13.7708333333333,213.520287502655,23031.6057251966
13.7916666666667,1417.81954095467,31703.8101566977
13.8125,706.559056549675,13045.9390153908
13.8333333333333,1599.43117808045,26125.3389398463
13.8541666666667,512.890733018236,10608.5626476885
13.875,1216.53941749783,28461.3636227138
13.8958333333333,-365.640320672449,8203.43368178127
13.9166666666667,91.2372158373058,10800.5473024603
13.9375,-1017.52870791934,37564.1333799194
13.9583333333333,772.910203038595,14966.2166977625
13.9791666666667,-176.545170127347,11245.6723394942
14,173.652264230335,27888.902658065
14.0208333333333,-375.663236505637,21464.7558442121
14.0416666666667,-558.387400260276,9511.87128236702
14.0625,703.208069881478,18717.0196528415
14.0833333333333,-355.681395871464,6968.72940507901
14.1041666666667,-180.694795771611,5647.99000499026
14.125,-362.618663409061,15509.8015436221
14.1458333333333,-548.098654353589,33459.8391627575
14.1666666666667,-830.820531187947,13368.0577622164
14.1875,-774.084319272646,16987.2387138088
14.2083333333333,380.787499954895,21022.7081730923
14.2291666666667,-68.4417711197669,7002.82382217787
14.25,-363.167612937936,3450.81783193179
14.2708333333333,-727.561580962086,27401.9783581025
14.2916666666667,-1473.65299301332,45744.6461233915
14.3125,-1234.23205009007,32911.3789455598
14.3333333333333,-651.435718900943,9091.02005015502
14.3541666666667,219.874519404912,16696.5328305859
14.375,-1409.48462099628,27466.9218651647
14.3958333333333,-135.278237106226,16119.4109328566
14.4166666666667,-911.420049337618,12015.195052978
14.4375,-1100.81653914546,11947.721842807
14.4583333333333,-2379.30901340496,51494.2195580898
14.4791666666667,-86.3454918398163,17297.0755991872
14.5,94.2479478469493,7439.99639557814
14.5208333333333,-1033.45780015578,25197.509997662
14.5416666666667,-736.528967373608,27371.3989859489
14.5625,-1612.02315543038,58725.6048559883
14.5833333333333,-257.250220142657,11484.4059508134
14.6041666666667,-400.030477308145,11537.7888922076
14.625,-266.605084185802,9115.19318934762
14.6458333333333,660.602306426914,14037.8555525997
14.6666666666667,595.543138982465,20903.7795266959
14.6875,157.708647390307,11746.5681782602
14.7083333333333,525.565410898549,56785.7399750437
14.7291666666667,-136.711198378112,24173.4369233285
14.75,-386.740918732904,7391.39853763335
14.7708333333333,102.881236297475,9108.99567238223
14.7916666666667,393.247586698865,17388.9326774976
14.8125,1280.35727588811,46547.6761929136
14.8333333333333,752.941095438028,18328.6318013705
14.8541666666667,-269.556018257529,13525.6358166088
14.875,-1.52770230443645,29482.8079786987
14.8958333333333,549.372922767474,23013.4931306894
14.9166666666667,1877.51497297726,68226.6349395986
14.9375,-353.852670242096,14688.0007864489
14.9583333333333,-70.2671614366772,7921.79750964104
14.9791666666667,1010.86956355194,54782.124502126
15,266.260003378037,6675.45074087607
15.0208333333333,-116.918455999486,12650.3204070728
15.0416666666667,-601.385125841177,20260.5256946535
15.0625,42.8627824886825,9020.95891536835
15.0833333333333,644.396169363007,23563.3271418301
15.1041666666667,-160.901430061186,19695.9973086719
15.125,244.15064417396,29596.1192566809
15.1458333333333,228.214342133821,18966.8013223592
15.1666666666667,162.566669211463,8982.58181436625
15.1875,-1187.51758338054,16087.399301023
15.2083333333333,1152.35833661927,23265.8724085972
15.2291666666667,-176.84574037872,19579.3006979163
15.25,37.1943130990394,9762.23364087195
15.2708333333333,553.092248802561,9884.88048466553
15.2916666666667,143.51232262299,12732.0632308005
15.3125,-204.696167662143,30711.0990368936
15.3333333333333,-331.036917316025,10503.5313073424
15.3541666666667,246.134094522935,18424.9145440887
15.375,-251.156075448984,15888.2084779132
15.3958333333333,371.991177491254,12586.1695718183
15.4166666666667,726.858329208617,15431.2856320075
15.4375,120.731574938096,8210.55479315485
15.4583333333333,585.115706615331,9645.85902165519
15.4791666666667,396.64654603058,13283.4489732963
15.5,210.341774153535,9956.72900571882
15.5208333333333,507.900981437094,12628.683517147
15.5416666666667,1134.82717615727,30749.2780644151
15.5625,-219.263023051047,13338.0849315027
15.5833333333333,98.1551790224577,18637.3822381112
15.6041666666667,1071.29646055163,30219.6843145818
15.625,461.515274541391,9892.18432422589
15.6458333333333,338.136044782615,10638.2073401236
15.6666666666667,-285.616841551765,3945.81099414418
15.6875,-204.307939347199,8360.85110809246
15.7083333333333,-413.793412788375,12264.7189040239
15.7291666666667,1213.98131787727,45738.5411160349
15.75,-630.0351262102,43890.2220199956
15.7708333333333,334.989361868742,9602.52013068949
15.7916666666667,194.51438827885,6892.59955834069
15.8125,-354.230787902739,36739.9443898304
15.8333333333333,1090.49952961109,29237.5704758135
15.8541666666667,117.139873533874,9090.07808377442
15.875,796.871948026446,32775.0522305937
15.8958333333333,-231.664561521179,10211.0218031079
15.9166666666667,39.3669652126877,13768.1564815603
15.9375,-318.128864032861,9640.81084188242
15.9583333333333,191.78271908824,29893.3464374028
15.9791666666667,128.844143387871,8010.26553232436
16,362.964928714994,10370.1536577849
16.0208333333333,-328.272234102363,11274.5414046634
16.0416666666667,310.010052745328,5605.49452634687
16.0625,-337.145715169976,19766.1345106472
16.0833333333333,7.55849935224398,7568.21229317342
16.1041666666667,298.952026465856,14249.8645191934
16.125,-577.786149631617,16792.5522920427
16.1458333333333,24.2793194059219,12954.1219244507
16.1666666666667,-331.832360733217,13196.5822553818
16.1875,-153.837816948932,9740.38236994616
16.2083333333333,1691.10472248817,37727.0245606432
16.2291666666667,2355.27472324497,40672.9600678197
16.25,819.576178555059,22364.2269837264
16.2708333333333,2085.84479472168,42468.4399431253
16.2916666666667,88.2784966048118,9063.78969076233
16.3125,1446.20199011966,52835.9312949075
16.3333333333333,465.662191915222,8521.13713122271
16.3541666666667,931.021363953491,36676.3417072294
16.375,139.405655091901,27168.3651673655
16.3958333333333,1333.49202243658,28272.6090905999
16.4166666666667,536.78985881148,25628.5920979186
16.4375,-174.219434009936,20043.8492866949
16.4583333333333,96.6340812327646,12316.6433810239
16.4791666666667,89.066562521867,7822.06344836996
16.5,353.683378789412,13578.0221038828
16.5208333333333,-780.517699397799,24385.8349386175
16.5416666666667,1432.34300018299,30039.9349631184
16.5625,797.615345459972,16682.3615846427
16.5833333333333,553.085127483203,12033.0127528649
16.6041666666667,841.635826116093,11936.9356856661
16.625,-385.490515382471,10877.197538126
16.6458333333333,115.769646480012,6301.15939282616
16.6666666666667,-52.3547491862435,6961.26849822878
16.6875,193.237994436154,9928.60274168273
16.7083333333333,-283.759768930067,11902.5422183445
16.7291666666667,1163.33175765869,16422.305909633
16.75,127.968385667284,9235.85631755796
16.7708333333333,264.092106971806,11699.0031476002
16.7916666666667,-489.056638851878,21682.9081726408
16.8125,-19.8414599841626,7242.54740371861
16.8333333333333,547.638456750397,19135.6867934974
16.8541666666667,-106.63406028624,9142.87752805406
16.875,-11.5111225956047,11588.2308784292
16.8958333333333,232.702399678653,12828.3321483239
16.9166666666667,433.455078675215,16615.5257792557
16.9375,1110.47129586198,20182.6994716113
16.9583333333333,-21.749223763976,11568.5153832042
16.9791666666667,1001.58179355017,19057.2179948331
17,725.058701295571,8942.85819267451
17.0208333333333,-699.42117752132,29648.7889878876
17.0416666666667,-422.396935849165,16578.5096948022
17.0625,-169.682081523804,6189.23125619738
17.0833333333333,-497.715102624438,19374.1831076888
17.1041666666667,386.819135112708,20949.2989616997
17.125,2594.52014258699,58927.8863877707
17.1458333333333,-263.16962176473,29638.8498059434
17.1666666666667,773.717530759987,15474.7454147012
17.1875,768.543624901351,9804.35304297772
17.2083333333333,705.002291413806,10647.2429343568
17.2291666666667,-221.56171668697,15203.4106738194
17.25,862.825602341,15574.8282315714
17.2708333333333,2152.28669518788,63086.953366406
17.2916666666667,29.4758568277432,7520.34208056501
17.3125,186.206383814609,5444.46819795295
17.3333333333333,545.092825252782,12045.7949540468
17.3541666666667,979.006336862244,23483.2567821789
17.375,803.572317977772,8847.71828843749
17.3958333333333,635.343628747813,18220.4313140891
17.4166666666667,380.448561563846,14092.1382109493
17.4375,1262.00046529051,23321.3891189387
17.4583333333333,-98.3386645100799,9426.85863218707
17.4791666666667,62.1904913102536,3175.48383575615
17.5,-243.080177073581,8350.03865249864
17.5208333333333,468.359836183697,32737.5876894791
17.5416666666667,370.101412079696,4685.56124761259
17.5625,-131.304450033956,22372.0564026937
17.5833333333333,369.378181040284,23033.2457569207
17.6041666666667,360.35522006408,4645.26125996208
17.625,728.029811710464,11786.6437010499
17.6458333333333,914.687808593636,30608.862605742
17.6666666666667,160.893673051754,5366.34040252099
17.6875,484.086154716189,11116.6470072012
17.7083333333333,288.979837362267,9212.98061187278
17.7291666666667,-552.257337401058,27525.8472630359
17.75,367.441308984055,9575.97086667225
17.7708333333333,311.567655086154,7223.74753167439
17.7916666666667,794.481577022721,12394.0536613256
17.8125,-164.980693022926,13667.0166766951
17.8333333333333,98.5346983862173,7615.07501489221
17.8541666666667,174.78352782262,22060.5018787569
17.875,553.221658260755,9367.89108211185
17.8958333333333,937.335980664203,14693.8845198089
17.9166666666667,227.400214550348,4630.153488275
17.9375,255.131491067947,9208.06519991189
17.9583333333333,720.064962336615,7138.59994361173
17.9791666666667,498.337069838707,16572.0973687549
18,790.96064391701,14669.3666297627
18.0208333333333,226.245573042895,20570.8599228414
18.0416666666667,947.756419297557,25650.4064316148
18.0625,241.041899105027,19913.527766534
18.0833333333333,410.821366209564,10339.3976862453
18.1041666666667,70.5521889996991,5315.46215751013
18.125,508.501121732665,6540.56605648951
18.1458333333333,-7.20459007403345,14741.0247856911
18.1666666666667,546.813720960177,8348.47539076854
18.1875,1015.86781564534,24866.8592535294
18.2083333333333,399.903795364254,4501.92508664578
18.2291666666667,-129.996285404518,15880.1609178357
18.25,355.344534611036,4849.98100999106
18.2708333333333,1618.04582351118,32209.0558552475
18.2916666666667,504.677306323946,7570.35316385981
18.3125,144.499251362952,7265.74467927
18.3333333333333,66.9618494037191,4551.18703650591
18.3541666666667,-634.827900080707,26754.504216237
18.375,656.625705707272,9818.11531463539
18.3958333333333,194.865671434111,5839.33423516604
18.4166666666667,893.513628271083,18826.8014809357
18.4375,893.75801231484,33056.7287287449
18.4583333333333,64.9600681860701,7504.05887900284
18.4791666666667,45.3925156608837,6479.98552143071
18.5,195.970799925163,5405.22399456802
18.5208333333333,8.06771473184125,7249.27532194785
18.5416666666667,66.2865637076257,12719.9166003325
18.5625,612.295265084845,9055.84310934538
18.5833333333333,527.04380966342,22545.312207966
18.6041666666667,-503.712253521138,23322.2843678909
18.625,125.805779437419,3931.33355935446
18.6458333333333,843.141003064348,18974.4942984594
18.6666666666667,246.347062924947,5233.80838319975
18.6875,236.702006693128,1760.12035883694
18.7083333333333,-215.090530076621,13638.9548566345
18.7291666666667,122.784645267621,3886.7463861964
18.75,495.901132871891,18304.3148697197
18.7708333333333,246.470880886768,2986.44729432574
18.7916666666667,-93.3244189829277,9512.01438243302
18.8125,-58.9825355742043,4240.41226924789
18.8333333333333,457.353880375962,8199.99845939875
18.8541666666667,1058.61041046322,24199.5075992708
18.875,710.967290295868,22763.8001185981
18.8958333333333,242.882500000937,6709.25287608743
18.9166666666667,545.178276452221,8986.09733735808
18.9375,451.304624945975,5839.13431591598
18.9583333333333,206.27209929809,2981.92041766561
18.9791666666667,-527.566797322299,15837.285105116
19,218.697536702378,1789.99064090731
19.0208333333333,551.609575085903,13862.7227900169
19.0416666666667,206.795922700885,2531.56060995785
19.0625,-31.4047005691519,8625.43872043835
19.0833333333333,-3.80395625046761,2082.7129491794
19.1041666666667,-108.060702361394,11242.5076657945
19.125,686.359949132356,8416.05523708776
19.1458333333333,-704.205798972329,26528.3310163426
19.1666666666667,739.051276909115,13498.748671889
19.1875,-273.801204495934,12677.1742558049
19.2083333333333,54.039109862489,2602.17333730507
19.2291666666667,353.882107248069,4633.73748659841
19.25,1164.36351504013,34274.4132694407
19.2708333333333,83.872626974726,14569.7056546026
19.2916666666667,209.243403452736,4880.98164807863
19.3125,313.438620632191,4818.82982833737
19.3333333333333,275.00810275383,5806.15601806055
19.3541666666667,39.4017726521936,1965.90502444754
19.375,142.875020346109,3424.85997631638
19.3958333333333,432.106762196979,5849.08977423099
19.4166666666667,57.0268679250728,2980.92164185769
19.4375,497.344327660293,11200.1483995904
19.4583333333333,102.069255963335,3319.53179448928
19.4791666666667,135.670205667239,3468.25360941747
19.5,-296.774403565334,10851.7329177534
19.5208333333333,357.566619011577,4941.96579920866
19.5416666666667,75.7732175790441,3019.00374434912
19.5625,657.413749377103,8625.59042592486
19.5833333333333,48.6465947758979,3875.36430317894
19.6041666666667,116.870436772245,2861.75722165868
19.625,644.056051915851,19975.9323622669
19.6458333333333,918.871129993292,26906.8485347336
19.6666666666667,112.950184064902,2757.72990686347
19.6875,-772.360034420762,18553.7556569305
19.7083333333333,112.590062344072,2472.10732241459
19.7291666666667,205.62009299067,5989.27416431941
19.75,125.661145260241,4046.09062701212
19.7708333333333,407.252851874889,8509.33704139556
19.7916666666667,87.5625608161114,3382.54444062114
19.8125,179.890559971968,2254.2478897386
19.8333333333333,-12.3766352031391,3250.13157647681
19.8541666666667,-5.27541724058551,3277.98428065966
19.875,226.99630912375,6708.50264442472
19.8958333333333,1046.31837942882,24485.3654904098
19.9166666666667,138.976119472921,3993.98728932024
19.9375,336.117378277136,11752.1256286767
19.9583333333333,122.1529118765,4332.91047800289
19.9791666666667,164.739312813788,4047.98404087487
20,142.946749133505,4811.18141882556
20.0208333333333,170.853383073764,4470.95648394841
20.0416666666667,131.588990940474,2349.85875552889
20.0625,278.599667511441,3705.36333188384
20.0833333333333,113.189312683219,5201.92916823623
20.1041666666667,325.231614844438,4655.80841896214
20.125,-32.2566449839156,4172.94869958299
20.1458333333333,-912.742346781346,41533.7755188843
20.1666666666667,144.248898400392,4052.02532899193
20.1875,-381.155228580933,16316.3671592519
20.2083333333333,454.374008821554,5602.06142846603
20.2291666666667,-45.8319342353976,6331.42730637106
20.25,-74.1267611645421,5430.78143764113
20.2708333333333,329.205921240297,7065.75990381795
20.2916666666667,124.738019782404,6592.58475492095
20.3125,542.85987653217,12534.4685500824
20.3333333333333,266.816711944862,3031.01771281591
20.3541666666667,-214.482080302888,10254.9216733271
20.375,305.184581346572,7178.67592504227
20.3958333333333,942.793260973043,30080.9255247082
20.4166666666667,315.444875022796,5422.04501962975
20.4375,-34.6539245716926,5968.03000144986
20.4583333333333,307.998717735508,4578.9325694119
20.4791666666667,165.805854956937,2684.65809218176
20.5,-1346.05544425445,36097.6717996478
20.5208333333333,490.984180898963,9911.53788828031
20.5416666666667,-99.2245163186618,5886.77467526786
20.5625,407.541619447543,10339.7619077564
20.5833333333333,500.195163186152,6541.68284280741
20.6041666666667,445.241064301077,9918.76499246677
20.625,288.474235104289,5263.03031559119
20.6458333333333,7.82417395900506,1124.55590478457
20.6666666666667,49.3324188341916,2643.61679261447
20.6875,82.0212575851142,8452.13023257648
20.7083333333333,246.651444007086,5383.27369608519
20.7291666666667,134.154238072991,9295.35806546915
20.75,109.838544629469,1236.6294476868
20.7708333333333,-203.006038701415,6979.0797215993
20.7916666666667,349.008573873531,7083.03975897505
20.8125,56.0439525472932,12440.0085097114
20.8333333333333,-285.855251244561,7279.88047942661
20.8541666666667,205.572295495852,4178.41931848264
20.875,98.268313442552,2651.47575661835
20.8958333333333,666.668380820759,7035.48391054904
20.9166666666667,1283.01152979929,4135.96528737901
20.9375,673.142584428137,3930.61360407051
20.9583333333333,342.32080449472,3101.5681532203
20.9791666666667,730.694605010173,20393.0041037432
21,-5.0803423142389,8019.18257028061
21.0208333333333,215.746686666296,5435.24709752388
21.0416666666667,433.404120559295,3665.62306301236
21.0625,-22.324663030402,5873.07771912723
21.0833333333333,203.104940618638,6748.85441110888
21.1041666666667,276.19898271492,4070.90043191494
21.125,85.1585731777848,5566.37355547916
21.1458333333333,990.276252439795,28752.4291719516
21.1666666666667,283.859232757748,5825.92745151137
21.1875,282.599073055629,4058.52267367731
21.2083333333333,333.738641839076,2584.23042054231
21.2291666666667,-0.432507433781882,6773.26308387253
21.25,562.480820983061,5796.20149338277
21.2708333333333,1145.43774912256,23327.6228348182
21.2916666666667,289.191731322097,3644.57732612442
21.3125,304.957210800446,3193.67072158839
21.3333333333333,-744.733930676876,35029.6646391692
21.3541666666667,-31.1577409142529,4746.66502253259
21.375,-1313.72820200693,11842.4170422474
21.3958333333333,-327.636701885028,15718.0701215129
21.4166666666667,-61.3802421953191,7080.48438340695
21.4375,-209.363787405924,6056.62027553779
21.4583333333333,-1056.75369640842,20147.1410881325
21.4791666666667,695.552938969235,24655.5275197025
21.5,-165.647747345405,4276.0970250672
21.5208333333333,-594.779113073102,15500.606740905
21.5416666666667,-134.97549229677,2976.63730212437
21.5625,-388.1387948183,4854.54437505072
21.5833333333333,540.607287548045,17177.6581962286
21.6041666666667,149.240678083017,8614.62209519006
21.625,-223.120951133685,3797.16402192441
21.6458333333333,-231.041316974892,2671.28125568326
21.6666666666667,-336.005657303794,5187.87808368773
21.6875,-198.595727131352,5932.73446504709
21.7083333333333,-57.314860347019,3199.83251059012
21.7291666666667,-267.089327958133,5984.09380078886
21.75,-141.017409280123,2443.84856567603
21.7708333333333,-27.4853014006047,6240.29030307558
21.7916666666667,-241.79191625664,12543.4008185478
21.8125,-34.8035368442444,6532.16555202448
21.8333333333333,-147.239502339111,4716.41839332992
21.8541666666667,417.337835453925,17489.5686159546
21.875,619.964124751274,12144.5446697545
21.8958333333333,-218.730877997385,5947.16720374345
21.9166666666667,-60.3257291598481,6281.95350958421
21.9375,154.458239166696,8263.38397342691
21.9583333333333,72.4234283196824,2829.25950728036
21.9791666666667,-35.0326671568223,1975.4674645067
22,1259.68069728265,34642.184502207
22.0208333333333,-78.9160006107653,9859.82729284508
22.0416666666667,-1279.58242998565,44783.5998644019
22.0625,10.7203944324746,6106.93679687037
22.0833333333333,-34.5861413879641,3888.73276960043
22.1041666666667,-62.6779452203854,3410.75316205752
22.125,540.146874217977,15186.9769862352
22.1458333333333,407.79023813073,8865.43130175046
22.1666666666667,51.7165717816723,3849.24393332108
22.1875,-149.842503090898,5485.82647771535
22.2083333333333,193.849769684867,4767.47076977509
22.2291666666667,282.71479917197,6027.16332990052
22.25,197.819267344094,5016.35748048668
22.2708333333333,35.1658884375281,2781.06723937444
22.2916666666667,-244.547413789175,6704.38987542993
22.3125,218.872327497533,4135.67201410466
22.3333333333333,-19.0689214612697,1803.92894499747
22.3541666666667,-845.300710050953,31281.1843125612
22.375,-260.354480717327,10805.3873922654
22.3958333333333,-44.0437035045175,2243.84911462313
22.4166666666667,-21.5936318301237,2657.90155333447
22.4375,13.7063965604577,2156.39416961365
22.4583333333333,-531.379620769098,15594.3728156705
22.4791666666667,-12.681545361068,1131.15744359538
22.5,-846.553033929352,25395.5070954223
22.5208333333333,-31.0955224952617,1618.22752035488
22.5416666666667,36.9345911413133,4829.88059127475
22.5625,38.9364051179049,1967.7657681365
22.5833333333333,51.2054195553959,3150.53696444364
22.6041666666667,135.875398754121,2488.07686527776
22.625,-1182.52847220203,43241.8384502601
22.6458333333333,523.377476757949,14093.3082852741
22.6666666666667,621.998071367978,16002.0158951563
22.6875,138.856856929095,7637.44797979265
22.7083333333333,-75.5392679415165,2321.03568363001
22.7291666666667,-244.902253328481,6277.35338816888
22.75,274.139042123831,4649.94417281698
22.7708333333333,124.532583163379,2764.21964383762
22.7916666666667,-13.2497544656542,1809.98458928605
22.8125,1056.37826810288,23060.5415073947
22.8333333333333,-7.43319914836942,1890.22464375103
22.8541666666667,173.5221526094,4035.78401551699
22.875,320.915778504511,14769.6623149293
22.8958333333333,2.60927443809674,28494.8831829477
22.9166666666667,88.2077382682694,6305.24511433893
22.9375,-48.0578213386798,1849.24985845643
22.9583333333333,-83.9379698347447,1801.21677540449
22.9791666666667,197.761863101547,5194.37563944769
23,-208.898948477333,5148.95498076635
23.0208333333333,22.786917481893,1673.64739270685
23.0416666666667,358.561970001315,8713.42226808185
23.0625,-63.6233019677784,3122.53549216835
23.0833333333333,-26.1069690007842,845.405078086817
23.1041666666667,97.8157676809581,2363.10028079659
23.125,-972.426890198612,28647.6398855013
23.1458333333333,-100.359422044033,3238.14618165756
23.1666666666667,199.215671370337,5881.70151647989
23.1875,439.840380172044,8039.51522778808
23.2083333333333,92.1860762088288,4283.24650768461
23.2291666666667,0.237231990115098,4053.59413578362
23.25,-3.08632925016558,1660.3982225726
23.2708333333333,129.792771799013,2283.36789988522
23.2916666666667,16.2632068689239,1707.02300751646
23.3125,25.6507113231712,902.349434779668
23.3333333333333,-203.812104719105,9006.56698320259
23.3541666666667,74.5916860634699,5259.23170176
23.375,-19.7480336055164,2885.3075411047
23.3958333333333,-20.6641258524502,1522.34692716904
23.4166666666667,-59.0983710607589,3024.05997543232
23.4375,-257.488937680879,3783.64599549748
23.4583333333333,-57.057046214258,1790.40437790401
23.4791666666667,53.7093777484425,2674.65581051557
23.5,15.7184259661736,1056.83049261828
23.5208333333333,73.7391468428688,2387.97904698584
23.5416666666667,234.895801709373,7253.32260624449
23.5625,1357.23132960608,49620.7501608689
23.5833333333333,-256.469797918003,3775.44416411673
23.6041666666667,101.673762284522,7320.35467149646
23.625,-664.868797156248,19588.5479526261
23.6458333333333,1006.77608170685,20995.1584748819
23.6666666666667,-100.053560363069,2346.97888939078
23.6875,5.24929024185009,3253.88736221182
23.7083333333333,47.8055414470601,2207.07842873129
23.7291666666667,275.681080218776,4708.81731342452
23.75,-45.2132855377453,2984.41939438994
23.7708333333333,-38.6444455540386,2249.57019753919
23.7916666666667,-31.9420001451527,935.485568407099
23.8125,212.401466387378,6197.17878573614
23.8333333333333,-211.180461002184,5102.83705856267
23.8541666666667,-190.334585009681,3858.23630372693
23.875,90.9914617907887,4294.17154157557
23.8958333333333,66.0060656726784,5861.70456144983
23.9166666666667,207.043375219028,6651.70896125292
23.9375,-131.405848212646,2285.96740295546
23.9583333333333,110.868458355816,2966.02518802601
23.9791666666667,183.69524389879,9890.73528726304
24,55.7895624223367,1960.52678372319
24.0208333333333,-95.2711561599514,1558.97360219748
24.0416666666667,-697.526757542854,19180.3330320614
24.0625,31.1300552851014,2044.85958055382
24.0833333333333,-48.2529193365945,2959.8309179835
24.1041666666667,-16.0760732703264,3967.08665267063
24.125,90.3760511313924,2289.74515779873
24.1458333333333,-38.340511908752,1295.17668202544
24.1666666666667,163.750530147045,5842.76730320717
24.1875,-3.08093635305218,3194.67805199763
24.2083333333333,-19.1087305547416,1215.96391168255
24.2291666666667,206.130136506851,7194.36415067013
24.25,899.634768269459,4410.7240691772
24.2708333333333,829.696648480122,3875.16364616724
24.2916666666667,388.928142789385,4445.15743810143
24.3125,677.224538389378,20284.0041032411
24.3333333333333,-724.255274857573,20529.0482565767
24.3541666666667,-54.95738899767,1751.41367872611
24.375,115.963345376279,4713.7244877278
24.3958333333333,108.276902072873,3609.32338364068
24.4166666666667,-83.0662808500049,2080.82325861763
24.4375,-213.454461049766,5084.01359013406
24.4583333333333,541.210604976098,21394.967890631
24.4791666666667,-120.223657728263,901.791865949628
24.5,-47.2700841238222,987.043198906823
24.5208333333333,-25.9971008648444,1234.19634491894
24.5416666666667,-123.431995630768,1754.07059618975
24.5625,-57.737611337065,1668.3820890471
24.5833333333333,-160.968738678063,1361.83514589393
24.6041666666667,-83.3804707095434,1100.97455046155
24.625,-118.748032025103,2467.2288951373
24.6458333333333,-101.031254234203,968.683912076514
24.6666666666667,218.638380913395,2077.30323217546
24.6875,1742.16620114956,55021.4294119844
24.7083333333333,181.369761336801,10716.1613116578
24.7291666666667,-24.1240161266957,1923.89674241328
24.75,42.0742632848361,2815.16815958701
24.7708333333333,-1350.9412854539,36962.3741149075
24.7916666666667,-225.614755918474,7036.94746394997
24.8125,-25.9821272532342,1330.20702061479
24.8333333333333,-339.021082555774,9760.61211495144
24.8541666666667,-37.6818103466095,26394.0604213325
24.875,-19.3391537942777,2436.62039238924
24.8958333333333,-787.95160159813,19254.4325996337
24.9166666666667,18.6690639652597,1943.95668033236
24.9375,-144.621095514061,1108.11218120779
24.9583333333333,-389.755218732288,12147.4745306318
24.9791666666667,-308.187705670853,3833.03018719184
25,551.434656772125,16648.579329094
25.0208333333333,-407.712237837453,12780.9257881604
25.0416666666667,-137.3585095418,2246.18445200146
25.0625,-236.252365779719,6624.57750068115
25.0833333333333,-896.965510727713,14897.4209245865
25.1041666666667,-1344.55961789878,33253.0659392792
25.125,-32.3250334948511,1903.98637576312
25.1458333333333,453.154819848578,21342.5199805918
25.1666666666667,98.1987221138879,3648.60751462274
25.1875,32.2981599771578,1658.53053016762
25.2083333333333,-90.6850209422498,6343.46077606495
25.2291666666667,1135.05981061929,35509.5344347278
25.25,-31.4455361639181,2080.66047346402
25.2708333333333,-305.206225411034,8570.75536116659
25.2916666666667,592.067536376118,18696.4767341624
25.3125,123.735177321972,4108.24509293373
25.3333333333333,-234.385300230161,9182.37502553107
25.3541666666667,777.320081738737,21187.4426239881
25.375,-69.0844536243653,5396.30085594481
25.3958333333333,-494.859820583064,12549.0077090374
25.4166666666667,1973.72341308663,50203.2357920396
25.4375,38.2198789813756,6311.56579725473
25.4583333333333,-662.478332192386,9909.69173786165
25.4791666666667,-24.3092251882919,2206.26547251541
25.5,125.930220809417,2732.72598584438
25.5208333333333,-167.947489686695,4721.26102314026
25.5416666666667,-13.2611370193775,926.363603367337
25.5625,1044.38912531529,51026.0476742705
25.5833333333333,113.915717586964,5679.7733003216
25.6041666666667,56.55627376624,1062.85813938577
25.625,-314.350987303406,8328.35657923751
25.6458333333333,287.549057263318,6495.9603826491
25.6666666666667,-587.281642197061,19231.2328404959
25.6875,-65.1881904127524,4595.32204950893
25.7083333333333,-56.7135793712929,1672.79109892133
25.7291666666667,-1749.27061263644,58335.370698805
25.75,-104.735554071011,9999.92302868005
25.7708333333333,130.046226046649,1739.1830109396
25.7916666666667,-430.556416059168,10595.2153313478
25.8125,4.10755393940731,2118.68562249354
25.8333333333333,-1779.87678939957,48892.9333186559
25.8541666666667,-0.688543216729975,535.954384585448
25.875,-71.7046958635221,2567.93601515282
25.8958333333333,207.918018065474,7766.58635467816
25.9166666666667,-24.8160111353642,6318.12056845472
25.9375,479.912278260711,12423.7388905214
25.9583333333333,53.5220977101475,3908.63110194131
25.9791666666667,-184.019390538832,16092.7219797232
26,-27.6791298101102,2215.04860774976
26.0208333333333,-992.895775369357,31203.8515420406
26.0416666666667,93.7873246087088,2001.79599433495
26.0625,-71.649585671264,3241.98660983645
26.0833333333333,750.771768892,35297.2265090844
26.1041666666667,-206.88148772917,6533.55854222338
26.125,71.9304826039875,1679.47654439042
26.1458333333333,-2094.07043951513,59657.9944430911
26.1666666666667,102.317743211927,4526.82304903032
26.1875,546.259409940322,22903.3035595911
26.2083333333333,48.4911410091199,1720.32599996486
26.2291666666667,-96.684943354164,3302.47501990257
26.25,925.077511828709,26473.445628636
26.2708333333333,363.624381918121,7860.60897363425
26.2916666666667,-20.5813762202738,1754.09485566738
26.3125,61.8259075146648,1708.24345595543
26.3333333333333,0.680276618233858,3911.25065769313
26.3541666666667,1163.82164783484,42685.3672658896
26.375,6.58962205556705,3118.12636099901
26.3958333333333,-157.041718902437,3859.16218844157
26.4166666666667,96.1272118899351,1843.86125128037
26.4375,46.7666095223175,1851.44585418699
26.4583333333333,94.7374637001489,3510.82788893678
26.4791666666667,215.792407098449,6623.74939403118
26.5,25.508920499272,691.425102227057
26.5208333333333,71.2572312374556,1844.8680508453
26.5416666666667,-41.3876209120746,1165.2051451391
26.5625,30.9037850849732,840.27327819891
26.5833333333333,-40.9683076716743,2643.05283718914
26.6041666666667,-58.7598317980678,5506.32429709558
26.625,-121.677710515938,6128.25077626324
26.6458333333333,15.1143675294191,3195.77376145123
26.6666666666667,-75.1370235971815,2414.04512365888
26.6875,-233.580099545142,7113.60457416917
26.7083333333333,-8.15309005442298,952.994712910212
26.7291666666667,-209.850916190155,8160.0434230522
26.75,256.542272017602,16071.1288134397
26.7708333333333,1.59985701170341,2680.15561412448
26.7916666666667,183.006423509411,5923.17675420886
26.8125,-107.84616266633,3725.577385247
26.8333333333333,-48.0077869128797,14642.2830201935
26.8541666666667,-1554.78010062241,41311.8523440254
26.875,-651.074356222965,21893.5055399982
26.8958333333333,-262.376743196663,7840.0498036775
26.9166666666667,-664.205580668093,22693.9179332956
26.9375,14.5585841166484,1980.59374767113
26.9583333333333,-81.4924613947223,4306.99577035983
26.9791666666667,-751.500984172216,28939.4929093017
27,135.74807140206,6053.95930653098
27.0208333333333,-1919.77011485188,63218.8756489402
27.0416666666667,1367.38315966207,39239.2450875179
27.0625,116.340795563459,3045.99113093294
27.0833333333333,-80.0236699435935,5422.2901289245
27.1041666666667,-30.1285644001266,1655.52719920014
27.125,580.463985935849,11807.0395740604
27.1458333333333,-60.782409217891,1666.65104226519
27.1666666666667,-2.49782597686356,1621.17545259342
27.1875,8.6969929199093,1129.34028990103
27.2083333333333,-7.01267733925389,1519.09346798052
27.2291666666667,-1.24046641850571,992.904135433487
27.25,943.357417188057,34418.8331443869
27.2708333333333,-178.91685913418,3510.74690094103
27.2916666666667,-73.2139069042649,2287.96315987367
27.3125,-129.895616330533,5057.76064999547
27.3333333333333,-16.0313711387568,3699.87352102253
27.3541666666667,424.35355766129,11305.6878009054
27.375,33.4682703125105,1746.30160659165
27.3958333333333,35.2329290865881,8940.98520224497
27.4166666666667,-275.34581753853,7158.34601259205
27.4375,-60.8803224275601,1512.07741685575
27.4583333333333,-216.713143399647,4166.50300096015
27.4791666666667,465.153931654544,12547.269145723
27.5,125.502955777073,2412.63525680448
27.5208333333333,98.9136861594212,2543.84226956485
27.5416666666667,-79.9653915144444,17698.1369201297
27.5625,157.891878441164,6443.97650212886
27.5833333333333,200.020636456147,8664.59976406268
27.6041666666667,132.256739612724,5761.89745612075
27.625,-12.4143913549217,590.913902806142
27.6458333333333,75.3550223271008,2549.19788305115
27.6666666666667,-789.751798240987,15183.503357918
27.6875,-174.520581310003,5034.8185551602
27.7083333333333,-18.0438977487027,1259.32463855883
27.7291666666667,-311.653260089998,19432.2047029019
27.75,19.9824606250183,715.051465296139
27.7708333333333,-32.052259784477,1850.04594991788
27.7916666666667,-167.152565928805,3823.02457898584
27.8125,-86.7583587068421,5224.20155111737
27.8333333333333,138.651899221544,3863.44530220125
27.8541666666667,54.0954767323358,9768.12264576637
27.875,73.9408221304277,1843.01664900347
27.8958333333333,-902.593731203335,25349.5897377316
27.9166666666667,88.8941523629373,2016.54361963324
27.9375,14.8483660461603,5064.41760885194
27.9583333333333,47.9776976167508,7891.46361633984
27.9791666666667,47.8997702858943,1071.3371748287
28,-118.014010929091,3901.96257989061
28.0208333333333,38.0611862525054,1550.65443101145
28.0416666666667,-137.561548264077,3450.88172574659
28.0625,88.9279183315379,2305.98002121245
28.0833333333333,102.396075225197,3053.12398454502
28.1041666666667,37.1730362229455,1146.82723612995
28.125,-46.5599740111552,1378.64775260895
28.1458333333333,21.4215062240458,461.429120326425
28.1666666666667,303.224330204934,8928.07546675454
28.1875,943.759298806255,36186.7098734242
28.2083333333333,-24.8874479078836,1646.21322104697
28.2291666666667,937.89745448797,33498.1639637503
28.25,48.3369504427706,2509.8761754095
28.2708333333333,-56.7253507166673,1808.31477799286
28.2916666666667,48.466069108957,1453.20591162834
28.3125,-18.2895288755509,782.733503602608
28.3333333333333,25.7477551222353,822.127567213653
28.3541666666667,683.188457144333,21181.1331920883
28.375,237.402230116438,7236.17010967172
28.3958333333333,329.370241746389,10931.1528289829
28.4166666666667,365.76575722632,10699.9544227772
28.4375,-188.889812839466,6997.09485775281
28.4583333333333,-22.4810645437696,750.899113300256
28.4791666666667,0.421997471590117,2554.99390117038
28.5,21.7556893206319,2077.34464860322
28.5208333333333,850.975979715798,25302.9694687572
28.5416666666667,-648.670280322232,16381.9767272387
28.5625,-52.8946102274416,2222.28097722461
28.5833333333333,433.347445412929,16506.6659813688
28.6041666666667,-15.2138618458739,3959.6814485563
28.625,27.4750085383102,1345.17929590679
28.6458333333333,787.267717614758,24567.2002614394
28.6666666666667,106.912645845333,3655.45157697041
28.6875,-17.4316964541202,519.087106150068
28.7083333333333,647.705391616054,21149.6790665285
28.7291666666667,-1525.73324195312,52051.3017588715
28.75,-45.4730702436752,18323.2140584932
28.7708333333333,-22.4983991536519,1171.69725871922
28.7916666666667,35.4469297109215,1477.84712136307
28.8125,-27.1404344476394,794.696862090704
28.8333333333333,-449.754125075459,12731.6507585004
28.8541666666667,-2299.96677764611,57679.6800987223
28.875,137.049054646842,4290.71424142742
28.8958333333333,-390.862696818484,13345.3018250084
28.9166666666667,-56.7721934478717,2053.38661326573
28.9375,-329.439692189328,9902.1414293099
28.9583333333333,93.0330517427194,6615.04241665214
28.9791666666667,-201.613520061188,4708.00190292197
29,-33.837240813946,1024.71529793585
29.0208333333333,19.4478186684779,511.394935129736
29.0416666666667,-63.5251036927529,4103.26978777892
29.0625,96.4298866893686,6114.55917448717
29.0833333333333,28.3596354963672,653.276650580011
29.1041666666667,56.2102098302917,884.334239024031
29.125,-1338.15524607552,41663.2291449569
29.1458333333333,2.22790425626966,2729.28000919117
29.1666666666667,-138.399104564648,3407.28562965121
29.1875,62.607662460571,1363.69735200216
29.2083333333333,-980.801356437468,28367.597496371
29.2291666666667,-11.5195270135949,324.832505104692
29.25,-13.8744820147261,720.765671672996
29.2708333333333,-1550.12220059217,50547.7306525948
29.2916666666667,-174.344207922068,8079.94482579516
29.3125,-290.955314732601,8429.59653490278
29.3333333333333,800.715462137829,25292.4221070781
29.3541666666667,-429.312278921966,12180.2729684597
29.375,57.9533117464489,4782.61458736128
29.3958333333333,93.5300223819175,3242.66942421359
29.4166666666667,96.318426613711,2327.22049761658
29.4375,24.6289015264251,909.005368753219
29.4583333333333,-6.36451904900647,660.359545127477
29.4791666666667,224.008015971189,4423.6993284852
29.5,1584.37297852639,48160.649589518
29.5208333333333,21.7456346042937,404.431915419756
29.5416666666667,25.2970989251348,514.504343172251
29.5625,-2.61889173012747,772.723100141313
29.5833333333333,15.4205231331774,734.876336926698
29.6041666666667,9.05818775733056,1149.52293774722
29.625,-69.6166864846861,1280.77308925223
29.6458333333333,38.7767917546654,1033.77166498803
29.6666666666667,133.996707270133,3287.14937744713
29.6875,-4.15837787651469,608.30259762833
29.7083333333333,-298.880191335759,13549.138027445
29.7291666666667,386.671084690365,8759.36711305047
29.75,69.6200559527033,2414.7480121677
29.7708333333333,-44.3725850355956,3225.92631988237
29.7916666666667,563.452846978457,16506.3533182128
29.8125,479.914863989981,15504.3136183236
29.8333333333333,-176.872332158739,5689.87756714148
29.8541666666667,-505.812784956082,14066.5525568895
29.875,-66.0206219846259,1185.69342056401
29.8958333333333,506.856997054695,8344.34186256521
29.9166666666667,-124.792575516741,3243.67153336746
29.9375,439.217566964565,11798.2733854942
29.9583333333333,-213.339226893966,8402.47496664839
29.9791666666667,57.5095543309736,1624.39251041632
30,-193.136154163336,7230.93855149257
30.0208333333333,66.6308947721325,2173.42647082851
30.0416666666667,-216.437308467423,5715.76236911427
30.0625,102.651233413664,3768.8833221926
30.0833333333333,12.6077579924405,771.856873018104
30.1041666666667,-8.60879647138845,450.266602716854
30.125,91.302305660687,3078.77011733203
30.1458333333333,-22.8631841128467,1018.58222565199
30.1666666666667,54.3365591375606,1902.45218994187
30.1875,-762.911446515153,25768.370224239
30.2083333333333,216.51179333753,4267.93573533841
30.2291666666667,-337.387012659765,10385.9329452345
30.25,-44.5003202826196,18382.8675296894
30.2708333333333,-2.68319056429994,284.756059008026
30.2916666666667,-29.0484964170503,719.254206737513
30.3125,1.40940946840885,255.615900806202
30.3333333333333,-76.3367711161041,2313.61811642846
30.3541666666667,-6.82284348008421,140.958943929458
30.375,4.19620726722848,194.117824467429
30.3958333333333,74.5164035552801,2215.14340845445
30.4166666666667,109.648818565139,3960.7702723492
30.4375,-56.9612023318332,1750.60182239823
30.4583333333333,-20.6462046506522,446.942674158612
30.4791666666667,170.295204363117,4821.23284324397
30.5,153.283297520832,6511.1895202456
30.5208333333333,2.09348195418903,319.793934965281
30.5416666666667,-51.9531151821919,2252.55028422712
30.5625,12.9323475060098,342.480326687962
30.5833333333333,-189.635494597826,4253.028307431
30.6041666666667,-135.515237132551,3204.28317632629
30.625,119.223083243781,2543.35825741287
30.6458333333333,-127.341615425761,2515.26987077631
30.6666666666667,57.8302532164307,3591.66004352639
30.6875,-225.768462127861,4443.29214188712
30.7083333333333,38.2563829743634,1671.89110578568
30.7291666666667,77.7331107658827,4697.17041470736
30.75,57.1719179583128,1193.00378913143
30.7708333333333,1508.41460651855,40567.5385478976
30.7916666666667,216.800137115512,5058.05447125329
30.8125,-104.148461846557,2778.81961921979
30.8333333333333,121.71645917725,2852.55844292379
30.8541666666667,88.0733946078391,4859.80844400612
30.875,-8.58980350755648,2855.17458640882
30.8958333333333,20.1001602284733,4884.91997761094
30.9166666666667,-297.326408699061,9409.80770351075
30.9375,123.219455587786,4385.04919609789
30.9583333333333,-25.5805427818759,795.655563128271
30.9791666666667,120.434913807199,3764.4001064011
31,9.24314431469704,18244.1280320244
31.0208333333333,59.5586682982122,1766.84327993152
31.0416666666667,-988.744352010502,47651.2813883885
31.0625,124.114739657657,4682.36328585462
31.0833333333333,-128.604522983109,3762.34344583854
31.1041666666667,76.8377160274626,2226.44088828655
31.125,189.988208563209,3987.16507532727
31.1458333333333,-20.7356402751841,1061.52424304001
31.1666666666667,193.352641691269,4745.92457244775
31.1875,54.6163650879133,1741.66410306536
31.2083333333333,-147.668897728407,3370.84300614897
31.2291666666667,37.3559051911461,471.507959765779
31.25,-395.918626403207,10679.6154744839
31.2708333333333,436.652523925154,14406.0581932093
31.2916666666667,42.5736389756703,1561.75461147054
31.3125,94.7980997448174,1767.62696076456
31.3333333333333,-33.311323867436,1047.220605715
31.3541666666667,4.08632268414216,251.903678930891
31.375,88.7309534059236,2816.39297048572
31.3958333333333,-230.382082479825,7313.25132215511
31.4166666666667,48.8506636043974,1059.85671292372
31.4375,58.3085755551815,5122.3292808694
31.4583333333333,-537.226749877983,20766.3129007129
31.4791666666667,16.0994291188247,5096.46307928492
31.5,-128.69041104816,3746.76791868234
31.5208333333333,3.14633772228567,89.2568471295093
31.5416666666667,-95.5684350715016,2608.96656836348
31.5625,73.0336939351619,2714.90627485937
31.5833333333333,59.5781382764858,3603.06374373033
31.6041666666667,-77.1699349140784,3737.09285820476
31.625,2.62239444951351,527.410174822657
31.6458333333333,-4.12712260118208,73.1060257865023
31.6666666666667,-1215.86131947866,30992.548305873
31.6875,20.2398394144137,338.815262210791
31.7083333333333,21.8889114454813,1172.89276807113
31.7291666666667,-1242.17006628843,39007.4622757987
31.75,-955.200956235579,30779.1479053955
31.7708333333333,26.4171282107134,688.410627724553
31.7916666666667,-26.9888027623399,620.405543086756
31.8125,-248.306391245976,8587.95109506559
31.8333333333333,-0.924872513632948,115.519297602523
31.8541666666667,1774.9089531523,42915.7314044295
31.875,-133.852991685285,3959.62816846168
31.8958333333333,-42.0694334459905,5202.81140649985
31.9166666666667,998.416044608606,24051.8109253134
31.9375,164.38073903262,13305.0328951183
31.9583333333333,5.59938369542892,607.514739350063
31.9791666666667,38.7131924755337,1000.90527983433
32,69.1844725385759,1555.81502028946
32.0208333333333,-154.058699433573,5255.26174274665
32.0416666666667,-6.93240921423863,268.316234440864
32.0625,-113.505088712494,7039.33563506399
32.0833333333333,385.852364422056,19123.7421419249
32.1041666666667,-302.290862990708,9168.51493257284
32.125,-196.582379613972,5471.29168284719
32.1458333333333,113.988936780399,9700.98366423245
32.1666666666667,23.4642685789699,688.942622354745
32.1875,83.4835247493416,2155.79344985284
32.2083333333333,-1.16624253488671,143.991071678353
32.2291666666667,-90.8520122317573,3269.72798160242
32.25,109.744940631023,3475.76537162582
32.2708333333333,97.0781188038828,2426.6807916398
32.2916666666667,107.429560913413,2129.20323179382
32.3125,74.4741989877245,2001.77067813711
32.3333333333333,248.911704604272,6776.15149822309
32.3541666666667,23.9647762657377,456.953309136384
32.375,616.88874273287,16351.183120736
32.3958333333333,26.0505953832365,622.002987951858
32.4166666666667,164.988434527875,3952.5612392183
32.4375,33.8834464685931,2868.10873762993
32.4583333333333,-538.222630928372,19489.1430249302
32.4791666666667,-40.8486921725495,925.69483741922
32.5,15.373257716794,1251.56616159275
32.5208333333333,-31.7641485349911,1771.77908916255
32.5416666666667,15.5400626391074,743.876128596046
32.5625,37.4074280050783,1488.17645334059
32.5833333333333,15.2212529072872,882.86154333425
32.6041666666667,-2.23276316903255,473.22268175868
32.625,1.42415511305897,220.079988792618
32.6458333333333,21.7046968704026,2247.18432345775
32.6666666666667,-148.714097654454,3331.9951577243
32.6875,-1046.03297083341,33033.7635496668
32.7083333333333,-20.0372975741272,720.160671489536
32.7291666666667,-92.7450131542165,4594.75533264053
32.75,-1163.33016161469,32408.10536204
32.7708333333333,-165.254462835901,3956.88938295697
32.7916666666667,-57.9946873540218,1375.04700712059
32.8125,-371.95581954512,14286.410542947
32.8333333333333,-233.596171206854,6434.04251895043
32.8541666666667,-71.6464260248092,2782.18235609716
32.875,-34.4768115161311,1377.21311909803
32.8958333333333,-230.618692162641,7208.42428821705
32.9166666666667,119.813590412059,5154.94794782767
32.9375,120.527478159766,6096.30774989056
32.9583333333333,423.775781174886,14867.596445706
32.9791666666667,48.9501059876443,3002.21399221021
33,382.817657488591,12539.3113901742
33.0208333333333,32.2441596512444,13149.0294980893
33.0416666666667,1132.92340947758,63672.2372091547
33.0625,219.884456878548,3868.5099996571
33.0833333333333,-14.2630180810327,590.15371678099
33.1041666666667,165.87228461448,6405.06815624255
33.125,227.488796522204,6286.92739241344
33.1458333333333,-415.265306827202,13094.6955039982
33.1666666666667,-22.2351315449921,516.532315968903
33.1875,19.503390649974,995.897752802282
33.2083333333333,92.3527623443762,1566.29092864242
33.2291666666667,429.512847040691,10649.1021239242
33.25,29.4612703832435,626.890570154823
33.2708333333333,-16.4443628710133,653.102954869854
33.2916666666667,6.23695406083336,162.082688286999
33.3125,109.763481656287,2657.4975514547
33.3333333333333,24.801323718444,591.461310531489
33.3541666666667,45.730724795375,2410.09597495523
33.375,33.7109269879817,739.899410730719
33.3958333333333,-5.46531082754854,2095.50910900549
33.4166666666667,8.2252669762559,157.623795067962
33.4375,64.6538148616947,1199.03507381312
33.4583333333333,37.1952935184,990.05538312486
33.4791666666667,8.41252727397849,515.560404311015
33.5,539.263691549076,9492.17765312972
33.5208333333333,129.94809946385,4329.96808256574
33.5416666666667,2.1842972510529,54.8655852246881
33.5625,21.8166133958074,383.499289689096
33.5833333333333,2.42981645142843,220.886114349761
33.6041666666667,145.780019193369,3875.25554694567
33.625,-270.776210709151,12504.5441452247
33.6458333333333,49.4235974503321,963.946812795327
33.6666666666667,16.2270440864766,396.908897916854
33.6875,2.48612067702224,656.986806974484
33.7083333333333,14.4993460356671,249.464894961931
33.7291666666667,8.78385823338146,405.558763327198
33.75,-410.345411108712,10954.1288172707
33.7708333333333,-0.746218508133376,172.489725650523
33.7916666666667,8.07377263278692,257.298686017439
33.8125,214.344909854573,6802.63710888489
33.8333333333333,1482.75663697386,39438.7628453643
33.8541666666667,28.1017732348148,619.406979766515
33.875,-99.0211341997034,3149.56469606586
33.8958333333333,43.0223914180351,2311.85139079103
33.9166666666667,37.5484508870986,2858.93491196035
33.9375,19.2309877306166,754.315182396859
33.9583333333333,-523.510960105667,15802.687433984
33.9791666666667,66.6644010231835,1672.6236371625
34,-29.4659446876295,1444.82072783842
34.0208333333333,104.080096073182,3263.66337531338
34.0416666666667,-50.5632827898479,3912.86557318072
34.0625,-94.7569871557859,10162.5393059814
34.0833333333333,-0.411352774924054,173.980359841044
34.1041666666667,133.748628103982,4406.46053713676
34.125,-75.7859014441552,3505.09309830586
34.1458333333333,50.5583015924072,1075.37996807553
34.1666666666667,-34.0243857161484,878.129910790397
34.1875,-2.13925928974679,5211.70270774613
34.2083333333333,22.8209345941615,736.063626460624
34.2291666666667,-255.945633668107,6709.37512124224
34.25,71.5680729643587,1445.14392216693
34.2708333333333,-165.801546410866,4811.73793419024
34.2916666666667,-537.957602748582,19282.1833310452
34.3125,-352.798152967814,13699.6236902442
34.3333333333333,2.94666623252725,479.629024159655
34.3541666666667,-169.267293561317,5249.28411905654
34.375,25.500395962172,880.827128420943
34.3958333333333,6.13061698537161,269.472763408481
34.4166666666667,-27.3329859451989,1262.476725273
34.4375,-8.52518446340943,264.930861923008
34.4583333333333,-2.59164741169896,115.90350523901
34.4791666666667,88.751968171403,2383.11261987864
34.5,3.85862201090914,219.978725093593
34.5208333333333,5.11246107690197,144.243489184843
34.5416666666667,-4.10895352690488,292.027097594476
34.5625,2.85454989453584,66.1036351545646
34.5833333333333,-111.822883298259,5180.33449253404
34.6041666666667,-4.84973056130098,240.256896720535
34.625,1.90885041994991,329.449989371467
34.6458333333333,225.16657006268,7882.14656845174
34.6666666666667,1.1898125128038,57.2805028411659
34.6875,-172.287040483185,5048.69479748382
34.7083333333333,8.14650764033199,267.81646716138
34.7291666666667,-5.47255732760022,137.857323651261
34.75,-38.7803034711944,1253.7277148664
34.7708333333333,1.38742310994569,84.3171991107
34.7916666666667,-430.117100039178,13356.207412834
34.8125,-3.69796776239969,133.590604823056
34.8333333333333,749.252832338659,24536.8362815998
34.8541666666667,26.9586204130225,578.578298803592
34.875,-80.106295370919,2713.69444039524
34.8958333333333,0.234187513093098,154.329084360132
34.9166666666667,-77.656724650495,1817.93806443441
34.9375,-7.24526302294294,377.526595551214
34.9583333333333,5.20520941979693,335.524389223751
34.9791666666667,-0.106278147778727,54.3953549538776
35,-5.17090826298736,142.021637408343
35.0208333333333,0.0306542729187237,672.67569866143
35.0416666666667,6.81855901809914,156.923949754847
35.0625,643.656620288488,22964.4461995287
35.0833333333333,3.67198035092788,113.138112752073
35.1041666666667,0.50825789057399,80.1219934362128
35.125,322.34669921413,19742.7150412073
35.1458333333333,7.85390050385243,194.559479077614
35.1666666666667,-800.463535647544,25748.8493113575
35.1875,338.360423387133,10708.6576250464
35.2083333333333,128.745808064276,4156.38137821396
35.2291666666667,-5.42643956688988,245.626769404839
35.25,-5.63139592254176,1033.86748096069
35.2708333333333,3.28323497467106,114.832755018844
35.2916666666667,-154.957884240803,5036.63589127183
35.3125,12.7925231401996,318.809902843396
35.3333333333333,-32.8172856487701,898.932309688363
35.3541666666667,35.374400016451,946.893778906095
35.375,-20.3264265563812,547.62035820845
35.3958333333333,7.03665967892315,204.675432703607
35.4166666666667,5.66815993847218,232.842037043772
35.4375,14.3407358745091,345.813293220335
35.4583333333333,17.5124579688791,374.900429011578
35.4791666666667,119.343334100618,3393.36581588327
35.5,-50.2771246872364,1591.96310980528
35.5208333333333,-7.43618300488016,338.329480270006
35.5416666666667,3.12069325597333,402.114853278934
35.5625,59.1349034970356,2048.13860424632
35.5833333333333,128.053404524599,2930.34661040593
35.6041666666667,3.34220397230282,334.140747718179
35.625,-2.27457829536213,63.6401045879869
35.6458333333333,-2.340629547431,96.6490765960633
35.6666666666667,-123.147531247902,3825.7951908852
35.6875,-14.8219866189317,382.021145879694
35.7083333333333,-1.03874512327176,83.1575493431635
35.7291666666667,-1.87505730587999,64.9226067598535
35.75,-1.44190094615262,35.0483894619232
35.7708333333333,-8.29664778608569,190.361878716006
35.7916666666667,5.82448620868913,191.949739783919
35.8125,5.36280125963854,195.65152554092
35.8333333333333,2.11468142470302,68.7552033376607
35.8541666666667,-39.6460290867442,861.924449853265
35.875,-24.2304076069449,622.908804706996
35.8958333333333,0.742188189634947,32.362061091691
35.9166666666667,-1.74900270068645,39.9704339639235
35.9375,-24.0963563338529,1190.19985190983
35.9583333333333,-11.4259119566765,554.188207368912
35.9791666666667,-3.19418111371136,81.7333099453769
36,-86.302743350869,4725.95411050231
36.0208333333333,3.25435770997421,70.8956640281392
36.0416666666667,-4.33360505254177,92.5679319966704
36.0625,34.7091661778973,1449.00309249665
36.0833333333333,8.6358627660645,753.498089633189
36.1041666666667,-15.9855661797051,653.445112824097
36.125,19.9436257677611,475.575596461735
36.1458333333333,4.95681856562861,157.453770815179
36.1666666666667,11.7599135633341,350.850413699784
36.1875,29.0150374010184,1022.57810536498
36.2083333333333,-4.15965297490427,128.104716209797
36.2291666666667,-10.886936220344,255.159212061957
36.25,-1.046354396545,238.255985103285
36.2708333333333,0.699277706844846,16.2419342965907
36.2916666666667,35.6086519065522,1249.20689360828
36.3125,0.4723838356199,64.0273374021689
36.3333333333333,47.767030223667,1708.54016341388
36.3541666666667,-39.1559714672687,2173.3461002163
36.375,62.9562686062987,1996.70265663393
36.3958333333333,246.766818352288,7880.59290427022
36.4166666666667,-33.4134121525055,834.760596685871
36.4375,208.208290767148,7016.33218820941
36.4583333333333,4.4312378032524,88.7896218172131
36.4791666666667,-21.1499581013686,718.333959966922
36.5,-3.40060595412305,99.6127743438775
36.5208333333333,-500.744749310764,15514.3058599143
36.5416666666667,-0.843910645604575,36.6663447092531
36.5625,-1.44709834622393,51.2311835869802
36.5833333333333,2.47894272746226,277.266820907875
36.6041666666667,11.7540573433288,265.951774677037
36.625,2.58874670321074,69.8647723335775
36.6458333333333,-2.24999573307319,55.6372111181789
36.6666666666667,38.2906331315291,1673.7130662014
36.6875,29.3551345548624,759.036102121224
36.7083333333333,-75.3723241792892,1372.15273641788
36.7291666666667,-19.4703917718854,708.424445374396
36.75,-39.6107877894063,792.792766414431
36.7708333333333,29.8261976406424,842.891230907149
36.7916666666667,6.62388831328043,275.384390316195
36.8125,-6.1066123314263,192.11274859135
36.8333333333333,20.7506369970894,617.360203158542
36.8541666666667,-382.584511736397,9823.46633412137
36.875,-276.615441942593,7304.04251292529
36.8958333333333,57.7711948495673,2474.77670704445
36.9166666666667,20.0085989746592,2492.23504860501
36.9375,88.3732763886419,2058.87355476038
36.9583333333333,93.221446464445,2028.0892858042
36.9791666666667,248.618915389776,8394.28153585034
37,0.672413993041519,15.5230970454537
37.0208333333333,-71.5032582895713,3169.14585044668
37.0416666666667,-32.9028961154509,1620.6012097381
37.0625,-3.4844509524601,125.33087104376
37.0833333333333,36.4022917092806,1103.15323851396
37.1041666666667,-1027.94007565208,32554.4930628883
37.125,52.6069388834913,1192.39709888225
37.1458333333333,-44.7147515848982,6908.93272545633
37.1666666666667,2.39869516280028,123.795858594615
37.1875,-4.84607308095235,157.497608735142
37.2083333333333,4.58507968598785,137.566480117324
37.2291666666667,25.0345079984323,796.760995183099
37.25,11.0687236908978,1189.77407812969
37.2708333333333,21.6953821668231,760.89421700729
37.2916666666667,1.01247964635475,349.23394416452
37.3125,-16.7775828290898,1756.96534538362
37.3333333333333,-2.37627135579202,78.954638946298
37.3541666666667,222.457441369458,12094.3550485484
37.375,-3.28186686198585,84.8169551455397
37.3958333333333,40.2467851130413,1500.0989257814
37.4166666666667,38.2541751787501,1065.76965167972
37.4375,1.85874509994086,65.8055557357357
37.4583333333333,-0.954300836308242,27.1337469932573
37.4791666666667,153.740896103706,3262.76815216044
37.5,99.7119312948343,3804.14396846059
37.5208333333333,0.536201054685466,12.1610105340474
37.5416666666667,-100.815979657276,2598.10070966418
37.5625,127.421007060589,7395.99861356041
37.5833333333333,107.485337370851,2438.43269700491
37.6041666666667,-28.0107586207986,803.276756728386
37.625,14.4590544778111,1136.63233459298
37.6458333333333,2.22826228133757,3906.69834484095
37.6666666666667,-62.6681566276142,3233.71525405979
37.6875,64.0782817433115,1313.4845561183
37.7083333333333,21.5550439842146,660.211687866407
37.7291666666667,38.3962149758242,1215.40859342978
37.75,-11.855685179932,697.605705565592
37.7708333333333,8.46269450779333,271.140908275329
37.7916666666667,153.953438895872,3509.01416066846
37.8125,74.1563368474417,1879.96287141452
37.8333333333333,17.0101167811014,630.523397425868
37.8541666666667,71.6028552874294,2468.88982072959
37.875,13.7921994827051,505.003925966878
37.8958333333333,100.955953494981,2203.05336553043
37.9166666666667,-120.016994778751,4013.05014036514
37.9375,1.98330194398341,63.2951794750059
37.9583333333333,7.23119902407402,204.934159918626
37.9791666666667,0,0
38,1.50294743586691,113.556002251833
38.0208333333333,-6.7383188404733,225.349608501202
38.0416666666667,-11.8782348692259,407.339821135574
38.0625,-0.55467656456523,23.4070969500622
38.0833333333333,-4.61168809054249,124.67479457113
38.1041666666667,-1.10098925352104,37.5863013708253
38.125,-5.10652746346368,153.637943682794
38.1458333333333,-55.8433609012787,3178.3975608808
38.1666666666667,-25.9925066492125,984.547487675772
38.1875,-26.5243573951298,667.148127267883
38.2083333333333,2.48822426428058,87.5494256020998
38.2291666666667,2.16607320785951,44.8545498507889
38.25,6.39987552563081,251.342993907943
38.2708333333333,-3.71489399035497,85.6081801250501
38.2916666666667,-19.9826100266804,424.690639548039
38.3125,-5.79625488630982,208.895874277934
38.3333333333333,99.2703180289021,3798.2846930277
38.3541666666667,-12.3995081948734,306.816918938116
38.375,51.7342770728348,1782.71802388359
38.3958333333333,9.78707177286229,636.89237702441
38.4166666666667,-10.1643136967421,381.663758521804
38.4375,12.4715342873447,301.546711436074
38.4583333333333,1.69262534538834,85.6525152078463
38.4791666666667,-4.16529084810817,160.451914043409
38.5,-5.42045174309697,147.288928867025
38.5208333333333,-7.64931690011084,175.433208794212
38.5416666666667,-252.655611551631,8056.29014091283
38.5625,0,0
38.5833333333333,95.0481564874567,3200.92868917906
38.6041666666667,-43.464036074921,1371.52952277678
38.625,-172.462094284677,5439.08682539182
38.6458333333333,-0.479248656969865,15.1703208192126
38.6666666666667,-51.6206850708808,1637.89062590434
38.6875,1.09801379381183,29.3209609245913
38.7083333333333,31.8938918712008,884.184910834087
38.7291666666667,-5.50774740428188,169.470562959456
38.75,-32.9684126679323,865.339985939038
38.7708333333333,-169.312008788349,4151.78695416662
38.7916666666667,-144.458167323603,3960.34984031732
38.8125,0.329848663704442,25.0253481365405
38.8333333333333,-0.273451460909366,16.4269525983727
38.8541666666667,-18.5921290844537,511.922890157547
38.875,0.699505168723831,378.151894372012
38.8958333333333,-30.1538896236606,909.284493960501
38.9166666666667,4.51034036610509,150.088794436865
38.9375,-36.1512462580148,828.390899658901
38.9583333333333,16.7824828204967,500.494885237336
38.9791666666667,-24.7778037212194,678.512045269957
39,3.51354257434083,116.999598163025
39.0208333333333,-18.8857608649509,501.447655751203
39.0416666666667,-12.9244438435341,409.115303016149
39.0625,0.105167062005489,3.32953660831075
39.0833333333333,22.9165367611114,2344.90050728531
39.1041666666667,-16.439959927963,314.798793463911
39.125,-4.78680711317271,224.220478306538
39.1458333333333,-45.344320460048,1584.84910638575
39.1666666666667,-4.10184043308996,137.415445880174
39.1875,-63.5609345161696,2031.65387342048
39.2083333333333,-94.5812625525755,1935.92022994189
39.2291666666667,-0.292710155363537,132.531348432795
39.25,-7.84783196109777,305.663506075529
39.2708333333333,-654.085101477597,20120.5235400866
39.2916666666667,1.93323128395181,76.4619554699582
39.3125,3.65083108001385,244.635873823635
39.3333333333333,-81.6916225305061,2218.94493945696
39.3541666666667,-12.0435196124776,301.208420054674
39.375,-912.906401689386,24267.2009953507
39.3958333333333,-2.08036629065743,69.1738559551945
39.4166666666667,39.7571617609819,1255.74428576385
39.4375,22.0748326853356,694.163342745976
39.4583333333333,-93.788789983375,2696.9642362575
39.4791666666667,-0.169531878318223,16.0378483543906
39.5,-0.361163205776396,10.7666015155659
39.5208333333333,29.4047455272843,4207.17090304268
39.5416666666667,1.28062969988763,46.8593744393889
39.5625,32.0057236845531,1003.55692535449
39.5833333333333,74.298998212664,3270.92070435026
39.6041666666667,-24.9453881854534,790.313833673591
39.625,5.52889998353347,292.710787247461
39.6458333333333,-6.12043780111049,264.099772934058
39.6666666666667,14.2246172841074,310.435702322558
39.6875,18.7968366266591,903.879892626309
39.7083333333333,0.321707194166577,11.1104725555516
39.7291666666667,-20.8628669533196,752.216613509432
39.75,-23.598068505278,870.030828486342
39.7708333333333,-35.0936123454952,1113.43283549363
39.7916666666667,36.275330749542,1171.87147799796
39.8125,-1.2714780388538,40.2478535588432
39.8333333333333,0.888486709462822,16.4846069488485
39.8541666666667,-65.0061214580915,1589.29409143999
39.875,15.2151445859458,430.935985978039
39.8958333333333,-46.2691460194643,1509.91481705393
39.9166666666667,7.00693007430118,244.154196572677
39.9375,12.6439085099644,718.08591760411
39.9583333333333,30.753517588608,1157.19294058094
39.9791666666667,96.6444467640183,2881.04680456365
40,10.0704539104218,340.341489081888
40.0208333333333,73.5128794091214,2321.82338224241
40.0416666666667,68.6943522036833,4108.82678504898
40.0625,2.70257428190986,44.3687851658948
40.0833333333333,40.9251023051842,1303.298424028
40.1041666666667,5.5078571546085,137.218267320231
40.125,29.7357456365286,923.804615803668
40.1458333333333,0.907151594123789,31.5335012018341
40.1666666666667,8.28166361547416,203.363978086256
40.1875,2.29551033238037,50.4846732133373
40.2083333333333,0.537271549962789,37.4085049682367
40.2291666666667,-130.304471599149,4047.77606795098
40.25,-405.462234813436,12738.9377371754
40.2708333333333,0.349859905127109,15.3601530132134
40.2916666666667,-12.9199578022577,609.627714756993
40.3125,2.30554180816427,45.0638678834553
40.3333333333333,-23.8382404543322,945.750375716039
40.3541666666667,6.43034457398442,221.683024957513
40.375,5.68602097369836,200.967878761667
40.3958333333333,327.461488621044,10373.9958123728
40.4166666666667,-25.8039927248461,602.767514134075
40.4375,49.0507167460069,1530.46237805314
40.4583333333333,-12.2614815012665,505.491901008644
40.4791666666667,10.5550155579092,312.354369068528
40.5,90.3165354523193,2980.48569104615
40.5208333333333,4.85781300633412,183.725245064802
40.5416666666667,-0.0365024029040075,1.15546106321331
40.5625,1.25410512660471,470.355172999487
40.5833333333333,7.18326668864039,221.208522118902
40.6041666666667,-86.0953510767684,3741.86035989544
40.625,6.12693811431004,266.470568963088
40.6458333333333,1.94307659768051,376.848476869775
40.6666666666667,-0.792157299878053,55.0217694064355
40.6875,1.31416133686915,25.1922541863667
40.7083333333333,46.6125946895474,1734.15912126656
40.7291666666667,0.925765539692892,51.5440389079497
40.75,2.97766596121545,61.0662920863328
40.7708333333333,91.590154984775,3008.80428861544
40.7916666666667,-0.00963039564683922,0.304844237858105
40.8125,0.981734834479007,32.0833329958765
40.8333333333333,-5.10025381022592,109.724784843174
40.8541666666667,78.0049895561263,2735.61765127431
40.875,-0.791635317608875,18.5647033538925
40.8958333333333,-14.5564827580453,463.271312760555
40.9166666666667,73.5673812880615,2382.57970824155
40.9375,6.99156405028292,223.396890454188
40.9583333333333,-60.1779746874028,1846.72426365563
40.9791666666667,4.40360402900861,139.393371080513
41,-11.4122610704857,317.148575076697
41.0208333333333,-18.663926074297,586.347451254761
41.0416666666667,-12.1290308555006,392.021082672398
41.0625,2.55960133893485,61.4309471809602
41.0833333333333,2.06772418912007,51.0111739477918
41.1041666666667,0.264532628856606,120.450903575208
41.125,60.7254930341957,2106.16602548142
41.1458333333333,-0.0278131970775953,0.880409608955121
41.1666666666667,89.0120464768555,2711.6727086106
41.1875,0.196671050137749,6.22689154919585
41.2083333333333,26.8989103664323,851.468426695413
41.2291666666667,-1.85846736928532,58.8286389832681
41.25,-0.432858875127211,13.7018808704479
41.2708333333333,0.28068055707557,6.06823251003426
41.2916666666667,-0.0576508391478732,1.82490177625067
41.3125,-111.280894349558,3044.52066615119
41.3333333333333,-0.0544978745864761,1.72509662660158
41.3541666666667,-3.48948539177453,452.510764091126
41.375,-3.70314891719858,84.4530962408497
41.3958333333333,-9.06505087137178,269.217494276986
41.4166666666667,-86.2469191098484,3184.44362523479
41.4375,112.230910153705,3552.60027983968
41.4583333333333,0.659332200021524,17.6412376348265
41.4791666666667,22.8258804117212,724.224562857514
41.5,0.103379730309915,3.27242163790498
41.5208333333333,-6.55584919054599,145.412088848166
41.5416666666667,0.361596968737242,11.4464560186774
41.5625,2.22055480099239,70.6218038452418
41.5833333333333,53.598853852386,1511.12402312297
41.6041666666667,-0.724163422273789,1332.65729234286
41.625,1.93993616985886,40.8747494833025
41.6458333333333,54.4917077472016,1729.50316425443
41.6666666666667,-0.359700646567098,11.3861022413761
41.6875,0,0
41.7083333333333,5.07845661963158,123.444592337444
41.7291666666667,-18.3198428740614,413.461888802543
41.75,-0.00105768996629061,0.0334805239045243
41.7708333333333,0.555897778942958,17.5966015274251
41.7916666666667,-9.45787244431994e-07,2.99383122228646e-05
41.8125,-0.926042642389071,28.1997685840835
41.8333333333333,0.516004885106475,11.5495487506766
41.8541666666667,3.40180682087457,107.682097982171
41.875,0,0
41.8958333333333,0.434959550293879,12.0297129848608
41.9166666666667,0,0
41.9375,0.106539794877288,4.41299725344748
41.9583333333333,-0.276269410227888,9.22476273323244
41.9791666666667,-2.51978618259382,94.9095594636535
42,0.60769049026798,15.970547506065
42.0208333333333,0.165128718635932,7.50842534497085
42.0416666666667,7.16619069386819,216.001092339659
42.0625,0.0457182479797152,1.44718295827839
42.0833333333333,-2.78407948654492,109.318920138016
42.1041666666667,2.77041707538248,181.655146629395
42.125,2.89299507825543,89.4846636580098
42.1458333333333,4.28703020719523,115.569075154643
42.1666666666667,-0.0241980267085971,15.5755270563793
42.1875,-7.53205216539907,179.225837622002
42.2083333333333,51.9720931820165,2709.2974795912
42.2291666666667,5.69130049855515,164.291566709174
42.25,5.07377567777999,1159.40077095042
42.2708333333333,38.6491434361607,1319.31727589259
42.2916666666667,-26.9432037122982,886.350534445543
42.3125,5.68300589579045,329.164157899874
42.3333333333333,-1.96373712780028,62.1608882989577
42.3541666666667,-13.2317455192449,310.697949687567
42.375,-2.97343641721971,87.4036215690019
42.3958333333333,1.55385940977919,52.4723971090061
42.4166666666667,-9.01253958274814,282.359944299043
42.4375,-17.1610315468823,418.977030363363
42.4583333333333,45.6657232902688,1136.67938012726
42.4791666666667,-1.53642461981302,51.4904504692874
42.5,-68.6732938974174,2159.36113114926
42.5208333333333,-1.78204280328143,55.4682018020091
42.5416666666667,-3.2387299948635,93.7710461676037
42.5625,-171.927385398883,5217.36697758535
42.5833333333333,-3.21709858739564,95.0395947916855
42.6041666666667,-67.5357162452761,2137.42403944719
42.625,20.2139975364748,1014.48116924582
42.6458333333333,18.8979513673784,637.026896617653
42.6666666666667,7.50375326219497,249.435079124981
42.6875,-74.5941772256154,2359.1044873629
42.7083333333333,-8.26719504749343,207.415630303481
42.7291666666667,-1.48117706641505,46.8856932151219
42.75,0,0
42.7708333333333,0.0132535798809646,9.52563937373786
42.7916666666667,0,0
42.8125,33.3705290974118,804.402090275959
42.8333333333333,-11.1311864316516,257.63335351923
42.8541666666667,0.095823623663781,4.48208188536929
42.875,187.461588513514,5901.66839012907
42.8958333333333,-0.238627964721652,5.76561013960635
42.9166666666667,-0.438859655944974,12.3315868954267
42.9375,-291.626764093852,9274.86297926102
42.9583333333333,0.0801931894739252,3.42608213780974
42.9791666666667,0,0
43,-79.0348886708946,4193.93301513187
43.0208333333333,2.75176774315717,101.988019434545
43.0416666666667,178.354045641307,5793.02236185592
43.0625,0.0207549734581001,1.70597654369947
43.0833333333333,-36.9333428399699,1041.42580665339
43.1041666666667,-30.6813692090742,971.199829786134
43.125,0,0
43.1458333333333,-28.2307579845113,893.627242071775
43.1666666666667,-30.1033983304451,993.192538705572
43.1875,252.860827315881,5791.33133552556
43.2083333333333,-0.384154717960014,12.1591082128757
43.2291666666667,-27.2120077608118,820.128427403664
43.25,-248.864962180993,7908.20545860761
43.2708333333333,-0.118770645612326,3.47216829233355
43.2916666666667,-8.16369113783964,218.701650002654
43.3125,-170.182723329903,5435.67670604641
43.3333333333333,0.00133461698795806,31.2411915022592
43.3541666666667,0.00212839646678155,0.37188460145054
43.375,-1.20807789879404,62.3064010482245
43.3958333333333,-49.5268127199763,3126.55611843107
43.4166666666667,30.1793138356006,2914.40567796331
43.4375,-0.188162805436553,23.7246607020143
43.4583333333333,-19.4901806111429,610.256402087204
43.4791666666667,-5.41166199594654,113.876550286744
43.5,0.812038326346136,20.6523589712716
43.5208333333333,-47.7020695977662,1767.22090077997
43.5416666666667,-0.0978081437521276,2.27806121386963
43.5625,7.25212905283522,544.879903626508
43.5833333333333,-0.440972129718889,32.6064882951621
43.6041666666667,-67.8468621965024,2806.57898119833
43.625,-14.2114552161061,452.665903118232
43.6458333333333,-14.0037733452384,443.547871621511
43.6666666666667,15.0958710988957,681.652224473557
43.6875,23.9408430420208,658.313595508143
43.7083333333333,7.11414918055319,218.177807245315
43.7291666666667,-0.330571808751227,72.7735772464001
43.75,0.102645578587341,3.24918251767072
43.7708333333333,0.0266038525530268,11.3818107713861
43.7916666666667,-2.11172107567916,66.5864980467664
43.8125,-2.61890913634538,65.9245792614217
43.8333333333333,3.07790030117412,65.5332513453523
43.8541666666667,-1.02696029470116,68.0768266081923
43.875,-2.41513930631972,66.0884787926807
43.8958333333333,0.803863976386596,44.4620855417727
43.9166666666667,-0.648022516125229,25.7593982394471
43.9375,-1.20864516405889,143.326390959937
43.9583333333333,-16.2397268197787,514.058542031353
43.9791666666667,-19.8263287427857,625.749021261036
44,0.423091523032036,8.22403473504465
44.0208333333333,-22.5512072691887,799.128784183383
44.0416666666667,4.6923440574496,130.618443060191
44.0625,-0.0366267156619444,1.15939610693727
44.0833333333333,0.0114769277819859,0.3632950743618
44.1041666666667,-14.7422913883822,462.264425058535
44.125,3.47549829398632,106.53401988458
44.1458333333333,0,0
44.1666666666667,0.0245350620292372,47.557778968442
44.1875,-64.7724187679098,2050.33098925797
44.2083333333333,0,0
44.2291666666667,-0.0428277172488782,1.35568498976693
44.25,0.0231206644411776,8.4211716464221
44.2708333333333,0.0788307690200156,2.44785076843279
44.2916666666667,463.174969905628,16103.6703742009
44.3125,0.294679878678073,9.40464992065316
44.3333333333333,2.27743285223073,72.0907330883287
44.3541666666667,-0.368484334871223,10.9244022239436
44.375,-0.185998717288065,11.613992400413
44.3958333333333,1.67463573067723,53.7189692362052
44.4166666666667,-8.87406173734546,276.159469559188
44.4375,-0.339366720021759,22.0323454016714
44.4583333333333,-4.99905452583254,158.241830443508
44.4791666666667,-0.190458220695399,4.84603603017201
44.5,2.25021680980121,60.4798994587657
44.5208333333333,2.07330312584216,70.2702778741209
44.5416666666667,13.8385077419096,403.773979154817
44.5625,41.768519864484,1315.96658315102
44.5833333333333,1853.56644892247,58643.3916772749
44.6041666666667,-37.2293771695257,1199.60190849397
44.625,-0.467661216325109,13.7510299402328
44.6458333333333,-0.0864136796394877,2.83860827303367
44.6666666666667,0,0
44.6875,33.0136939290554,974.549209740228
44.7083333333333,16.2258207590158,514.187157730468
44.7291666666667,0.387279506431945,10.8510945764092
44.75,0.133717644123,4.23274959884292
44.7708333333333,0.597784925774947,13.8560535034171
44.7916666666667,-33.9617105154921,1068.79457325175
44.8125,0.0893716918882931,9.60787823267049
44.8333333333333,-35.8058570783646,950.042021583224
44.8541666666667,-2.59982702526614,60.7064927050533
44.875,15.522713246567,534.542519173192
44.8958333333333,0.0237427408354559,0.751561825709892
44.9166666666667,0,0
44.9375,-459.975946727031,10790.3793374449
44.9583333333333,-2.87369856658675e-06,9.096515672776e-05
44.9791666666667,0.183975252297062,12.6974303343325
45,-27.6713235685289,880.179010241825
45.0208333333333,0.0216139842212812,0.68417734729062
45.0416666666667,-33.643329321719,1026.95122670634
45.0625,23.246747265405,709.523013845165
45.0833333333333,-4.72275336872966,157.423329352363
45.1041666666667,-1.23937603710656e-06,3.92316844817638e-05
45.125,0.349704312073305,10.6990870683819
45.1458333333333,-0.0819963345674043,2.5955434267711
45.1666666666667,0.0309773902433751,1.18851700198546
45.1875,0.286300342628063,7.60067530504757
45.2083333333333,213.318664017308,6743.5168585462
45.2291666666667,0.209351923081329,4.81778216935497
45.25,1.12611095638847,35.6463481701891
45.2708333333333,0,0
45.2916666666667,0.000243946730814039,0.00772198339093052
45.3125,183.722836777609,5667.52984619503
45.3333333333333,42.5284522426947,1350.95853686205
45.3541666666667,4.66562933661465,147.687620675846
45.375,0.346310801700283,10.9622549558492
45.3958333333333,23.1849122811731,690.872985461391
45.4166666666667,0.0183722451609946,0.581562095601321
45.4375,-0.289252408662967,19.3626545519314
45.4583333333333,-0.375693518434052,11.5114184942348
45.4791666666667,-33.9683665047453,1075.05570293681
45.5,-0.0307438535676017,0.973177733638881
45.5208333333333,4.06612080087652,128.710547524495
45.5416666666667,-0.295529377470619,8.4816370077011
45.5625,200.991697160958,6377.9396149534
45.5833333333333,-0.167346531006445,5.29725128371033
45.6041666666667,0.733702419414146,23.2248978196822
45.625,0,0
45.6458333333333,0,0
45.6666666666667,0.0512869612818046,1.62345714520475
45.6875,0.0434909010727389,1.37667766491325
45.7083333333333,-1.41051874021741,44.6885872281143
45.7291666666667,0.194307284545736,6.65411938197894
45.75,0.983541465146753,31.1339687863415
45.7708333333333,0.0784205159686329,2.48235309322348
45.7916666666667,21.5987275866888,679.622040924944
45.8125,0.957900660472922,30.0786295599919
45.8333333333333,-0.266402629832283,8.43281103214815
45.8541666666667,-0.592818026042936,20.903995194663
45.875,0,0
45.8958333333333,0,0
45.9166666666667,0.0300934753012906,0.952590410523225
45.9375,0.649126886023549,17.1809365456415
45.9583333333333,0,0
45.9791666666667,0.776885912467793,24.5918446732428
46,-0.195757142114071,24.8060014930066
46.0208333333333,74.2923365729308,2351.67811913377
46.0416666666667,-0.626256173652126,48.4602942782479
46.0625,-0.000102999654436217,0.00326039057040842
46.0833333333333,-2.46071868939004e-06,7.78925332830436e-05
46.1041666666667,0.0191779828204932,0.607067224542108
46.125,0.830134772638186,20.5904523106965
46.1458333333333,-17.1530213736004,542.968318162008
46.1666666666667,0,0
46.1875,23.5667923023886,786.071509578062
46.2083333333333,4.26903141685692,135.133557995738
46.2291666666667,-0.243434077428882,7.70575566403182
46.25,0.0279090724926791,1.61209470179561
46.2708333333333,0.0185427755414822,0.924821782612463
46.2916666666667,0.401325920793948,12.9087423867408
46.3125,0.22770665609776,7.20791383644991
46.3333333333333,-9.71045681281762e-07,3.07378524716063e-05
46.3541666666667,-0.0291258654471953,0.804100500812887
46.375,-0.328685154131489,12.0267538987322
46.3958333333333,0.0318496076669605,1.00817969804811
46.4166666666667,0,0
46.4375,0.391002290997754,12.376936500953
46.4583333333333,-3.06991821662148,81.6913705472214
46.4791666666667,0,0
46.5,-0.0230081971122099,0.728310296936005
46.5208333333333,0.0324523313036142,7.57950366184568
46.5416666666667,-31.7311728535119,740.358152158284
46.5625,-0.0883916868713142,2.01302758632176
46.5833333333333,-0.20710841160795,6.55588910423946
46.6041666666667,0.287675433447182,9.10618851765338
46.625,-0.759000642732701,24.0256974845683
46.6458333333333,-0.0133065406280747,0.421210341199708
46.6666666666667,-0.109665127335602,3.47138200632556
46.6875,-0.451877240670994,14.303873426853
46.7083333333333,0,0
46.7291666666667,-0.21488424054705,9.26574966519594
46.75,1.07615679860442,34.0650800981428
46.7708333333333,0.252956243723057,6.97077363979029
46.7916666666667,0.198815465053515,6.29384381349434
46.8125,-0.220467013272992,6.97872516766972
46.8333333333333,-7.08207218326886e-07,2.24178629449483e-05
46.8541666666667,11.3730915062125,328.94515911197
46.875,0,0
46.8958333333333,0.129182433823681,4.67480048305434
46.9166666666667,0.10323404926768,2.22843018278827
46.9375,-0.283055750434065,8.95995529952574
46.9583333333333,-0.801778270669731,25.3797969280446
46.9791666666667,0.121898259532755,3.85861426531197
47,-0.0888934179909087,2.81238241152207
47.0208333333333,0,0
47.0416666666667,0.299533939219024,9.48156220807279
47.0625,-0.0269174615858412,1.23478442168412
47.0833333333333,0,0
47.1041666666667,0.135995329438227,4.30484832349177
47.125,0.217786403108967,6.89389434310532
47.1458333333333,-0.0126205964927618,0.399497202424219
47.1666666666667,0.0122011641175983,0.386220329133795
47.1875,0.139559170171269,4.41765950508311
47.2083333333333,0.0179226243347138,0.567329625499462
47.2291666666667,-1.33849446873075e-06,4.23692173365104e-05
47.25,-0.556330047671389,34.8524940395421
47.2708333333333,-0.547294623397568,17.4886556738204
47.2916666666667,3.83128422569274,110.727394096799
47.3125,0.0576348769533347,2.20930074037905
47.3333333333333,0.154121772049486,5.08140493640984
47.3541666666667,0,0
47.375,0.00810755119129842,0.256643723674792
47.3958333333333,0.749284904413287,20.4332219649375
47.4166666666667,0,0
47.4375,0,0
47.4583333333333,-0.114886777593984,3.47434142397929
47.4791666666667,0.488181748349412,15.45312722303
47.5,0,0
47.5208333333333,-0.0517588748707486,1.63839527896707
47.5416666666667,0,0
47.5625,0,0
47.5833333333333,0.217972351758268,6.88029305357683
47.6041666666667,0,0
47.625,0.204054189952619,6.45920960041506
47.6458333333333,0.369571087039705,12.5129743031733
47.6666666666667,0.187051868356097,5.9210115908025
47.6875,0,0
47.7083333333333,0.0723331527064818,2.28966136151618
47.7291666666667,-1.65855680089441,52.5005892563314
47.75,0,0
47.7708333333333,0.0598038106023085,1.89305276051195
47.7916666666667,0.0282945027917685,0.745809211028267
47.8125,-0.124890781897507,4.46227797385769
47.8333333333333,-0.00784862448026403,0.248443369894759
47.8541666666667,0.0341545428694451,0.865627711005741
47.875,-0.132311461254901,4.18823774694871
47.8958333333333,0,0
47.9166666666667,0.907385824537594,28.7227389474074
47.9375,0.202201110563134,6.40057354862808
47.9583333333333,0.0513433723630011,1.62524280320726
47.9791666666667,0.182150872902666,5.44752509014217
48,-0.311170693593804,9.50284795145628
48.0208333333333,-0.929005798069812,23.1988954319495
48.0416666666667,0.0047990076288506,0.151925497479989
48.0625,-7.07661430182564e-08,2.24005863576731e-06
48.0833333333333,-0.0516947050889488,1.63636402407956
48.1041666666667,0.237707551998752,7.52448603147044
48.125,-0.126340251591967,19.295214608956
48.1458333333333,0.416449702211368,13.1825213917844
48.1666666666667,-0.0695666244849816,2.5006639133268
48.1875,0.144920643534603,4.32941649142976
48.2083333333333,-2.03615730404909,71.249267398621
48.2291666666667,0,0
48.25,0,0
48.2708333333333,4.29265264561328,130.680636795009
48.2916666666667,2.55489010246955,80.8734713151864
48.3125,1.26282834863691,30.6178821671694
48.3333333333333,0,0
48.3541666666667,0.511549115623128,14.5530415005458
48.375,0.0377300783010383,4.08265782587151
48.3958333333333,0,0
48.4166666666667,0,0
48.4375,0,0
48.4583333333333,0.102257709092895,8.64521401871035
48.4791666666667,0.554221443289894,17.5435381556497
48.5,0.017770353008738,0.767619295303084
48.5208333333333,-0.019933675768839,0.630988218999778
48.5416666666667,-0.106910102620275,3.19760439589559
48.5625,0.315244895289343,8.7516964945049
48.5833333333333,0.0804336332948435,4.83017878916205
48.6041666666667,-0.0179064719045552,0.56681833027943
48.625,-0.0305094875312739,0.965759021226205
48.6458333333333,-2.70281047372317e-06,8.55557994865421e-05
48.6666666666667,-0.532018151442567,16.8407066387161
48.6875,0.403878311578413,12.7845189954318
48.7083333333333,0.303824875662548,9.61738915618505
48.7291666666667,-0.33160488860897,10.8985230765814
48.75,0,0
48.7708333333333,-0.206861936634461,6.54808709088511
48.7916666666667,0.973727911434883,30.8227568137302
48.8125,0.255734403152955,8.09511489269362
48.8333333333333,-0.123278455138643,3.90505326492069
48.8541666666667,3.11742487046258,94.6444649495963
48.875,0.225159206964179,6.29315091120807
48.8958333333333,0,0
48.9166666666667,-2.52606143866286e-07,7.9960917732873e-06
48.9375,0.120095658400141,9.93940896398853
48.9583333333333,0,0
48.9791666666667,2.3585076968319,85.9562806237025
49,0.110891258105657,3.51019442004342
49.0208333333333,0.212195354567361,6.7169131479399
49.0416666666667,0,0
49.0625,0,0
49.0833333333333,0,0
49.1041666666667,-0.212324394392223,6.72099782405352
49.125,-0.00743791772247005,0.298893077486782
49.1458333333333,0.121183149734559,3.83598701427414
49.1666666666667,-0.137982965487877,9.97081755553186
49.1875,0,0
49.2083333333333,0,0
49.2291666666667,-0.0184244725755785,0.583215322216094
49.25,0,0
49.2708333333333,-0.478149249215748,18.9095806291963
49.2916666666667,-0.122469873577394,4.86557877386322
49.3125,-0.0226934515201721,0.718347219234682
49.3333333333333,0,0
49.3541666666667,-1008.65890507481,31927.4032791778
49.375,-0.0162849825157644,0.515491083191388
49.3958333333333,-4.85143988402296,153.767788289396
49.4166666666667,0.000640914063171974,0.0202877395991853
49.4375,-0.294330023519649,10.8561018746676
49.4583333333333,0.464298905905181,13.7635188738189
49.4791666666667,0,0
49.5,0,0
49.5208333333333,-0.018987678139763,0.600791056179991
49.5416666666667,-25.8326554800701,818.063634812043
49.5625,0.187472889655093,4.37788568346204
49.5833333333333,0.148945225154779,3.64124826121655
49.6041666666667,0.0172126560498695,5.92228523708195
49.625,0,0
49.6458333333333,-0.150514542045489,4.30632543959545
49.6666666666667,0.0438160665402192,1.38697057734872
49.6875,0.455581957438102,24.7102514020053
49.7083333333333,-1.56464987535803e-07,4.95280273271894e-06
49.7291666666667,0.0468841398973075,1.48408854825382
49.75,0.0465972852896014,1.28896083705405
49.7708333333333,0.117025187528108,4.75351155385268
49.7916666666667,0,0
49.8125,0.293717530340735,9.29744737036567
49.8333333333333,0,0
49.8541666666667,-0.047066303398351,1.48985482159061
49.875,0,0
49.8958333333333,-0.964655068022206,28.2096118300077
49.9166666666667,0,0
49.9375,0,0
49.9583333333333,0.0827334232609561,2.61887551501126
49.9791666666667,1.30726327421808,41.3316417624017
50,0,0
50.0208333333333,0.697977623665158,18.1837123070647
50.0416666666667,0.0173415786082763,0.54893698119573
50.0625,1.83418680883775,41.9616423638399
50.0833333333333,-0.332054878514714,10.8010407657618
50.1041666666667,-3.05869776798415,97.0013892170732
50.125,0.0454919452637077,1.44001948530009
50.1458333333333,0,0
50.1666666666667,0.0258404040898418,1.34345850296164
50.1875,-5.75917597102388e-07,1.82303165306994e-05
50.2083333333333,-0.0158804669494468,0.502686392290002
50.2291666666667,-1.8353120474678e-06,5.80956715444757e-05
50.25,-0.0267234100272724,1.14171233268659
50.2708333333333,0.151096217491272,4.64094010311207
50.2916666666667,0,0
50.3125,0.605297829820726,19.1603296869144
50.3333333333333,-9.79603459015142e-07,3.10087436505941e-05
50.3541666666667,-0.196075847610728,31.7765172510141
50.375,-0.0058748900992563,4.02638860803887
50.3958333333333,0,0
50.4166666666667,-0.00890230652199069,0.281782006358707
50.4375,-0.0598178079389904,1.89349583757641
50.4583333333333,0.136998376630918,4.6888508382021
50.4791666666667,0.109016927401464,3.45086919762651
50.5,-0.0397299255684133,1.25762630365423
50.5208333333333,0.0765767388176969,2.50725717452605
50.5416666666667,-0.0953518490348275,3.01830400466707
50.5625,0.00756081019908663,1.08868520262484
50.5833333333333,0,0
50.6041666666667,-0.0057130141120834,0.180841940117202
50.625,-0.00799513040781422,0.253080924722571
50.6458333333333,0,0
50.6666666666667,-0.071430115140294,1.9498728213835
50.6875,0.0997053162604387,3.15611032614123
50.7083333333333,0.029650768796457,0.938576809004669
50.7291666666667,0,0
50.75,-3.21733784312456,101.038668191986
50.7708333333333,0,0
50.7916666666667,0,0
50.8125,0.36914285291619,8.30911353663302
50.8333333333333,0.0090383592622473,3.66164931019861
50.8541666666667,0.121208990066665,3.83679586524055
50.875,2.31488380346313,59.4682893850796
50.8958333333333,0.672379702843434,21.7994729541641
50.9166666666667,-0.130817550760737,4.1409293441523
50.9375,0.382509114634229,9.63032822611746
50.9583333333333,-1.32516081236535,44.6039997343307
50.9791666666667,0,0
51,0.467822245770913,9.6672356059164
51.0208333333333,-0.0328770948651588,0.982507742015169
51.0416666666667,-0.0610312724148921,3.00819635386923
51.0625,2.10708630246061,66.6985180599176
51.0833333333333,0,0
51.1041666666667,0.081094015163438,2.56698106224385
51.125,0.560241579650455,13.6223832098734
51.1458333333333,0.241908359841995,6.25589070373225
51.1666666666667,0,0
51.1875,-0.0226031784985906,0.71548968238237
51.2083333333333,-0.0333114112433845,8.77469098506242
51.2291666666667,0,0
51.25,-0.162361943444539,6.4249636534212
51.2708333333333,0.266257596865462,8.42822010298424
51.2916666666667,0.00949698829127276,0.300621310252252
51.3125,17.19026508698,534.691926394603
51.3333333333333,0,0
51.3541666666667,0,0
51.375,-0.00204966037142264,0.0648807356112487
51.3958333333333,0,0
51.4166666666667,0.0968413247639387,3.06545244073346
51.4375,0,0
51.4583333333333,0.0715820217721463,2.2658847747999
51.4791666666667,0.167942282864122,4.9107318449975
51.5,-5.00422930305688,127.044850777164
51.5208333333333,0.00498712952777967,0.157912642127426
51.5416666666667,0.00949938155853219,0.300697067652099
51.5625,-0.0658895230319091,1.87257480609687
51.5833333333333,-0.0274834562462366,0.86997186619642
51.6041666666667,0.115803783824978,3.66569739352262
51.625,-0.00255384451683244,0.0808403739463608
51.6458333333333,0,0
51.6666666666667,0,0
51.6875,-0.106063268605516,3.35736738847277
51.7083333333333,-0.397397970904393,12.4555706790449
51.7291666666667,0,0
51.75,0,0
51.7708333333333,0.34886581596138,11.0431323573293
51.7916666666667,-0.155046538118856,5.99944817923411
51.8125,-0.0191240953194729,0.605361448914499
51.8333333333333,-0.10839243825588,3.62079783986056
51.8541666666667,0,0
51.875,0.131909656925428,4.17551887857839
51.8958333333333,0,0
51.9166666666667,-2.56241320244449e-07,8.11116104075239e-06
51.9375,0.0829147963891281,14.3569379835902
51.9583333333333,0,0
51.9791666666667,0.00170239891909315,0.457175792174694
52,-0.00353950297538864,0.11204078487502
52.0208333333333,0.0397347457810084,1.25777888451267
52.0416666666667,0.0480138027001794,1.51984732793502
52.0625,-4.39283529887855e-06,0.000139052493566277
52.0833333333333,0,0
52.1041666666667,0.0072673961365068,1.45403321387397
52.125,0.254587201657487,8.86735286765939
52.1458333333333,-0.0431944375182246,1.36729329384037
52.1666666666667,0.0403851434653095,1.27836682229282
52.1875,0.132167874112926,4.13317420415687
52.2083333333333,-0.212386461266394,4.84790001748111
52.2291666666667,-1.05309316601331,26.4131197628109
52.25,-0.104641626860666,3.3123463056649
52.2708333333333,0.270258642137252,8.55487072474921
52.2916666666667,0.14086399014584,4.20470973870151
52.3125,-0.207612196793311,6.57183611374014
52.3333333333333,0,0
52.3541666666667,-0.0190336179538879,0.602497443678719
52.375,0,0
52.3958333333333,0,0
52.4166666666667,-0.0281851007366299,8.09628020682869
52.4375,-0.319499726426796,15.3236225676018
52.4583333333333,0,0
52.4791666666667,0.0468439225094981,1.25303178735213
52.5,0,0
52.5208333333333,0.158693650171078,5.02334967465234
52.5416666666667,0.0813397783462331,2.57476054430255
52.5625,-0.593076967365963,18.77348581906
52.5833333333333,-0.0160641321589463,0.508500201282293
52.6041666666667,0,0
52.625,0.153110496256005,4.84661837902344
52.6458333333333,-0.554724134089478,17.8979899072058
52.6666666666667,0,0
52.6875,0.177311169879355,5.61267578485642
52.7083333333333,0,0
52.7291666666667,0.279481369373361,8.84681047035952
52.75,0,0
52.7708333333333,0.0279962069032309,1.43456122558144
52.7916666666667,0,0
52.8125,0.0642266146154787,2.03305389525589
52.8333333333333,0,0
52.8541666666667,0,0
52.875,-1.10422244912516e-07,3.49534809652238e-06
52.8958333333333,0,0
52.9166666666667,0,0
52.9375,0,0
52.9583333333333,-0.111349701070896,3.52470614951588
52.9791666666667,0.00838847349987624,0.209715222381214
53,0,0
53.0208333333333,0,0
53.0416666666667,0.00859909254813844,0.272198973981815
53.0625,1.41447839409048,50.0541793321627
53.0833333333333,0.016683716527282,0.528112762539431
53.1041666666667,-0.0316644550090914,3.22605914178034
53.125,0,0
53.1458333333333,-4.68370799221105e-07,1.48259889374754e-05
53.1666666666667,0,0
53.1875,-0.0195203898701534,0.437174708851301
53.2083333333333,0,0
53.2291666666667,0.0312773185437653,0.990064238622293
53.25,0.66672347766691,18.7018246649978
53.2708333333333,0,0
53.2916666666667,2.74727690366517,85.5299499510934
53.3125,0.0013480969283819,0.0426731772776451
53.3333333333333,-0.0192997190538907,0.610920709969984
53.3541666666667,0,0
53.375,0,0
53.3958333333333,-0.264143747199435,8.36130749481969
53.4166666666667,0.337377806802818,10.8180662957536
53.4375,0.00144162754532958,0.134055856972362
53.4583333333333,-0.0244153124989349,0.772851667132501
53.4791666666667,0.0898734223317423,3.21065548212046
53.5,-0.0808027920389573,2.55776257375339
53.5208333333333,0.889376387376083,27.5876987603243
53.5416666666667,-0.0293709164221134,0.929718254600672
53.5625,0,0
53.5833333333333,0.0387678428251834,13.8083084751353
53.6041666666667,-2.75202578472943,87.6874333556696
53.625,0,0
53.6458333333333,-0.193586026823587,5.12670987638895
53.6666666666667,-0.0330156057766853,1.04508864947003
53.6875,0.00512517440264033,0.162234236469355
53.7083333333333,-0.00818207369259105,0.258998499167104
53.7291666666667,-3.69695264751885e-06,0.000117024757191599
53.75,0,0
53.7708333333333,-0.767994021359038,24.5847182936195
53.7916666666667,0.663192722154655,20.992956816331
53.8125,-0.0052888592002811,0.167368737349485
53.8333333333333,0.0955826797833629,3.02561080972389
53.8541666666667,0,0
53.875,0,0
53.8958333333333,0.652165224128963,33.117865366893
53.9166666666667,-0.096030672229144,1.78558739884253
53.9375,0,0
53.9583333333333,0.101817140083984,3.08218602264372
53.9791666666667,0,0
54,-0.150916373397067,4.06131740624192
54.0208333333333,0,0
54.0416666666667,0,0
54.0625,0,0
54.0833333333333,-0.108514513128403,3.43496002285519
54.1041666666667,0.442743725024372,11.3633573214607
54.125,-0.0273786500728134,0.866654291381046
54.1458333333333,0,0
54.1666666666667,-3.26570902075651e-07,1.03374006012474e-05
54.1875,-0.0433641950475426,1.37266686378945
54.2083333333333,-1.52427599531488,48.250017041582
54.2291666666667,0.0675686598102316,2.13885018571022
54.25,0,0
54.2708333333333,7.72309550322727,216.081118423416
54.2916666666667,0.0164789788544243,0.521631917708966
54.3125,-6.86097985423996e-07,2.17180088059212e-05
54.3333333333333,-0.0437187541938803,1.38389021501037
54.3541666666667,0.0324146960533569,1.02606722258923
54.375,0.030435278459049,1.05686295604286
54.3958333333333,0.0815150736435555,2.58030940888423
54.4166666666667,-0.00923671676008408,0.292382575368352
54.4375,0,0
54.4583333333333,0.0148754831156658,0.470874248521098
54.4791666666667,0,0
54.5,0,0
54.5208333333333,-0.0616220450372562,1.95060785075904
54.5416666666667,0.000769769312833394,0.024366573098611
54.5625,-0.047047077161067,1.48924622690077
54.5833333333333,0.426010140368283,13.4850883933327
54.6041666666667,-1.17873066089485,39.3603896025726
54.625,0,0
54.6458333333333,-0.371250696872156,11.6165707989198
54.6666666666667,-0.0875718535715596,2.77203304400121
54.6875,0,0
54.7083333333333,-8.05366490616174e-07,2.29017388529662e-05
54.7291666666667,-0.177253788505474,4.23697795336849
54.75,-8.53616345666633e-06,0.000270206992381847
54.7708333333333,0,0
54.7916666666667,0,0
54.8125,0,0
54.8333333333333,0.00330142298300547,0.10450450947276
54.8541666666667,4.40808169216814,139.535109026918
54.875,0,0
54.8958333333333,2.35760377134779,74.6284941142366
54.9166666666667,-0.159145527428471,5.03765357069013
54.9375,0,0
54.9583333333333,-1.21538200218546e-06,3.84721680966748e-05
54.9791666666667,0.00532136353121655,0.168447496386504
55,0.39789378312282,12.5955388604534
55.0208333333333,0,0
55.0416666666667,0.0234561749944986,0.742490760658532
55.0625,-7.8651824909443,248.967503516199
55.0833333333333,0,0
55.1041666666667,-0.0132344260060337,0.418927597291704
55.125,0,0
55.1458333333333,-0.0320676656258042,1.01508218832061
55.1666666666667,-0.498752817875673,28.4844584467607
55.1875,0,0
55.2083333333333,0.130647641709974,4.13557056486122
55.2291666666667,0,0
55.25,-0.0050187156520815,0.158864350343432
55.2708333333333,-6.52071676843791e-07,1.49639806975644e-05
55.2916666666667,0.166736478443918,5.27794044589051
55.3125,-0.439615995708888,13.9300791888396
55.3333333333333,0,0
55.3541666666667,0.624906289984227,19.885443360487
55.375,0.131991959165548,4.56646912624409
55.3958333333333,0.0890603699306057,2.81915111179956
55.4166666666667,0,0
55.4375,-0.0703422480437259,2.22664050164474
55.4583333333333,0.174706174925791,5.53021627536532
55.4791666666667,-0.0817347034779215,2.58720656248506
55.5,0.2704288493144,6.05396036523354
55.5208333333333,0.0169791177053627,0.537463504741173
55.5416666666667,0.431086776050208,13.6458593453199
55.5625,0,0
55.5833333333333,0,0
55.6041666666667,0,0
55.625,0.161248163335921,8.16526862610407
55.6458333333333,0.804866692259834,25.4775590097227
55.6666666666667,0,0
55.6875,-0.33292365600992,10.1579566130451
55.7083333333333,0,0
55.7291666666667,0.00456612490664407,0.144547704163449
55.75,0,0
55.7708333333333,-0.987279094918756,46.1170440333223
55.7916666666667,-0.083227455002357,3.11934933058086
55.8125,0,0
55.8333333333333,-0.176088300117985,4.11345176227833
55.8541666666667,-0.00785783717871514,0.248734992185363
55.875,0,0
55.8958333333333,-0.0672168114065948,2.12766024349303
55.9166666666667,-0.0033205603223043,0.105110290151677
55.9375,-0.0489074158663148,1.54813410187041
55.9583333333333,-0.118845588585964,4.72065030034581
55.9791666666667,0.162699018127648,5.37515952805456
56,0.533492530291316,16.8873771923406
56.0208333333333,-0.0332107608232133,1.05126616217093
56.0416666666667,0,0
56.0625,-0.221319101027027,7.00571971808538
56.0833333333333,0,0
56.1041666666667,0.112541265391618,3.56242438358747
56.125,-1.8509723962771e-07,5.85913902327242e-06
56.1458333333333,-0.137857225223543,8.11620870432058
56.1666666666667,0,0
56.1875,0,0
56.2083333333333,-0.0129192741322749,0.408812947450986
56.2291666666667,-0.041144922383506,1.30241715560746
56.25,0.00732311261215758,0.231808615644463
56.2708333333333,0,0
56.2916666666667,0,0
56.3125,0,0
56.3333333333333,0,0
56.3541666666667,-7.21569322465015e-07,2.28408321148085e-05
56.375,0,0
56.3958333333333,-0.113937797139462,3.51105461036507
56.4166666666667,0.266462417823292,8.43470358414917
56.4375,0,0
56.4583333333333,0,0
56.4791666666667,6.68738071913299,250.639914256681
56.5,0.0723205370811462,2.28926202167267
56.5208333333333,-6.81939024278391e-08,2.15863594545127e-06
56.5416666666667,0,0
56.5625,0,0
56.5833333333333,-6.05723643876681e-07,1.91738085683765e-05
56.6041666666667,-3.77715747591178e-07,1.19563591594732e-05
56.625,0,0
56.6458333333333,82.9253816500182,2624.95183949054
56.6666666666667,-1.82452874240356,57.754332669683
56.6875,0,0
56.7083333333333,0,0
56.7291666666667,2.55204686698386,76.8398551219776
56.75,0,0
56.7708333333333,-107.623562981816,2373.8408367888
56.7916666666667,-58.0126656354546,1836.31511622702
56.8125,-18.8115245596398,597.686939828268
56.8333333333333,0.433843398012614,14.2942897471991
56.8541666666667,-92.1927896768894,1886.81742082863
56.875,-75.3237869346332,1862.08473971374
56.8958333333333,0,0
56.9166666666667,0,0
56.9375,-21.3102304894929,674.56221014992
56.9583333333333,-76.1100254934328,1477.01424137669
56.9791666666667,-35.0868522392969,1110.65267949183
57,-41.6062733050549,1316.9232825326
57.0208333333333,-2.4528365975099,77.2323412964362
57.0416666666667,0,0
57.0625,0,0
57.0833333333333,-0.147485767059155,5.07734103474018
57.1041666666667,-25.1376000359752,562.741916006227
57.125,0,0
57.1458333333333,-41.825739475697,1325.25277372199
57.1666666666667,-49.0796871491684,1206.64881294951
57.1875,-5.80134504249145,183.638001270555
57.2083333333333,-0.00207580508302471,0.0657083303409594
57.2291666666667,-14.5079344117603,468.18126753888
57.25,-14.1773158557024,448.77419426934
57.2708333333333,0,0
57.2916666666667,0.0425094260532408,1.34560967816923
57.3125,0,0
57.3333333333333,0.0460227442105345,1.45682159876823
57.3541666666667,-6.24790654291625,198.591254697249
57.375,-6.64931841448444,213.34527473001
57.3958333333333,-18.2409685523863,428.44769882012
57.4166666666667,0,0
57.4375,-0.0417362150439131,1.32113416028961
57.4583333333333,-11.5056184501153,362.823887747382
57.4791666666667,-6.22138216121769,195.054706477354
57.5,-8.88786580555993,294.078962831003
57.5208333333333,-15.0821212138486,343.781965532956
57.5416666666667,0,0
57.5625,-0.172158533432747,5.44957225431333
57.5833333333333,-1.55815700902051,49.3224996455903
57.6041666666667,266.843784873702,8446.77552304867
57.625,0,0
57.6458333333333,-0.510764489699095,15.9831786900528
57.6666666666667,-0.0125082218400222,0.395800005243506
57.6875,0,0
57.7083333333333,-6.16575807355562,186.651782601216
57.7291666666667,-2.43759204485151,77.1604736058407
57.75,-9.96964668695452,317.55928845901
57.7708333333333,0.166794753500445,4.6336134088971
57.7916666666667,0.000170238937602339,0.00538880863157385
57.8125,0,0
57.8333333333333,-9.07301307994299,291.223546129692
57.8541666666667,-12.7042792560893,402.146128713849
57.875,0,0
57.8958333333333,0,0
57.9166666666667,-3.81181694046004,120.660715580313
57.9375,0,0
57.9583333333333,0.0919350613463718,2.63634570306138
57.9791666666667,0,0
58,0,0
58.0208333333333,-9.46942287563529,211.932604842783
58.0416666666667,0.078454083605108,4.73333754830295
58.0625,0,0
58.0833333333333,0,0
58.1041666666667,0,0
58.125,-5.35297724575123,169.58216571156
58.1458333333333,0,0
58.1666666666667,1.52284172432434,48.2046160774859
58.1875,0.125158463584439,3.96181401492181
58.2083333333333,-91.8760658957679,2908.28023193303
58.2291666666667,-5.16239810316439,163.412529764111
58.25,0,0
58.2708333333333,-0.076413692801816,2.41882834291843
58.2916666666667,0,0
58.3125,0,0
58.3333333333333,0,0
58.3541666666667,-6.24123252106665,197.962008750201
58.375,-5.68816942413653,180.05549683494
58.3958333333333,-16.0531997832818,508.154143669538
58.4166666666667,-9.18322935521694,205.602788366443
58.4375,-16.5220649953854,283.851551568272
58.4583333333333,-18.7310446368532,475.187302274986
58.4791666666667,0,0
58.5,-10.231697142678,316.621583275336
58.5208333333333,-1.00352830798003,33.4172316858331
58.5416666666667,0.890615691128466,28.191890711742
58.5625,-13.8194901859709,280.475550706369
58.5833333333333,-65.0039175001534,1843.40247886746
58.6041666666667,0.0257780379814117,0.628870421673308
58.625,-1246.44468160952,38658.1421632385
58.6458333333333,-1453.9308540926,45839.652778349
58.6666666666667,-445.451152249866,13306.7661667464
58.6875,-5.22827080172165,166.980777478097
58.7083333333333,-16.9512381661156,427.481944742518
58.7291666666667,67.3649765815235,2241.69951464644
58.75,-5.20654032063508,117.0018645106
58.7708333333333,-4.41802021658792,139.849706611948
58.7916666666667,-8.55601344377143,204.549853364375
58.8125,-6.10660801854661,193.369869938083
58.8333333333333,-66.2577419350298,2058.51640204965
58.8541666666667,-11.2314119774043,226.699932673575
58.875,-1429.02933748309,44999.4746858872
58.8958333333333,0,0
58.9166666666667,0.221906660275463,7.02431854391293
58.9375,0,0
58.9583333333333,0,0
58.9791666666667,-8.54846783254885,285.232767491133
59,4.72414999309221,126.795714617792
59.0208333333333,1.01825095998548,23.9628028479755
59.0416666666667,1032.9671920685,32697.9397260692
59.0625,6.01415510508443,190.374372622129
59.0833333333333,-1.97614325729701,94.3095293877867
59.1041666666667,0.269428013803755,9.95836780981977
59.125,37.1658502833911,1059.5548553764
59.1458333333333,19.6601859768175,620.753414200108
59.1666666666667,0.559364992451938,12.5483964626245
59.1875,14.9505106995535,473.249200440759
59.2083333333333,26.8364550159546,838.921786943598
59.2291666666667,-0.40066659546122,12.6828541014995
59.25,43.1894220650224,985.182867511238
59.2708333333333,27.6378990229183,959.323103761796
59.2916666666667,27.2983914298927,577.456992432975
59.3125,-406.119759477729,13638.1699365135
59.3333333333333,17.6515748473017,672.793675374347
59.3541666666667,0.752697339893046,23.826170318644
59.375,38.9995886677328,1005.00241278645
59.3958333333333,0.146251730891651,4.62950838927651
59.4166666666667,-0.904676150841165,28.6369658968367
59.4375,0.570377631495964,18.0549630037096
59.4583333333333,-40.6033666551647,1299.96765056939
59.4791666666667,1.89123481709492,44.1574566569458
59.5,1.21728274206142,23.4886503155197
59.5208333333333,13.317001656306,421.541478600013
59.5416666666667,-1.46763353905924,261.356032441915
59.5625,-7.41031052318117,238.241995992064
59.5833333333333,-3.28683604818618,104.042769042694
59.6041666666667,-18.4553152685353,584.060654371252
59.625,0,0
59.6458333333333,0,0
59.6666666666667,7.16161601518905,333.887430980049
59.6875,0.219014581263335,6.93277156551158
59.7083333333333,0,0
59.7291666666667,19.7480003823217,625.110779093098
59.75,0,0
59.7708333333333,-1.13555082772901e-05,0.000359451614785738
59.7916666666667,0.696971155473957,22.0621923014425
59.8125,0.528862237773949,16.7408081368958
59.8333333333333,-3.8020625184595e-08,1.20351945364681e-06
59.8541666666667,0.139934051457698,4.42952614112169
59.875,1.33125617523255,42.1400936176342
59.8958333333333,-16.7274015591023,813.472232873517
59.9166666666667,9.28562414439616,293.930708471393
59.9375,-3.64933038523765,115.517303834274
59.9583333333333,0,0
59.9791666666667,0.482662543489262,15.2783852926053
60,0.647021085176794,20.4810536162738
60.0208333333333,60.1735626946589,1904.75703507371
60.0416666666667,-6.95666460730251,220.208929935669
60.0625,-1.56781473432967e-08,4.96282089870626e-07
60.0833333333333,16.5038100847939,522.417934999916
60.1041666666667,-5.46517035598891,174.374018865834
60.125,-2.29780914894389,73.1930617878813
60.1458333333333,27.5994036831375,852.654990883689
60.1666666666667,0,0
60.1875,196.142704565628,5498.83436898421
60.2083333333333,10.6565869147856,281.73614055544
60.2291666666667,0.0187202830484783,0.592579020393038
60.25,0,0
60.2708333333333,-21.9597243488889,695.121537909843
60.2916666666667,1.01933063360051,32.2662828735759
60.3125,0,0
60.3333333333333,10.7890084991023,341.519413507474
60.3541666666667,4.61785840169292,146.17546117773
60.375,13.4377764273499,425.364529529747
60.3958333333333,0.131175427530894,4.15227729968612
60.4166666666667,303.243566948564,8403.78176396143
60.4375,0.108983757350543,3.44981365945678
60.4583333333333,0,0
60.4791666666667,0.630422126203437,19.9556238018579
60.5,1.15625087102631,26.0663145386477
60.5208333333333,0.551054506271114,12.0499570601177
60.5416666666667,0,0
60.5625,0.234517795200926,7.42351624625658
60.5833333333333,0.367044392007186,11.6185639764703
60.6041666666667,-77.8495932602625,2472.85385897344
60.625,0.55289453072483,13.2217208251414
60.6458333333333,0,0
60.6666666666667,0,0
60.6875,23.2386926055082,406.310817513206
60.7083333333333,0.11537633075805,3.65216663017849
60.7291666666667,94.2649597384243,2852.86877997333
60.75,6.49442075500463,205.576885726292
60.7708333333333,1.51334955063265,47.9041471704156
60.7916666666667,0,0
60.8125,12.6744199022791,299.376291861427
60.8333333333333,272.195432922241,8610.421035571
60.8541666666667,1615.03506215574,51122.9393569696
60.875,0.316176666341694,10.0083774762758
60.8958333333333,9.40276037248608,297.638583566781
60.9166666666667,-1.03127671329334,34.0445207762328
60.9375,0.00218104029162597,0.069039486000428
60.9583333333333,268.909180848863,5291.15406632004
60.9791666666667,3.73862461148235,111.558329738519
61,0,0
61.0208333333333,7.07601860285885,158.375878956083
61.0416666666667,0.137592569550165,4.35540797466873
61.0625,-8.0744611202158,255.592089522818
61.0833333333333,0,0
61.1041666666667,0,0
61.125,-2.50388787809678,79.2590273413203
61.1458333333333,-1.02891939237414,32.5698091218781
61.1666666666667,110.431536310437,3449.2772268061
61.1875,0,0
61.2083333333333,0,0
61.2291666666667,0,0
61.25,2.26824171836765,70.6772940582289
61.2708333333333,2.49606407807547,77.7814656963347
61.2916666666667,0,0
61.3125,-239.824016884518,7749.77591722862
61.3333333333333,0,0
61.3541666666667,0.00741928900608538,0.234853020109453
61.375,0.440616323270104,13.9474381095859
61.3958333333333,0,0
61.4166666666667,0.0302183153790167,0.95654214623006
61.4375,-26.1130260991748,826.591744648045
61.4583333333333,4.62457042409372,146.38792610942
61.4791666666667,-11.6206553762545,576.73511396153
61.5,0.00331110725037622,0.104811058986831
61.5208333333333,0,0
61.5416666666667,226.289436121854,7049.06853338378
61.5625,0,0
61.5833333333333,0,0
61.6041666666667,0,0
61.625,6.21078524407234,196.598578465569
61.6458333333333,2.43748951786466,77.1572281772712
61.6666666666667,0,0
61.6875,0,0
61.7083333333333,0,0
61.7291666666667,0,0
61.75,73.0692358345704,2156.56675613289
61.7708333333333,0,0
61.7916666666667,0,0
61.8125,0,0
61.8333333333333,0,0
61.8541666666667,0.440681106539023,13.94948878403
61.875,0,0
61.8958333333333,0,0
61.9166666666667,0,0
61.9375,81.3176850961347,2374.06364151242
61.9583333333333,0,0
61.9791666666667,0,0
62,0,0
62.0208333333333,0.223866894223117,7.08636854120378
62.0416666666667,0.102052590493688,2.39781683094823
62.0625,24.8578184911772,786.858921548578
62.0833333333333,0,0
62.1041666666667,0,0
62.125,4.93349327698846,147.194697244863
62.1458333333333,0,0
62.1666666666667,0.217901833350133,6.89754821623624
62.1875,0,0
62.2083333333333,-8.78244099439534,212.664395643802
62.2291666666667,0.887244543604915,28.0851791149177
62.25,0,0
62.2708333333333,0.182256606664367,5.76922053783311
62.2916666666667,0.169325767884498,5.35990280704925
62.3125,69.5814183331403,2189.67455804469
62.3333333333333,0,0
62.3541666666667,0,0
62.375,0,0
62.3958333333333,-28.176669139567,902.282337902704
62.4166666666667,0.135799478378122,4.29864877891013
62.4375,0,0
62.4583333333333,-57.8488434154823,1988.95082742259
62.4791666666667,0.0982563746750977,2.43822176756307
62.5,0,0
62.5208333333333,0,0
62.5416666666667,0.302548315159009,9.5769804203395
62.5625,33.177687403709,1041.42509070751
62.5833333333333,0,0
62.6041666666667,0,0
62.625,0,0
62.6458333333333,0.227322136206578,7.19574209631924
62.6666666666667,-29.4009304863312,930.668331302299
62.6875,-0.159832467949392,5.05939824943787
62.7083333333333,0,0
62.7291666666667,0,0
62.75,0,0
62.7708333333333,82.1922509350637,2601.74503862312
62.7916666666667,0,0
62.8125,0,0
62.8333333333333,-1.40432512958393,44.453046326659
62.8541666666667,0,0
62.875,0,0
62.8958333333333,0,0
62.9166666666667,0,0
62.9375,1.84788802117317,58.4937562400714
62.9583333333333,-5.16399445611691,163.463061332803
62.9791666666667,0,0
63,0,0
63.0208333333333,0,0
63.0416666666667,0,0
63.0625,0,0
63.0833333333333,-24.3706695910209,771.438523401147
63.1041666666667,0,0
63.125,0,0
63.1458333333333,0,0
63.1666666666667,0,0
63.1875,100.285053031097,2687.30454160591
63.2083333333333,0,0
63.2291666666667,0,0
63.25,0,0
63.2708333333333,0,0
63.2916666666667,0,0
63.3125,0.0415666972054084,1.31576817760548
63.3333333333333,0,0
63.3541666666667,0,0
63.375,0,0
63.3958333333333,0,0
63.4166666666667,0,0
63.4375,-29.4162787762634,931.154171959149
63.4583333333333,0,0
63.4791666666667,0,0
63.5,11.0473358835412,349.696607624415
63.5208333333333,0,0
63.5416666666667,1.05657327516013,23.6494397531205
63.5625,0,0
63.5833333333333,7.24589238282803,229.364256884922
63.6041666666667,0,0
63.625,0,0
63.6458333333333,0,0
63.6666666666667,0.580616224772543,18.3790486932828
63.6875,11.3831205424217,360.325664017803
63.7083333333333,0,0
63.7291666666667,0,0
63.75,-57.8517340648449,0
63.7708333333333,0,0
63.7916666666667,0,0
63.8125,0,0
63.8333333333333,0,0
63.8541666666667,-0.0965457471552152,3.05609611372847
63.875,0,0
63.8958333333333,0,0
63.9166666666667,0,0
63.9375,11.1923877246489,354.288134242215
63.9583333333333,0,0
63.9791666666667,0,0
64,-0.155916909164664,4.93545364972552
64.0208333333333,0,0
64.0416666666667,0,0
64.0625,0,0
64.0833333333333,0,0
64.1041666666667,0,0
64.125,0,0
64.1458333333333,0,0
64.1666666666667,0,0
64.1875,0,0
64.2083333333333,-1.25850620991081,39.8372383097126
64.2291666666667,0,0
64.25,0,0
64.2708333333333,2.72001979564586,86.1005499638808
64.2916666666667,0,0
64.3125,0,0
64.3333333333333,0,0
64.3541666666667,0,0
64.375,0,0
64.3958333333333,0,0
64.4166666666667,3.12244404444749,98.8390414984231
64.4375,0,0
64.4583333333333,-43.9574216645024,1155.49586900781
64.4791666666667,0,0
64.5,0,0
64.5208333333333,179.152880896847,5670.08298904401
64.5416666666667,0,0
64.5625,0,0
64.5833333333333,0,0
64.6041666666667,0,0
64.625,0.0477397811841259,1.51117334575595
64.6458333333333,-239.450082686276,7579.64476625792
64.6666666666667,0,0
64.6875,14.4689196941483,458.00473402569
64.7083333333333,0,0
64.7291666666667,0.308159546273903,9.75460048242147
64.75,0,0
64.7708333333333,-62.0170072389414,1963.11013579184
64.7916666666667,-1526.45582173774,48319.0181033149
64.8125,18.4357830704793,699.307627363757
64.8333333333333,0,0
64.8541666666667,3.71225356606515,117.509098336431
64.875,0,0
64.8958333333333,0,0
64.9166666666667,5.50349082493749,9.05955318373955
64.9375,0,0
64.9583333333333,0,0
64.9791666666667,0,0
65,0,0
65.0208333333333,29.1257017611252,812.7493331245
65.0416666666667,22.7254055180428,719.358703340279
65.0625,3.26826274081373,103.454842446728
65.0833333333333,25.2087823675515,705.484140197221
65.1041666666667,0,0
65.125,0.606905090829095,19.2112065433908
65.1458333333333,0,0
65.1666666666667,0,0
65.1875,0,0
65.2083333333333,0,0
65.2291666666667,0,0
65.25,3.05870305555591,96.8213597861091
65.2708333333333,0,0
65.2916666666667,0,0
65.3125,0,0
65.3333333333333,0,0
65.3541666666667,0,0
65.375,0,0
65.3958333333333,0,0
65.4166666666667,0,0
65.4375,0,0
65.4583333333333,0,0
65.4791666666667,0,0
65.5,12.6142051038517,399.294886948032
65.5208333333333,33.9273885259099,1073.95057035807
65.5416666666667,0,0
65.5625,0,0
65.5833333333333,0,0
65.6041666666667,0,0
65.625,0,0
65.6458333333333,0,0
65.6666666666667,0,0
65.6875,0,0
65.7083333333333,0,0
65.7291666666667,0.326603862366461,10.3384439389357
65.75,0,0
65.7708333333333,0,0
65.7916666666667,1.8404021530375,58.2567956986555
65.8125,0.150337506562522,4.75884109959506
65.8333333333333,0,0
65.8541666666667,0,0
65.875,0,0
65.8958333333333,0,0
65.9166666666667,0,0
65.9375,0,0
65.9583333333333,0,0
65.9791666666667,0,0
66,9.61899429273629,304.483335021969
66.0208333333333,0,0
66.0416666666667,0,0
66.0625,0,0
66.0833333333333,0,0
66.1041666666667,0,0
66.125,0,0
66.1458333333333,0,0
66.1666666666667,0,0
66.1875,0,0
66.2083333333333,0,0
66.2291666666667,0,0
66.25,0,0
66.2708333333333,0,0
66.2916666666667,10.3295313220103,326.974946696313
66.3125,0,0
66.3333333333333,0,0
66.3541666666667,0,0
66.375,0,0
66.3958333333333,0,0
66.4166666666667,0,0
66.4375,0,0
66.4583333333333,0,0
66.4791666666667,0,0
66.5,0,0
66.5208333333333,0,0
66.5416666666667,0,0
66.5625,0,0
66.5833333333333,0,0
66.6041666666667,0,0
66.625,0,0
66.6458333333333,0,0
66.6666666666667,0,0
66.6875,0,0
66.7083333333333,0,0
66.7291666666667,0,0
66.75,0,0
66.7708333333333,0,0
66.7916666666667,0,0
66.8125,0,0
66.8333333333333,0,0
66.8541666666667,0,0
66.875,0,0
66.8958333333333,0,0
66.9166666666667,0,0
66.9375,0,0
66.9583333333333,0,0
66.9791666666667,0,0
67,0,0
67.0208333333333,0,0
67.0416666666667,0,0
67.0625,0,0
67.0833333333333,0,0
67.1041666666667,0,0
67.125,0,0
67.1458333333333,0,0
67.1666666666667,0,0
67.1875,0,0
67.2083333333333,0,0
67.2291666666667,0,0
67.25,0,0
67.2708333333333,0,0
67.2916666666667,0,0
67.3125,0,0
67.3333333333333,0,0
67.3541666666667,0,0
67.375,0,0
67.3958333333333,0,0
67.4166666666667,0,0
67.4375,0,0
67.4583333333333,0,0
67.4791666666667,0,0
67.5,0,0
67.5208333333333,0,0
67.5416666666667,0,0
67.5625,0,0
67.5833333333333,0,0
67.6041666666667,0,0
67.625,0,0
67.6458333333333,0,0
67.6666666666667,0,0
67.6875,0,0
67.7083333333333,0,0
67.7291666666667,0,0
67.75,0,0
67.7708333333333,0,0
67.7916666666667,0,0
67.8125,0,0
67.8333333333333,0,0
67.8541666666667,0,0
67.875,0,0
67.8958333333333,0,0
67.9166666666667,0,0
67.9375,0,0
67.9583333333333,0,0
67.9791666666667,0,0
68,0,0
68.0208333333333,0,0
68.0416666666667,0,0
68.0625,0,0
68.0833333333333,0,0
68.1041666666667,0,0
68.125,0,0
68.1458333333333,0,0
68.1666666666667,0,0
68.1875,0,0
68.2083333333333,0,0
68.2291666666667,0,0
68.25,0,0
68.2708333333333,0,0
68.2916666666667,0,0
68.3125,0,0
68.3333333333333,0,0
68.3541666666667,0,0
68.375,0,0
68.3958333333333,0,0
68.4166666666667,0,0
68.4375,0,0
68.4583333333333,0,0
68.4791666666667,0,0
68.5,0,0
68.5208333333333,0,0
68.5416666666667,0,0
68.5625,0,0
68.5833333333333,0,0
68.6041666666667,0,0
68.625,0,0
68.6458333333333,0,0
68.6666666666667,0,0
68.6875,0,0
68.7083333333333,0,0
68.7291666666667,0,0
68.75,0,0
68.7708333333333,0,0
68.7916666666667,0,0
68.8125,0,0
68.8333333333333,0,0
68.8541666666667,0,0
68.875,0,0
68.8958333333333,0,0
68.9166666666667,0,0
68.9375,0,0
68.9583333333333,0,0
68.9791666666667,0,0
69,0,0
69.0208333333333,0,0
69.0416666666667,0,0
69.0625,0,0
69.0833333333333,0,0
69.1041666666667,0,0
69.125,0,0
69.1458333333333,0,0
69.1666666666667,0,0
69.1875,0,0
69.2083333333333,0,0
69.2291666666667,0,0
69.25,0,0
69.2708333333333,0,0
69.2916666666667,0,0
69.3125,0,0
69.3333333333333,0,0
69.3541666666667,0,0
69.375,0,0
69.3958333333333,0,0
69.4166666666667,0,0
69.4375,0,0
69.4583333333333,0,0
69.4791666666667,0,0
69.5,0,0
69.5208333333333,0,0
69.5416666666667,0,0
69.5625,0,0
69.5833333333333,0,0
69.6041666666667,0,0
69.625,0,0
69.6458333333333,0,0
69.6666666666667,0,0
69.6875,0,0
69.7083333333333,0,0
69.7291666666667,0,0
69.75,0,0
69.7708333333333,0,0
69.7916666666667,0,0
69.8125,0,0
69.8333333333333,0,0
69.8541666666667,0,0
69.875,0,0
69.8958333333333,0,0
69.9166666666667,0,0
69.9375,0,0
69.9583333333333,0,0
69.9791666666667,0,0
70,0,0
70.0208333333333,0,0
70.0416666666667,0,0
70.0625,0,0
70.0833333333333,0,0
70.1041666666667,0,0
70.125,0,0
70.1458333333333,0,0
70.1666666666667,0,0
70.1875,0,0
70.2083333333333,0,0
70.2291666666667,0,0
70.25,0,0
70.2708333333333,0,0
70.2916666666667,0,0
70.3125,0,0
70.3333333333333,0,0
70.3541666666667,0,0
70.375,0,0
70.3958333333333,0,0
70.4166666666667,0,0
70.4375,0,0
70.4583333333333,0,0
70.4791666666667,0,0
70.5,0,0
70.5208333333333,0,0
70.5416666666667,0,0
70.5625,0,0
70.5833333333333,0,0
70.6041666666667,0,0
70.625,0,0
70.6458333333333,0,0
70.6666666666667,0,0
70.6875,0,0
70.7083333333333,0,0
70.7291666666667,0,0
70.75,0,0
70.7708333333333,0,0
70.7916666666667,0,0
70.8125,0,0
70.8333333333333,0,0
70.8541666666667,0,0
70.875,0,0
70.8958333333333,0,0
70.9166666666667,0,0
70.9375,0,0
70.9583333333333,0,0
70.9791666666667,0,0
71,0,0
71.0208333333333,0,0
71.0416666666667,0,0
71.0625,0,0
71.0833333333333,0,0
71.1041666666667,0,0
71.125,0,0
71.1458333333333,0,0
71.1666666666667,0,0
71.1875,0,0
71.2083333333333,0,0
71.2291666666667,0,0
71.25,0,0
71.2708333333333,0,0
71.2916666666667,0,0
71.3125,0,0
71.3333333333333,0,0
71.3541666666667,0,0
71.375,0,0
71.3958333333333,0,0
71.4166666666667,0,0
71.4375,0,0
71.4583333333333,0,0
71.4791666666667,0,0
71.5,0,0
71.5208333333333,0,0
71.5416666666667,0,0
71.5625,0,0
71.5833333333333,0,0
71.6041666666667,0,0
71.625,0,0
71.6458333333333,0,0
71.6666666666667,0,0
71.6875,0,0
71.7083333333333,0,0
71.7291666666667,0,0
71.75,0,0
71.7708333333333,0,0
71.7916666666667,0,0
71.8125,0,0
71.8333333333333,0,0
71.8541666666667,0,0
71.875,0,0
71.8958333333333,0,0
71.9166666666667,0,0
71.9375,0,0
71.9583333333333,0,0
71.9791666666667,0,0
72,0,0
72.0208333333333,0,0
72.0416666666667,0,0
72.0625,0,0
72.0833333333333,0,0
72.1041666666667,0,0
72.125,0,0
72.1458333333333,0,0
72.1666666666667,0,0
72.1875,0,0
72.2083333333333,0,0
72.2291666666667,0,0
72.25,0,0
72.2708333333333,0,0
72.2916666666667,0,0
72.3125,0,0
72.3333333333333,0,0
72.3541666666667,0,0
72.375,0,0
72.3958333333333,0,0
72.4166666666667,0,0
72.4375,0,0
72.4583333333333,0,0
72.4791666666667,0,0
72.5,0,0
72.5208333333333,0,0
72.5416666666667,0,0
72.5625,0,0
72.5833333333333,0,0
72.6041666666667,0,0
72.625,0,0
72.6458333333333,0,0
72.6666666666667,0,0
72.6875,0,0
72.7083333333333,0,0
72.7291666666667,0,0
72.75,0,0
72.7708333333333,0,0
72.7916666666667,0,0
72.8125,0,0
72.8333333333333,0,0
72.8541666666667,0,0
72.875,0,0
72.8958333333333,0,0
72.9166666666667,0,0
72.9375,0,0
72.9583333333333,0,0
72.9791666666667,0,0
73,0,0
73.0208333333333,0,0
73.0416666666667,0,0
73.0625,0,0
73.0833333333333,0,0
73.1041666666667,0,0
73.125,0,0
73.1458333333333,0,0
73.1666666666667,0,0
73.1875,0,0
73.2083333333333,0,0
73.2291666666667,0,0
73.25,0,0
73.2708333333333,0,0
73.2916666666667,0,0
73.3125,0,0
73.3333333333333,0,0
73.3541666666667,0,0
73.375,0,0
73.3958333333333,0,0
73.4166666666667,0,0
73.4375,0,0
73.4583333333333,0,0
73.4791666666667,0,0
73.5,0,0
73.5208333333333,0,0
73.5416666666667,0,0
73.5625,0,0
73.5833333333333,0,0
73.6041666666667,0,0
73.625,0,0
73.6458333333333,0,0
73.6666666666667,0,0
73.6875,0,0
73.7083333333333,0,0
73.7291666666667,0,0
73.75,0,0
73.7708333333333,0,0
73.7916666666667,0,0
73.8125,0,0
73.8333333333333,0,0
73.8541666666667,0,0
73.875,0,0
73.8958333333333,0,0
73.9166666666667,0,0
73.9375,0,0
73.9583333333333,0,0
73.9791666666667,0,0
74,0,0
74.0208333333333,0,0
74.0416666666667,0,0
74.0625,0,0
74.0833333333333,0,0
74.1041666666667,0,0
74.125,0,0
74.1458333333333,0,0
74.1666666666667,0,0
74.1875,0,0
74.2083333333333,0,0
74.2291666666667,0,0
74.25,0,0
74.2708333333333,0,0
74.2916666666667,0,0
74.3125,0,0
74.3333333333333,0,0
74.3541666666667,0,0
74.375,0,0
74.3958333333333,0,0
74.4166666666667,0,0
74.4375,0,0
74.4583333333333,0,0
74.4791666666667,0,0
74.5,0,0
74.5208333333333,0,0
74.5416666666667,0,0
74.5625,0,0
74.5833333333333,0,0
74.6041666666667,0,0
74.625,0,0
74.6458333333333,0,0
74.6666666666667,0,0
74.6875,0,0
74.7083333333333,0,0
74.7291666666667,0,0
74.75,0,0
74.7708333333333,0,0
74.7916666666667,0,0
74.8125,0,0
74.8333333333333,0,0
74.8541666666667,0,0
74.875,0,0
74.8958333333333,0,0
74.9166666666667,0,0
74.9375,0,0
74.9583333333333,0,0
74.9791666666667,0,0
75,0,0
75.0208333333333,0,0
75.0416666666667,0,0
75.0625,0,0
75.0833333333333,0,0
75.1041666666667,0,0
75.125,0,0
75.1458333333333,0,0
75.1666666666667,0,0
75.1875,0,0
75.2083333333333,0,0
75.2291666666667,0,0
75.25,0,0
75.2708333333333,0,0
75.2916666666667,0,0
75.3125,0,0
75.3333333333333,0,0
75.3541666666667,0,0
75.375,0,0
75.3958333333333,0,0
75.4166666666667,0,0
75.4375,0,0
75.4583333333333,0,0
75.4791666666667,0,0
75.5,0,0
75.5208333333333,0,0
75.5416666666667,0,0
75.5625,0,0
75.5833333333333,0,0
75.6041666666667,0,0
75.625,0,0
75.6458333333333,0,0
75.6666666666667,0,0
75.6875,0,0
75.7083333333333,0,0
75.7291666666667,0,0
75.75,0,0
75.7708333333333,0,0
75.7916666666667,0,0
75.8125,0,0
75.8333333333333,0,0
75.8541666666667,0,0
75.875,0,0
75.8958333333333,0,0
75.9166666666667,0,0
75.9375,0,0
75.9583333333333,0,0
75.9791666666667,0,0
76,0,0
76.0208333333333,0,0
76.0416666666667,0,0
76.0625,0,0
76.0833333333333,0,0
76.1041666666667,0,0
76.125,0,0
76.1458333333333,0,0
76.1666666666667,0,0
76.1875,0,0
76.2083333333333,0,0
76.2291666666667,0,0
76.25,0,0
76.2708333333333,0,0
76.2916666666667,0,0
76.3125,0,0
76.3333333333333,0,0
76.3541666666667,0,0
76.375,0,0
76.3958333333333,0,0
76.4166666666667,0,0
76.4375,0,0
76.4583333333333,0,0
76.4791666666667,0,0
76.5,0,0
76.5208333333333,0,0
76.5416666666667,0,0
76.5625,0,0
76.5833333333333,0,0
76.6041666666667,0,0
76.625,0,0
76.6458333333333,0,0
76.6666666666667,0,0
76.6875,0,0
76.7083333333333,0,0
76.7291666666667,0,0
76.75,0,0
76.7708333333333,0,0
76.7916666666667,0,0
76.8125,0,0
76.8333333333333,0,0
76.8541666666667,0,0
76.875,0,0
76.8958333333333,0,0
76.9166666666667,0,0
76.9375,0,0
76.9583333333333,0,0
76.9791666666667,0,0
77,0,0
77.0208333333333,0,0
77.0416666666667,0,0
77.0625,0,0
77.0833333333333,0,0
77.1041666666667,0,0
77.125,0,0
77.1458333333333,0,0
77.1666666666667,0,0
77.1875,0,0
77.2083333333333,0,0
77.2291666666667,0,0
77.25,0,0
77.2708333333333,0,0
77.2916666666667,0,0
77.3125,0,0
77.3333333333333,0,0
77.3541666666667,0,0
77.375,0,0
77.3958333333333,0,0
77.4166666666667,0,0
77.4375,0,0
77.4583333333333,0,0
77.4791666666667,0,0
77.5,0,0
77.5208333333333,0,0
77.5416666666667,0,0
77.5625,0,0
77.5833333333333,0,0
77.6041666666667,0,0
77.625,0,0
77.6458333333333,0,0
77.6666666666667,0,0
77.6875,0,0
77.7083333333333,0,0
77.7291666666667,0,0
77.75,0,0
77.7708333333333,0,0
77.7916666666667,0,0
77.8125,0,0
77.8333333333333,0,0
77.8541666666667,0,0
77.875,0,0
77.8958333333333,0,0
77.9166666666667,0,0
77.9375,0,0
77.9583333333333,0,0
77.9791666666667,0,0
78,0,0
78.0208333333333,0,0
78.0416666666667,0,0
78.0625,0,0
78.0833333333333,0,0
78.1041666666667,0,0
78.125,0,0
78.1458333333333,0,0
78.1666666666667,0,0
78.1875,0,0
78.2083333333333,0,0
78.2291666666667,0,0
78.25,0,0
78.2708333333333,0,0
78.2916666666667,0,0
78.3125,0,0
78.3333333333333,0,0
78.3541666666667,0,0
78.375,0,0
78.3958333333333,0,0
78.4166666666667,0,0
78.4375,0,0
78.4583333333333,0,0
78.4791666666667,0,0
78.5,0,0
78.5208333333333,0,0
78.5416666666667,0,0
78.5625,0,0
78.5833333333333,0,0
78.6041666666667,0,0
78.625,0,0
78.6458333333333,0,0
78.6666666666667,0,0
78.6875,0,0
78.7083333333333,0,0
78.7291666666667,0,0
78.75,0,0
78.7708333333333,0,0
78.7916666666667,0,0
78.8125,0,0
78.8333333333333,0,0
78.8541666666667,0,0
78.875,0,0
78.8958333333333,0,0
78.9166666666667,0,0
78.9375,0,0
78.9583333333333,0,0
78.9791666666667,0,0
79,0,0
79.0208333333333,0,0
79.0416666666667,0,0
79.0625,0,0
79.0833333333333,0,0
79.1041666666667,0,0
79.125,0,0
79.1458333333333,0,0
79.1666666666667,0,0
79.1875,0,0
79.2083333333333,0,0
79.2291666666667,0,0
79.25,0,0
79.2708333333333,0,0
79.2916666666667,0,0
79.3125,0,0
79.3333333333333,0,0
79.3541666666667,0,0
79.375,0,0
79.3958333333333,0,0
79.4166666666667,0,0
79.4375,0,0
79.4583333333333,0,0
79.4791666666667,0,0
79.5,0,0
79.5208333333333,0,0
79.5416666666667,0,0
79.5625,0,0
79.5833333333333,0,0
79.6041666666667,0,0
79.625,0,0
79.6458333333333,0,0
79.6666666666667,0,0
79.6875,0,0
79.7083333333333,0,0
79.7291666666667,0,0
79.75,0,0
79.7708333333333,0,0
79.7916666666667,0,0
79.8125,0,0
79.8333333333333,0,0
79.8541666666667,0,0
79.875,0,0
79.8958333333333,0,0
79.9166666666667,0,0
79.9375,0,0
79.9583333333333,0,0
79.9791666666667,0,0
80,0,0
80.0208333333333,0,0
80.0416666666667,0,0
80.0625,0,0
80.0833333333333,0,0
80.1041666666667,0,0
80.125,0,0
80.1458333333333,0,0
80.1666666666667,0,0
80.1875,0,0
80.2083333333333,0,0
80.2291666666667,0,0
80.25,0,0
80.2708333333333,0,0
80.2916666666667,0,0
80.3125,0,0
80.3333333333333,0,0
80.3541666666667,0,0
80.375,0,0
80.3958333333333,0,0
80.4166666666667,0,0
80.4375,0,0
80.4583333333333,0,0
80.4791666666667,0,0
80.5,0,0
80.5208333333333,0,0
80.5416666666667,0,0
80.5625,0,0
80.5833333333333,0,0
80.6041666666667,0,0
80.625,0,0
80.6458333333333,0,0
80.6666666666667,0,0
80.6875,0,0
80.7083333333333,0,0
80.7291666666667,0,0
80.75,0,0
80.7708333333333,0,0
80.7916666666667,0,0
80.8125,0,0
80.8333333333333,0,0
80.8541666666667,0,0
80.875,0,0
80.8958333333333,0,0
80.9166666666667,0,0
80.9375,0,0
80.9583333333333,0,0
80.9791666666667,0,0
81,0,0
81.0208333333333,0,0
81.0416666666667,0,0
81.0625,0,0
81.0833333333333,0,0
81.1041666666667,0,0
81.125,0,0
81.1458333333333,0,0
81.1666666666667,0,0
81.1875,0,0
81.2083333333333,0,0
81.2291666666667,0,0
81.25,0,0
81.2708333333333,0,0
81.2916666666667,0,0
81.3125,0,0
81.3333333333333,0,0
81.3541666666667,0,0
81.375,0,0
81.3958333333333,0,0
81.4166666666667,0,0
81.4375,0,0
81.4583333333333,0,0
81.4791666666667,0,0
81.5,0,0
81.5208333333333,0,0
81.5416666666667,0,0
81.5625,0,0
81.5833333333333,0,0
81.6041666666667,0,0
81.625,0,0
81.6458333333333,0,0
81.6666666666667,0,0
81.6875,0,0
81.7083333333333,0,0
81.7291666666667,0,0
81.75,0,0
81.7708333333333,0,0
81.7916666666667,0,0
81.8125,0,0
81.8333333333333,0,0
81.8541666666667,0,0
81.875,0,0
81.8958333333333,0,0
81.9166666666667,0,0
81.9375,0,0
81.9583333333333,0,0
81.9791666666667,0,0
82,0,0
82.0208333333333,0,0
82.0416666666667,0,0
82.0625,0,0
82.0833333333333,0,0
82.1041666666667,0,0
82.125,0,0
82.1458333333333,0,0
82.1666666666667,0,0
82.1875,0,0
82.2083333333333,0,0
82.2291666666667,0,0
82.25,0,0
82.2708333333333,0,0
82.2916666666667,0,0
82.3125,0,0
82.3333333333333,0,0
82.3541666666667,0,0
82.375,0,0
82.3958333333333,0,0
82.4166666666667,0,0
82.4375,0,0
82.4583333333333,0,0
82.4791666666667,0,0
82.5,0,0
82.5208333333333,0,0
82.5416666666667,0,0
82.5625,0,0
82.5833333333333,0,0
82.6041666666667,0,0
82.625,0,0
82.6458333333333,0,0
82.6666666666667,0,0
82.6875,0,0
82.7083333333333,0,0
82.7291666666667,0,0
82.75,0,0
82.7708333333333,0,0
82.7916666666667,0,0
82.8125,0,0
82.8333333333333,0,0
82.8541666666667,0,0
82.875,0,0
82.8958333333333,0,0
82.9166666666667,0,0
82.9375,0,0
82.9583333333333,0,0
82.9791666666667,0,0
83,0,0
83.0208333333333,0,0
83.0416666666667,0,0
83.0625,0,0
83.0833333333333,0,0
83.1041666666667,0,0
83.125,0,0
83.1458333333333,0,0
83.1666666666667,0,0
83.1875,0,0
83.2083333333333,0,0
83.2291666666667,0,0
83.25,0,0
83.2708333333333,0,0
83.2916666666667,0,0
83.3125,0,0
83.3333333333333,0,0
83.3541666666667,0,0
83.375,0,0
83.3958333333333,0,0
83.4166666666667,0,0
83.4375,0,0
83.4583333333333,0,0
83.4791666666667,0,0
83.5,0,0
83.5208333333333,0,0
83.5416666666667,0,0
83.5625,0,0
83.5833333333333,0,0
83.6041666666667,0,0
83.625,0,0
83.6458333333333,0,0
83.6666666666667,0,0
83.6875,0,0
83.7083333333333,0,0
83.7291666666667,0,0
83.75,0,0
83.7708333333333,0,0
83.7916666666667,0,0
83.8125,0,0
83.8333333333333,0,0
83.8541666666667,0,0
83.875,0,0
83.8958333333333,0,0
83.9166666666667,0,0
83.9375,0,0
83.9583333333333,0,0
83.9791666666667,0,0
84,0,0
84.0208333333333,0,0
84.0416666666667,0,0
84.0625,0,0
84.0833333333333,0,0
84.1041666666667,0,0
84.125,0,0
84.1458333333333,0,0
84.1666666666667,0,0
84.1875,0,0
84.2083333333333,0,0
84.2291666666667,0,0
84.25,0,0
84.2708333333333,0,0
84.2916666666667,0,0
84.3125,0,0
84.3333333333333,0,0
84.3541666666667,0,0
84.375,0,0
84.3958333333333,0,0
84.4166666666667,0,0
84.4375,0,0
84.4583333333333,0,0
84.4791666666667,0,0
84.5,0,0
84.5208333333333,0,0
84.5416666666667,0,0
84.5625,0,0
84.5833333333333,0,0
84.6041666666667,0,0
84.625,0,0
84.6458333333333,0,0
84.6666666666667,0,0
84.6875,0,0
84.7083333333333,0,0
84.7291666666667,0,0
84.75,0,0
84.7708333333333,0,0
84.7916666666667,0,0
84.8125,0,0
84.8333333333333,0,0
84.8541666666667,0,0
84.875,0,0
84.8958333333333,0,0
84.9166666666667,0,0
84.9375,0,0
84.9583333333333,0,0
84.9791666666667,0,0
85,0,0
85.0208333333333,0,0
85.0416666666667,0,0
85.0625,0,0
85.0833333333333,0,0
85.1041666666667,0,0
85.125,0,0
85.1458333333333,0,0
85.1666666666667,0,0
85.1875,0,0
85.2083333333333,0,0
85.2291666666667,0,0
85.25,0,0
85.2708333333333,0,0
85.2916666666667,0,0
85.3125,0,0
85.3333333333333,0,0
85.3541666666667,0,0
85.375,0,0
85.3958333333333,0,0
85.4166666666667,0,0
85.4375,0,0
85.4583333333333,0,0
85.4791666666667,0,0
85.5,0,0
85.5208333333333,0,0
85.5416666666667,0,0
85.5625,0,0
85.5833333333333,0,0
85.6041666666667,0,0
85.625,0,0
85.6458333333333,0,0
85.6666666666667,0,0
85.6875,0,0
85.7083333333333,0,0
85.7291666666667,0,0
85.75,0,0
85.7708333333333,0,0
85.7916666666667,0,0
85.8125,0,0
85.8333333333333,0,0
85.8541666666667,0,0
85.875,0,0
85.8958333333333,0,0
85.9166666666667,0,0
85.9375,0,0
85.9583333333333,0,0
85.9791666666667,0,0
86,0,0
86.0208333333333,0,0
86.0416666666667,0,0
86.0625,0,0
86.0833333333333,0,0
86.1041666666667,0,0
86.125,0,0
86.1458333333333,0,0
86.1666666666667,0,0
86.1875,0,0
86.2083333333333,0,0
86.2291666666667,0,0
86.25,0,0
86.2708333333333,0,0
86.2916666666667,0,0
86.3125,0,0
86.3333333333333,0,0
86.3541666666667,0,0
86.375,0,0
86.3958333333333,0,0
86.4166666666667,0,0
86.4375,0,0
86.4583333333333,0,0
86.4791666666667,0,0
86.5,0,0
86.5208333333333,0,0
86.5416666666667,0,0
86.5625,0,0
86.5833333333333,0,0
86.6041666666667,0,0
86.625,0,0
86.6458333333333,0,0
86.6666666666667,0,0
86.6875,0,0
86.7083333333333,0,0
86.7291666666667,0,0
86.75,0,0
86.7708333333333,0,0
86.7916666666667,0,0
86.8125,0,0
86.8333333333333,0,0
86.8541666666667,0,0
86.875,0,0
86.8958333333333,0,0
86.9166666666667,0,0
86.9375,0,0
86.9583333333333,0,0
86.9791666666667,0,0
87,0,0
87.0208333333333,0,0
87.0416666666667,0,0
87.0625,0,0
87.0833333333333,0,0
87.1041666666667,0,0
87.125,0,0
87.1458333333333,0,0
87.1666666666667,0,0
87.1875,0,0
87.2083333333333,0,0
87.2291666666667,0,0
87.25,0,0
87.2708333333333,0,0
87.2916666666667,0,0
87.3125,0,0
87.3333333333333,0,0
87.3541666666667,0,0
87.375,0,0
87.3958333333333,0,0
87.4166666666667,0,0
87.4375,0,0
87.4583333333333,0,0
87.4791666666667,0,0
87.5,0,0
87.5208333333333,0,0
87.5416666666667,0,0
87.5625,0,0
87.5833333333333,0,0
87.6041666666667,0,0
87.625,0,0
87.6458333333333,0,0
87.6666666666667,0,0
87.6875,0,0
87.7083333333333,0,0
87.7291666666667,0,0
87.75,0,0
87.7708333333333,0,0
87.7916666666667,0,0
87.8125,0,0
87.8333333333333,0,0
87.8541666666667,0,0
87.875,0,0
87.8958333333333,0,0
87.9166666666667,0,0
87.9375,0,0
87.9583333333333,0,0
87.9791666666667,0,0
88,0,0
88.0208333333333,0,0
88.0416666666667,0,0
88.0625,0,0
88.0833333333333,0,0
88.1041666666667,0,0
88.125,0,0
88.1458333333333,0,0
88.1666666666667,0,0
88.1875,0,0
88.2083333333333,0,0
88.2291666666667,0,0
88.25,0,0
88.2708333333333,0,0
88.2916666666667,0,0
88.3125,0,0
88.3333333333333,0,0
88.3541666666667,0,0
88.375,0,0
88.3958333333333,0,0
88.4166666666667,0,0
88.4375,0,0
88.4583333333333,0,0
88.4791666666667,0,0
88.5,0,0
88.5208333333333,0,0
88.5416666666667,0,0
88.5625,0,0
88.5833333333333,0,0
88.6041666666667,0,0
88.625,0,0
88.6458333333333,0,0
88.6666666666667,0,0
88.6875,0,0
88.7083333333333,0,0
88.7291666666667,0,0
88.75,0,0
88.7708333333333,0,0
88.7916666666667,0,0
88.8125,0,0
88.8333333333333,0,0
88.8541666666667,0,0
88.875,0,0
88.8958333333333,0,0
88.9166666666667,0,0
88.9375,0,0
88.9583333333333,0,0
88.9791666666667,0,0
89,0,0
89.0208333333333,0,0
89.0416666666667,0,0
89.0625,0,0
89.0833333333333,0,0
89.1041666666667,0,0
89.125,0,0
89.1458333333333,0,0
89.1666666666667,0,0
89.1875,0,0
89.2083333333333,0,0
89.2291666666667,0,0
89.25,0,0
89.2708333333333,0,0
89.2916666666667,0,0
89.3125,0,0
89.3333333333333,0,0
89.3541666666667,0,0
89.375,0,0
89.3958333333333,0,0
89.4166666666667,0,0
89.4375,0,0
89.4583333333333,0,0
89.4791666666667,0,0
89.5,0,0
89.5208333333333,0,0
89.5416666666667,0,0
89.5625,0,0
89.5833333333333,0,0
89.6041666666667,0,0
89.625,0,0
89.6458333333333,0,0
89.6666666666667,0,0
89.6875,0,0
89.7083333333333,0,0
89.7291666666667,0,0
89.75,0,0
89.7708333333333,0,0
89.7916666666667,0,0
89.8125,0,0
89.8333333333333,0,0
89.8541666666667,0,0
89.875,0,0
89.8958333333333,0,0
89.9166666666667,0,0
89.9375,0,0
89.9583333333333,0,0
89.9791666666667,0,0
90,0,0
90.0208333333333,0,0
90.0416666666667,0,0
90.0625,0,0
90.0833333333333,0,0
90.1041666666667,0,0
90.125,0,0
90.1458333333333,0,0
90.1666666666667,0,0
90.1875,0,0
90.2083333333333,0,0
90.2291666666667,0,0
90.25,0,0
90.2708333333333,0,0
90.2916666666667,0,0
90.3125,0,0
90.3333333333333,0,0
90.3541666666667,0,0
90.375,0,0
90.3958333333333,0,0
90.4166666666667,0,0
90.4375,0,0
90.4583333333333,0,0
90.4791666666667,0,0
90.5,0,0
90.5208333333333,0,0
90.5416666666667,0,0
90.5625,0,0
90.5833333333333,0,0
90.6041666666667,0,0
90.625,0,0
90.6458333333333,0,0
90.6666666666667,0,0
90.6875,0,0
90.7083333333333,0,0
90.7291666666667,0,0
90.75,0,0
90.7708333333333,0,0
90.7916666666667,0,0
90.8125,0,0
90.8333333333333,0,0
90.8541666666667,0,0
90.875,0,0
90.8958333333333,0,0
90.9166666666667,0,0
90.9375,0,0
90.9583333333333,0,0
90.9791666666667,0,0
91,0,0
91.0208333333333,0,0
91.0416666666667,0,0
91.0625,0,0
91.0833333333333,0,0
91.1041666666667,0,0
91.125,0,0
91.1458333333333,0,0
91.1666666666667,0,0
91.1875,0,0
91.2083333333333,0,0
91.2291666666667,0,0
91.25,0,0
91.2708333333333,0,0
91.2916666666667,0,0
91.3125,0,0
91.3333333333333,0,0
91.3541666666667,0,0
91.375,0,0
91.3958333333333,0,0
91.4166666666667,0,0
91.4375,0,0
91.4583333333333,0,0
91.4791666666667,0,0
91.5,0,0
91.5208333333333,0,0
91.5416666666667,0,0
91.5625,0,0
91.5833333333333,0,0
91.6041666666667,0,0
91.625,0,0
91.6458333333333,0,0
91.6666666666667,0,0
91.6875,0,0
91.7083333333333,0,0
91.7291666666667,0,0
91.75,0,0
91.7708333333333,0,0
91.7916666666667,0,0
91.8125,0,0
91.8333333333333,0,0
91.8541666666667,0,0
91.875,0,0
91.8958333333333,0,0
91.9166666666667,0,0
91.9375,0,0
91.9583333333333,0,0
91.9791666666667,0,0
92,452.487118279997,0
92.0208333333333,0,0
92.0416666666667,0,0
92.0625,0,0
92.0833333333333,0,0
92.1041666666667,0,0
92.125,0,0
92.1458333333333,0,0
92.1666666666667,0,0
92.1875,161.693885532724,0
92.2083333333333,0,0
92.2291666666667,0,0
92.25,0,0
92.2708333333333,0,0
92.2916666666667,0,0
92.3125,0,0
92.3333333333333,0,0
92.3541666666667,0,0
92.375,0,0
92.3958333333333,0,0
92.4166666666667,0,0
92.4375,0,0
92.4583333333333,0,0
92.4791666666667,-1429.33931695377,45244.855008673
92.5,0,0
92.5208333333333,0,0
92.5416666666667,0,0
92.5625,0,0
92.5833333333333,0,0
92.6041666666667,0,0
92.625,0,0
92.6458333333333,0,0
92.6666666666667,0,0
92.6875,0,0
92.7083333333333,0,0
92.7291666666667,0,0
92.75,0,0
92.7708333333333,-21.0522834646409,666.39705608124
92.7916666666667,0,0
92.8125,0,0
92.8333333333333,0,0
92.8541666666667,0,0
92.875,0,0
92.8958333333333,0,0
92.9166666666667,0,0
92.9375,0,0
92.9583333333333,0,0
92.9791666666667,0,0
93,0,0
93.0208333333333,0,0
93.0416666666667,0,0
93.0625,0,0
93.0833333333333,0,0
93.1041666666667,0,0
93.125,0,0
93.1458333333333,0,0
93.1666666666667,0,0
93.1875,0,0
93.2083333333333,0,0
93.2291666666667,0,0
93.25,0,0
93.2708333333333,0,0
93.2916666666667,0,0
93.3125,0,0
93.3333333333333,0,0
93.3541666666667,0,0
93.375,0,0
93.3958333333333,0,0
93.4166666666667,0,0
93.4375,0,0
93.4583333333333,0,0
93.4791666666667,0,0
93.5,0,0
93.5208333333333,0,0
93.5416666666667,0,0
93.5625,0,0
93.5833333333333,0,0
93.6041666666667,0,0
93.625,0,0
93.6458333333333,0,0
93.6666666666667,0,0
93.6875,0,0
93.7083333333333,0,0
93.7291666666667,0,0
93.75,0,0
93.7708333333333,0,0
93.7916666666667,0,0
93.8125,0,0
93.8333333333333,0,0
93.8541666666667,0,0
93.875,0,0
93.8958333333333,0,0
93.9166666666667,0,0
93.9375,0,0
93.9583333333333,0,0
93.9791666666667,0,0
94,0,0
94.0208333333333,0,0
94.0416666666667,0,0
94.0625,0,0
94.0833333333333,0,0
94.1041666666667,0,0
94.125,0,0
94.1458333333333,0,0
94.1666666666667,0,0
94.1875,0,0
94.2083333333333,0,0
94.2291666666667,0,0
94.25,0,0
94.2708333333333,0,0
94.2916666666667,0,0
94.3125,0,0
94.3333333333333,0,0
94.3541666666667,0,0
94.375,0,0
94.3958333333333,0,0
94.4166666666667,0,0
94.4375,0,0
94.4583333333333,0,0
94.4791666666667,0,0
94.5,0,0
94.5208333333333,0,0
94.5416666666667,0,0
94.5625,0,0
94.5833333333333,0,0
94.6041666666667,0,0
94.625,0,0
94.6458333333333,0,0
94.6666666666667,0,0
94.6875,0,0
94.7083333333333,0,0
94.7291666666667,0,0
94.75,0,0
94.7708333333333,0,0
94.7916666666667,0,0
94.8125,0,0
94.8333333333333,0,0
94.8541666666667,0,0
94.875,0,0
94.8958333333333,0,0
94.9166666666667,0,0
94.9375,0,0
94.9583333333333,0,0
94.9791666666667,0,0
95,0,0
95.0208333333333,0,0
95.0416666666667,0,0
95.0625,0,0
95.0833333333333,0,0
95.1041666666667,0,0
95.125,0,0
95.1458333333333,0,0
95.1666666666667,0,0
95.1875,0,0
95.2083333333333,0,0
95.2291666666667,0,0
95.25,0,0
95.2708333333333,0,0
95.2916666666667,0,0
95.3125,0,0
95.3333333333333,0,0
95.3541666666667,0,0
95.375,0,0
95.3958333333333,0,0
95.4166666666667,0,0
95.4375,0,0
95.4583333333333,0,0
95.4791666666667,0,0
95.5,0,0
95.5208333333333,0,0
95.5416666666667,0,0
95.5625,0,0
95.5833333333333,0,0
95.6041666666667,0,0
95.625,0,0
95.6458333333333,0,0
95.6666666666667,0,0
95.6875,0,0
95.7083333333333,0,0
95.7291666666667,0,0
95.75,0,0
95.7708333333333,0,0
95.7916666666667,0,0
95.8125,0,0
95.8333333333333,0,0
95.8541666666667,0,0
95.875,0,0
95.8958333333333,0,0
95.9166666666667,0,0
95.9375,0,0
95.9583333333333,0,0
95.9791666666667,0,0
96,0,0
96.0208333333333,0,0
96.0416666666667,0,0
96.0625,0,0
96.0833333333333,0,0
96.1041666666667,0,0
96.125,0,0
96.1458333333333,0,0
96.1666666666667,0,0
96.1875,0,0
96.2083333333333,0,0
96.2291666666667,0,0
96.25,0,0
96.2708333333333,0,0
96.2916666666667,0,0
96.3125,0,0
96.3333333333333,0,0
96.3541666666667,0,0
96.375,0,0
96.3958333333333,0,0
96.4166666666667,0,0
96.4375,0,0
96.4583333333333,0,0
96.4791666666667,0,0
96.5,0,0
96.5208333333333,0,0
96.5416666666667,0,0
96.5625,0,0
96.5833333333333,0,0
96.6041666666667,0,0
96.625,0,0
96.6458333333333,0,0
96.6666666666667,0,0
96.6875,0,0
96.7083333333333,0,0
96.7291666666667,0,0
96.75,0,0
96.7708333333333,0,0
96.7916666666667,0,0
96.8125,0,0
96.8333333333333,0,0
96.8541666666667,0,0
96.875,0,0
96.8958333333333,0,0
96.9166666666667,0,0
96.9375,0,0
96.9583333333333,0,0
96.9791666666667,0,0
97,0,0
97.0208333333333,0,0
97.0416666666667,0,0
97.0625,0,0
97.0833333333333,0,0
97.1041666666667,-56.1267429874176,1776.65745177071
97.125,0,0
97.1458333333333,0,0
97.1666666666667,0,0
97.1875,0,0
97.2083333333333,0,0
97.2291666666667,0,0
97.25,0,0
97.2708333333333,0,0
97.2916666666667,0,0
97.3125,0,0
97.3333333333333,0,0
97.3541666666667,0,0
97.375,0,0
97.3958333333333,0,0
97.4166666666667,0,0
97.4375,0,0
97.4583333333333,0,0
97.4791666666667,0,0
97.5,0,0
97.5208333333333,0,0
97.5416666666667,0,0
97.5625,0,0
97.5833333333333,0,0
97.6041666666667,0,0
97.625,0,0
97.6458333333333,0,0
97.6666666666667,0,0
97.6875,0,0
97.7083333333333,0,0
97.7291666666667,0,0
97.75,0,0
97.7708333333333,0,0
97.7916666666667,0,0
97.8125,725.68225984839,0


==> img/IR_RS_MIS.txt <==
time,pressure,variance
0.0208333333333333,0,0
0.0416666666666667,0,0
0.0625,0,0
0.0833333333333333,0,0
0.104166666666667,0,0
0.125,0,0
0.145833333333333,0,0
0.166666666666667,0,0
0.1875,0,0
0.208333333333333,0,0
0.229166666666667,0,0
0.25,0,0
0.270833333333333,0,0
0.291666666666667,0,0
0.3125,0,0
0.333333333333333,0,0
0.354166666666667,0,0
0.375,0,0
0.395833333333333,0,0
0.416666666666667,0,0
0.4375,0,0
0.458333333333333,0,0
0.479166666666667,0,0
0.5,0,0
0.520833333333333,0,0
0.541666666666667,0,0
0.5625,0,0
0.583333333333333,0,0
0.604166666666667,0,0
0.625,0,0
0.645833333333333,0,0
0.666666666666667,0,0
0.6875,0,0
0.708333333333333,0,0
0.729166666666667,0,0
0.75,0,0
0.770833333333333,0,0
0.791666666666667,0,0
0.8125,0,0
0.833333333333333,0,0
0.854166666666667,0,0
0.875,0,0
0.895833333333333,0,0
0.916666666666667,0,0
0.9375,0,0
0.958333333333333,0,0
0.979166666666667,0,0
1,0,0
1.02083333333333,0,0
1.04166666666667,0,0
1.0625,0,0
1.08333333333333,0,0
1.10416666666667,0,0
1.125,0,0
1.14583333333333,0,0
1.16666666666667,0,0
1.1875,0,0
1.20833333333333,0,0
1.22916666666667,0,0
1.25,0,0
1.27083333333333,0,0
1.29166666666667,0,0
1.3125,0,0
1.33333333333333,0,0
1.35416666666667,0,0
1.375,0,0
1.39583333333333,0,0
1.41666666666667,0,0
1.4375,0,0
1.45833333333333,0,0
1.47916666666667,0,0
1.5,0,0
1.52083333333333,0,0
1.54166666666667,0,0
1.5625,0,0
1.58333333333333,0,0
1.60416666666667,0,0
1.625,0,0
1.64583333333333,0,0
1.66666666666667,0,0
1.6875,0,0
1.70833333333333,0,0
1.72916666666667,0,0
1.75,0,0
1.77083333333333,0,0
1.79166666666667,0,0
1.8125,0,0
1.83333333333333,0,0
1.85416666666667,0,0
1.875,0,0
1.89583333333333,0,0
1.91666666666667,0,0
1.9375,0,0
1.95833333333333,0,0
1.97916666666667,0,0
2,0,0
2.02083333333333,0,0
2.04166666666667,0,0
2.0625,0,0
2.08333333333333,0,0
2.10416666666667,0,0
2.125,0,0
2.14583333333333,0,0
2.16666666666667,0,0
2.1875,0,0
2.20833333333333,0,0
2.22916666666667,0,0
2.25,0,0
2.27083333333333,0,0
2.29166666666667,0,0
2.3125,0,0
2.33333333333333,0,0
2.35416666666667,0,0
2.375,0,0
2.39583333333333,0,0
2.41666666666667,0,0
2.4375,0,0
2.45833333333333,0,0
2.47916666666667,0,0
2.5,0,0
2.52083333333333,0,0
2.54166666666667,0,0
2.5625,0,0
2.58333333333333,0,0
2.60416666666667,0,0
2.625,0,0
2.64583333333333,0,0
2.66666666666667,0,0
2.6875,0,0
2.70833333333333,0,0
2.72916666666667,0,0
2.75,0,0
2.77083333333333,0,0
2.79166666666667,0,0
2.8125,0,0
2.83333333333333,0,0
2.85416666666667,0,0
2.875,0,0
2.89583333333333,0,0
2.91666666666667,0,0
2.9375,0,0
2.95833333333333,0,0
2.97916666666667,0,0
3,0,0
3.02083333333333,0,0
3.04166666666667,0,0
3.0625,0,0
3.08333333333333,0,0
3.10416666666667,0,0
3.125,0,0
3.14583333333333,0,0
3.16666666666667,0,0
3.1875,0,0
3.20833333333333,0,0
3.22916666666667,0,0
3.25,0,0
3.27083333333333,0,0
3.29166666666667,0,0
3.3125,0,0
3.33333333333333,0,0
3.35416666666667,0,0
3.375,0,0
3.39583333333333,0,0
3.41666666666667,0,0
3.4375,0,0
3.45833333333333,0,0
3.47916666666667,0,0
3.5,0,0
3.52083333333333,0,0
3.54166666666667,0,0
3.5625,0,0
3.58333333333333,0,0
3.60416666666667,0,0
3.625,0,0
3.64583333333333,0,0
3.66666666666667,0,0
3.6875,0,0
3.70833333333333,0,0
3.72916666666667,0,0
3.75,0,0
3.77083333333333,0,0
3.79166666666667,0,0
3.8125,0,0
3.83333333333333,0,0
3.85416666666667,0,0
3.875,0,0
3.89583333333333,0,0
3.91666666666667,0,0
3.9375,0,0
3.95833333333333,0,0
3.97916666666667,0,0
4,0,0
4.02083333333333,0,0
4.04166666666667,0,0
4.0625,0,0
4.08333333333333,0,0
4.10416666666667,0,0
4.125,0,0
4.14583333333333,0,0
4.16666666666667,0,0
4.1875,0,0
4.20833333333333,0,0
4.22916666666667,0,0
4.25,0,0
4.27083333333333,0,0
4.29166666666667,0,0
4.3125,0,0
4.33333333333333,0,0
4.35416666666667,0,0
4.375,0,0
4.39583333333333,0,0
4.41666666666667,0,0
4.4375,0,0
4.45833333333333,0,0
4.47916666666667,0,0
4.5,0,0
4.52083333333333,0,0
4.54166666666667,0,0
4.5625,0,0
4.58333333333333,0,0
4.60416666666667,0,0
4.625,0,0
4.64583333333333,0,0
4.66666666666667,0,0
4.6875,0,0
4.70833333333333,0,0
4.72916666666667,0,0
4.75,0,0
4.77083333333333,0,0
4.79166666666667,0,0
4.8125,0,0
4.83333333333333,0,0
4.85416666666667,0,0
4.875,0,0
4.89583333333333,0,0
4.91666666666667,0,0
4.9375,0,0
4.95833333333333,0,0
4.97916666666667,0,0
5,0,0
5.02083333333333,0,0
5.04166666666667,0,0
5.0625,0,0
5.08333333333333,0,0
5.10416666666667,0,0
5.125,0,0
5.14583333333333,0,0
5.16666666666667,1443.87667733408,2707.06709840496
5.1875,28354.821819041,6710.10188521081
5.20833333333333,11065.8554437039,5938.18136627864
5.22916666666667,8613.71604068795,5583.29946145181
5.25,6275.17347462532,4565.51799954907
5.27083333333333,5796.54772350253,4737.53983079837
5.29166666666667,4975.75752624336,4034.76863765137
5.3125,4318.90109475337,4035.54858089033
5.33333333333333,3792.0832565521,3788.85948731851
5.35416666666667,3637.41470542023,6261.44349311269
5.375,3170.28353341275,3183.04035215589
5.39583333333333,3050.00021093083,4725.99154639842
5.41666666666667,2702.32395272535,3204.06356333123
5.4375,2729.03899606429,3569.33070380567
5.45833333333333,2417.682610086,2937.8186280994
5.47916666666667,2275.1328778026,2965.46284709754
5.5,2092.58353614577,2481.38162835551
5.52083333333333,2070.54896426134,2514.12363655682
5.54166666666667,1999.78277655584,4767.14136054991
5.5625,1913.14350983656,2584.40345204406
5.58333333333333,5.45606515094105,17199.7509427062
5.60416666666667,905.977876819514,5612.29927734557
5.625,517.855611903937,1645.18161385588
5.64583333333333,380.647765117437,3238.31873699053
5.66666666666667,447.121542492266,2989.90759177749
5.6875,511.098900145083,2444.45920007263
5.70833333333333,429.780932632774,1375.28998608228
5.72916666666667,-109.448488001021,13410.7102533515
5.75,-1357.7210467278,10332.5747532758
5.77083333333333,-1142.69312822064,9138.45614585587
5.79166666666667,-521.013333379814,7125.95905470921
5.8125,-208.563511119576,7476.13754894001
5.83333333333333,-1354.1260690368,16916.2749252861
5.85416666666667,-279.473402957325,5890.8578056157
5.875,-748.198986195115,7281.82988976617
5.89583333333333,-598.532848883837,7209.65052902278
5.91666666666667,-705.574082129902,8006.52745688869
5.9375,-76.5626451121193,5149.13142970696
5.95833333333333,-185.951434716443,6590.94552735209
5.97916666666667,-208.634986888828,8427.44909114173
6,-441.828782501356,8654.59352365799
6.02083333333333,-681.96908229422,12069.7581313575
6.04166666666667,-285.035163514146,6007.24849437836
6.0625,-379.151253442716,5457.57041168071
6.08333333333333,214.573020315072,1501.07724549173
6.10416666666667,234.379574082439,3244.32814858274
6.125,630.489230975788,10285.4389692356
6.14583333333333,206.119212999623,2930.64937661781
6.16666666666667,336.355605924356,3972.49096546892
6.1875,491.251650620634,5692.75808956395
6.20833333333333,184.493593041657,2359.09800151382
6.22916666666667,132.352870612875,3636.67983960722
6.25,169.516842982554,3214.40084640931
6.27083333333333,693.936622099812,9129.5010820662
6.29166666666667,218.499888392284,1656.03504340585
6.3125,307.922941893999,3003.96627453518
6.33333333333333,321.616049533151,2559.4000937502
6.35416666666667,364.342006720567,3849.24549610239
6.375,2114.38076959345,58629.5085293347
6.39583333333333,282.27347746983,3816.61473842016
6.41666666666667,268.626738969111,3079.45012324056
6.4375,177.408674335738,3429.87171134522
6.45833333333333,318.025061174414,1664.78515065501
6.47916666666667,275.484148133385,2884.64073320744
6.5,263.928191851339,1357.81493337558
6.52083333333333,176.275407557139,1569.26255698497
6.54166666666667,199.488034069547,1523.02430337367
6.5625,365.023591732321,3764.27011543902
6.58333333333333,195.393451875082,1568.7624069163
6.60416666666667,234.880522942643,1624.38967726056
6.625,124.86307700826,1225.9147719021
6.64583333333333,128.337449880141,1638.80205679482
6.66666666666667,111.751257920562,1129.97169320321
6.6875,187.924051390109,1913.89696130334
6.70833333333333,166.735916270999,1338.66703323819
6.72916666666667,138.881698554158,1651.5548483938
6.75,169.701595551997,2142.61920627448
6.77083333333333,1558.08877100768,45448.4309909143
6.79166666666667,263.244996418744,4246.11513255914
6.8125,163.654233881693,2220.10343654308
6.83333333333333,156.228777419386,1456.39845203351
6.85416666666667,102.356801050149,1098.02997948201
6.875,227.625652108124,3261.60961554781
6.89583333333333,129.969754331303,1698.68278141679
6.91666666666667,171.47005905063,2003.70097146717
6.9375,129.816513934244,1242.1215298806
6.95833333333333,251.024276264938,2962.1225742147
6.97916666666667,112.657984112369,1452.44692751406
7,112.142259082861,811.769969772534
7.02083333333333,102.731774667451,1220.80303952803
7.04166666666667,142.560935390194,1359.79702788689
7.0625,233.946774530001,2479.1563496175
7.08333333333333,153.714332223351,1897.5706052722
7.10416666666667,201.69141311636,2658.89477456969
7.125,83.5726158649026,509.898941767595
7.14583333333333,144.515767549192,743.121305269892
7.16666666666667,115.06400561749,1252.84217966383
7.1875,190.519797497136,2273.75486825905
7.20833333333333,101.047921186193,701.40130753417
7.22916666666667,86.0581966474867,1177.21110271704
7.25,37.9113530728124,762.042153733483
7.27083333333333,224.65345782716,4879.60607662804
7.29166666666667,68.6341617389015,577.930763639732
7.3125,88.2507037170032,1445.4659437305
7.33333333333333,71.1229367897069,995.048697654277
7.35416666666667,83.6303340239815,463.714582213252
7.375,70.1598479405906,643.164505260145
7.39583333333333,183.131946652019,2802.22718278238
7.41666666666667,89.2747841225631,800.04775028945
7.4375,72.5145523008715,580.773523373113
7.45833333333333,74.6303842455078,627.712122750838
7.47916666666667,79.5637854832719,564.807210091752
7.5,116.772298950723,1266.38420562245
7.52083333333333,26.7248254726829,502.607087957904
7.54166666666667,68.5253791425875,452.872585719409
7.5625,29.3251997688077,709.359754911983
7.58333333333333,120.207643655009,1258.46041411576
7.60416666666667,49.689186620469,513.137182194714
7.625,92.0111582645581,830.92396768131
7.64583333333333,53.6107999169938,539.146196930366
7.66666666666667,74.0918176386096,599.394085766428
7.6875,101.261464298869,1766.34276390216
7.70833333333333,56.2586718985316,369.682826797574
7.72916666666667,78.9097039335088,726.794560138004
7.75,80.4634628207345,760.838736457848
7.77083333333333,30.0240768078918,501.828067738205
7.79166666666667,55.2024216812463,386.037313530817
7.8125,44.775616592936,369.657472091161
7.83333333333333,69.8469744842179,568.137318534776
7.85416666666667,47.831934748177,840.909879842928
7.875,70.993776214767,971.062085049982
7.89583333333333,100.405479989817,795.861600729745
7.91666666666667,65.4177901324293,633.111660409585
7.9375,30.1299246405597,788.46043684171
7.95833333333333,115.256762524683,1863.5617067754
7.97916666666667,74.1834301197644,1430.10893714384
8,38.1146516626685,696.950999860724
8.02083333333333,74.5764951656759,637.690323114245
8.04166666666667,42.9215428612931,444.247008755466
8.0625,48.091133382174,433.319067743245
8.08333333333333,37.5723696277687,462.948778876246
8.10416666666667,68.1882155932029,704.556348749172
8.125,54.7164628565982,425.463771432891
8.14583333333333,57.3815873142445,685.499737169768
8.16666666666667,49.9511061606637,322.406134700962
8.1875,29.0463800737655,283.947843321686
8.20833333333333,41.1261934909398,644.913155000744
8.22916666666667,87.4610520692535,1547.59339364448
8.25,69.0873507048858,1232.53343272293
8.27083333333333,41596.2017011577,47084.6659596487
8.29166666666667,1220.72945516557,37254.128516134
8.3125,-1814.26973776073,30926.388258763
8.33333333333333,-1067.3379276808,22408.259130014
8.35416666666667,-1499.80351594976,25184.9577559866
8.375,30.1719170605118,791.962874178881
8.39583333333333,-46.0086784260923,7509.14809904351
8.41666666666667,-41.1051556195905,1627.99432131479
8.4375,-8312.16045584164,2019.68963718862
8.45833333333333,-5582.80435955651,3867.61389216153
8.47916666666667,-2967.24939466367,17294.6892808207
8.5,-4810.82990005796,67887.529119368
8.52083333333333,-1795.07044709944,31811.9419496116
8.54166666666667,-2504.54706473601,10021.4598299431
8.5625,-2448.71662355155,10280.0537326363
8.58333333333333,-2967.71394513796,16020.0487562753
8.60416666666667,-3242.547012726,28791.1565430105
8.625,-2070.13037426285,7457.72668315779
8.64583333333333,-2320.99546766679,12448.1666999133
8.66666666666667,-2858.41078826135,19871.802563459
8.6875,-1598.1725521325,6067.96508960169
8.70833333333333,-5336.18870694604,39635.4321975736
8.72916666666667,-2425.16526446835,9127.50288646536
8.75,-2369.1145744988,8748.36692202116
8.77083333333333,-1590.22347465821,6858.28110513843
8.79166666666667,-1359.84475391649,5219.02394105414
8.8125,-1157.15669849112,5670.86555602072
8.83333333333333,-1198.50553203436,5154.77050298563
8.85416666666667,-722.134489616683,7859.50670452248
8.875,-295.254589496295,3635.48478896531
8.89583333333333,-261.951134932711,3302.15651705522
8.91666666666667,-362.372401059983,3331.06294315482
8.9375,-447.878618055274,3165.33326817114
8.95833333333333,-411.052333057274,3805.80079661499
8.97916666666667,-502.798849765405,3419.50785834195
9,-310.441997372891,2485.74098966684
9.02083333333333,-43.8530660550528,6917.52618341603
9.04166666666667,-462.751826247531,5052.45111119281
9.0625,-469.704092503583,3849.81728063013
9.08333333333333,-229.732389323149,3441.25414032141
9.10416666666667,-355.106726935062,3417.81323052025
9.125,-318.334478678846,2666.11264140438
9.14583333333333,-79.4813515027478,3949.61301621177
9.16666666666667,-229.870903464602,4892.78349896497
9.1875,-45.1287890707081,4870.12730308249
9.20833333333333,-735.689978247441,6759.54644582355
9.22916666666667,-381.616350373405,3316.33960947663
9.25,-503.688406399453,3259.52954663158
9.27083333333333,159.467330228457,11205.6992068328
9.29166666666667,-346.119618030941,2447.82720548883
9.3125,-402.668865863134,3374.39959590796
9.33333333333333,3902.32203468045,4105.72168998622
9.35416666666667,2524.29256326698,5078.75799534241
9.375,1439.58522456421,2748.5864563799
9.39583333333333,1127.01920334495,3615.62740328137
9.41666666666667,743.384753124986,2775.38933279075
9.4375,1057.43088727166,12825.0317252561
9.45833333333333,682.287405478816,3052.03439876746
9.47916666666667,555.846384055113,4535.55721422377
9.5,-2633.21357175577,5881.1659820241
9.52083333333333,-3585.19181076775,6298.19069933683
9.54166666666667,-1482.72519575758,8884.64327421683
9.5625,-860.934578512901,10168.5539267083
9.58333333333333,-1208.21885073404,4426.69745522557
9.60416666666667,-868.402500986271,4385.46074349859
9.625,-802.07860279943,3537.83727726414
9.64583333333333,-759.473077733604,4023.10716335822
9.66666666666667,-594.642087632676,3843.65866292856
9.6875,-490.321756608929,4277.38603832392
9.70833333333333,287.772167428208,18411.2138864227
9.72916666666667,-464.55118796014,5472.37341416344
9.75,-235.451965932339,7140.77050178205
9.77083333333333,-272.226751908091,6394.55956446026
9.79166666666667,-304.700328573379,3402.59121387487
9.8125,-555.144119906975,5724.43582771468
9.83333333333333,-372.717720426668,6859.66307275998
9.85416666666667,-337.839904899486,6193.66368921643
9.875,-972.246702403501,10868.5555354372
9.89583333333333,-1252.30421666478,10050.5870878632
9.91666666666667,-877.713430738633,8552.24438584691
9.9375,-805.15347844639,11585.2616829639
9.95833333333333,-562.17691907383,8153.66007689989
9.97916666666667,-1208.92151602929,8000.31809189294
10,-1102.53346673232,12160.9381982565
10.0208333333333,-1617.99529782477,16671.5139049995
10.0416666666667,-359.947013471338,5116.8548345679
10.0625,278.088938412337,13857.3743504623
10.0833333333333,-293.198299408513,6213.96488986552
10.1041666666667,17.2021302841457,13157.4899528342
10.125,-560.670794490105,14617.0046144656
10.1458333333333,-99.9448553955271,13198.9074395221
10.1666666666667,308.968182864385,13449.0601825728
10.1875,-42.7969322180634,8125.48152121395
10.2083333333333,-95.3713954419728,8606.60856745203
10.2291666666667,-1121.28909882002,27742.9473220384
10.25,858.829312642538,20948.1942366485
10.2708333333333,82.5115339931742,10441.9259746837
10.2916666666667,45.7906448082678,9712.63519553527
10.3125,-386.896402833671,4065.6127281029
10.3333333333333,-26.7112132137967,5215.48115651862
10.3541666666667,-2154.45136784219,12650.0336549904
10.375,-1068.5482874483,11345.3240165764
10.3958333333333,-1339.32849019162,10467.489277792
10.4166666666667,-907.133444450722,6717.0725810389
10.4375,-1133.2375904437,13596.8011691134
10.4583333333333,-1228.21124149055,9204.43557014996
10.4791666666667,-894.883228298969,8906.2472156366
10.5,-564.050315819562,7063.85558866369
10.5208333333333,-138.207119639785,11186.2935049936
10.5416666666667,177.124087467108,18502.464997606
10.5625,2086.25545680167,16806.3635318501
10.5833333333333,1395.76860215372,13622.5656751937
10.6041666666667,768.098081427491,11285.270550926
10.625,862.496741194395,9617.9469772122
10.6458333333333,701.513660275582,21657.2991892085
10.6666666666667,121.988325818848,5353.40161160532
10.6875,-685.114565723423,18592.8638587754
10.7083333333333,646.614669865995,16465.9186966255
10.7291666666667,-184.435388139882,9304.19467791886
10.75,-1394.61021956107,18430.7575532547
10.7708333333333,-758.577729462872,7935.97507084725
10.7916666666667,-572.240851295112,7020.63430184168
10.8125,-850.720142762192,28113.1214260592
10.8333333333333,-317.343432911999,6575.65637407473
10.8541666666667,-1316.73208472625,21961.1346766074
10.875,-1998.26800618353,34626.1669336503
10.8958333333333,-482.724550572636,6088.70254189946
10.9166666666667,-557.219131745199,9348.75973827091
10.9375,-861.717861232512,11537.8085516589
10.9583333333333,-279.60377793712,6304.265991945
10.9791666666667,-242.244785200184,11250.0788194598
11,-165.717040432569,7277.69705165652
11.0208333333333,-400.656416698882,12110.1648875587
11.0416666666667,-88.476922137184,7042.45005384328
11.0625,168.034865733871,7686.89354262534
11.0833333333333,-975.373879304297,26333.5621891941
11.1041666666667,119.20209967828,8797.95979185579
11.125,265.831459879027,9356.61091514075
11.1458333333333,150.841124251847,9445.98372103294
11.1666666666667,1641.1384548224,31414.9221346264
11.1875,1616.1538699082,23908.6515273245
11.2083333333333,-1144.94159578551,26721.470613923
11.2291666666667,-1880.92348396628,34824.3260242101
11.25,937.279382819186,30077.413273497
11.2708333333333,-928.644197249112,22421.5321913731
11.2916666666667,200.416977304836,14492.8773447307
11.3125,-150.65330533172,10773.1510461383
11.3333333333333,-341.955449930077,17481.0322971308
11.3541666666667,240.624474798925,9004.13466357828
11.375,-528.274539809461,11847.6849488159
11.3958333333333,-311.060696732477,10126.0275170238
11.4166666666667,-496.855157783152,12811.1936309514
11.4375,-433.918313592094,13673.7921727986
11.4583333333333,-153.144668078686,10409.882363575
11.4791666666667,549.434863006453,16554.272679771
11.5,1103.57967916889,35340.8611231022
11.5208333333333,-88.3331545763306,8521.34333212174
11.5416666666667,445.356647660259,32062.0849178166
11.5625,111.11555612162,9922.48315699494
11.5833333333333,-105.214676404485,10394.8169079363
11.6041666666667,-679.671463999352,9885.2800011355
11.625,-165.633237237711,6660.71486027642
11.6458333333333,-315.558042250304,12036.2335201761
11.6666666666667,74.6376806962716,13231.0895855163
11.6875,-73.8053173051515,6800.03829132137
11.7083333333333,487.905138752397,17141.0693015591
11.7291666666667,-257.273432070684,5803.62748648943
11.75,670.210282458119,35429.6008501637
11.7708333333333,2011.03691484387,56549.0520318257
11.7916666666667,383.377786346051,6366.98104690324
11.8125,-10.8554183903588,7533.22925232157
11.8333333333333,127.305514696115,10238.9489202661
11.8541666666667,-839.936655911773,19678.9271462719
11.875,109.325551034598,9009.50520810501
11.8958333333333,132.109799488587,5574.87173966134
11.9166666666667,1065.98859031593,19951.952234288
11.9375,452.319739630119,5941.29291042557
11.9583333333333,357.75209494549,17641.180302144
11.9791666666667,28.8900504832577,9465.19980762552
12,-15.8617994408541,16913.6646891021
12.0208333333333,-131.747324970629,7235.25303519201
12.0416666666667,-27.8725832114059,5219.4528653019
12.0625,-182.93437701269,6488.54632873057
12.0833333333333,252.80007218306,13475.0045212751
12.1041666666667,56.3494930893243,6837.1044218027
12.125,-3234.39986431332,28640.0636831942
12.1458333333333,-643.661184133706,8483.16801537815
12.1666666666667,247.465674662023,16490.3674385931
12.1875,114.625808360612,34166.0376473355
12.2083333333333,-216.339541949469,13007.2771190047
12.2291666666667,-378.294338784875,9964.87405292899
12.25,-364.853915307756,16913.7878758705
12.2708333333333,247.91054794693,8938.05659905648
12.2916666666667,380.971831283849,18326.4439282905
12.3125,980.405229513913,20618.9334253285
12.3333333333333,493.008174934524,18477.4354709887
12.3541666666667,-411.801714269759,11692.5635049383
12.375,-320.305663574435,9873.31432643195
12.3958333333333,163.401564925605,12097.9540165763
12.4166666666667,-434.059885769379,9134.52029970439
12.4375,-39.8025117202344,4037.87585057518
12.4583333333333,240.063114356818,9211.81473273958
12.4791666666667,834.4281582077,22741.6922150016
12.5,-460.512040399206,10126.9579834639
12.5208333333333,-53.8100484427398,11960.5286639175
12.5416666666667,-113.292048633039,8935.17896774935
12.5625,-2117.53898178338,8892.10298649025
12.5833333333333,-3901.16055863404,10257.7543877843
12.6041666666667,-1901.48511047413,6736.84012404509
12.625,-587.171054607668,5176.11081238408
12.6458333333333,-755.678295660412,13200.9432522805
12.6666666666667,-1792.60868934793,25053.7300380322
12.6875,-1658.04275310981,17019.3739114966
12.7083333333333,-1217.9997627897,18273.0379384523
12.7291666666667,-686.18234330651,16064.0938631142
12.75,60.6461709936712,29168.436221926
12.7708333333333,-641.353409276534,8308.41268093557
12.7916666666667,-1045.19736731887,11543.6670282379
12.8125,-890.809989734004,10453.3318395716
12.8333333333333,-784.229830472523,11310.9100226048
12.8541666666667,-1929.6594920846,57730.5826444211
12.875,-1348.15953507937,26006.1901756585
12.8958333333333,-1213.9058672986,10800.814133375
12.9166666666667,-1292.17252839129,13331.513900247
12.9375,-626.201460268647,11359.3658427672
12.9583333333333,84.5870951692119,44979.1832895313
12.9791666666667,-1048.1670600417,10027.4413380865
13,-374.491674619821,6583.22479152568
13.0208333333333,1497.61108397566,41686.2514158024
13.0416666666667,-832.498496718374,30518.3295890661
13.0625,579.56089153242,28995.7386672346
13.0833333333333,1038.58225424286,27802.9361957677
13.1041666666667,1019.3136706224,57127.2783507121
13.125,581.670383927135,21874.9744486711
13.1458333333333,969.392326562213,26349.0212514466
13.1666666666667,28.7934135688483,14710.8970302054
13.1875,1524.90185909552,18981.0424577169
13.2083333333333,-143.78383404741,15350.6847981558
13.2291666666667,-1022.09600961165,29041.0569515801
13.25,-116.936551488627,11888.3581822918
13.2708333333333,-461.424304622573,26032.872845509
13.2916666666667,-719.003049808003,11635.7827963314
13.3125,-2668.09429277557,30879.2969988047
13.3333333333333,-350.360613996309,30921.0731480211
13.3541666666667,1306.8664846167,35185.3020078799
13.375,442.1289332427,23442.0358170222
13.3958333333333,532.518787780691,21090.9876006921
13.4166666666667,-475.355610424287,9373.83918910609
13.4375,-493.146822780149,10043.069040848
13.4583333333333,1547.4345808664,42458.0566712149
13.4791666666667,765.860121928596,43152.3643124663
13.5,-1006.46350690194,19150.288624468
13.5208333333333,315.571108152048,23285.4920858364
13.5416666666667,-1154.55022818109,16256.9863012533
13.5625,-1201.32164490385,35333.3898252299
13.5833333333333,-644.659456447166,9326.8281415615
13.6041666666667,-985.993394638334,57803.9321842517
13.625,-792.808989296036,31616.7038666723
13.6458333333333,223.132714140246,23626.006598672
13.6666666666667,-1.61551901322911,17312.4737936952
13.6875,3314.39211584115,63885.1716612772
13.7083333333333,-239.033776356613,20493.6237178046
13.7291666666667,-376.93438050811,7733.42732567837
13.75,229.642541096337,49146.0523306993
13.7708333333333,-2788.69309945071,67403.6008031878
13.7916666666667,-421.885706976704,7147.2567332038
13.8125,329.577671539543,17882.8884400453
13.8333333333333,-1311.01502378734,42787.030901681
13.8541666666667,-273.771652515461,14402.6180385279
13.875,-358.92657236573,10440.6246080772
13.8958333333333,978.620414775912,25089.2266507976
13.9166666666667,223.660203248041,18841.2061907593
13.9375,623.689942963774,17199.6241566378
13.9583333333333,-293.221615310992,12314.4209967306
13.9791666666667,789.729141787715,14612.938555433
14,-352.116739628203,7058.44450555009
14.0208333333333,688.348032983065,18925.597626972
14.0416666666667,-772.350788265928,22811.59050482
14.0625,-678.438642985462,39819.863361236
14.0833333333333,-304.258848071559,8008.81408210657
14.1041666666667,149.827578488612,17480.2237037748
14.125,143.592611928832,33134.7794357466
14.1458333333333,-506.758794488968,7338.18769151362
14.1666666666667,154.648029163965,20542.3420815228
14.1875,-399.524275958882,21086.4379866438
14.2083333333333,-254.242678486471,5335.44417149293
14.2291666666667,-328.720862343937,5478.89887473732
14.25,-64.7925585090283,29164.0158486062
14.2708333333333,-727.374269091642,20162.2760360923
14.2916666666667,-489.782482872315,26035.7837629385
14.3125,-731.92325736117,16737.0040778309
14.3333333333333,-483.669929144306,8953.90841579131
14.3541666666667,-691.868351757887,13024.4327056977
14.375,591.532512810799,19809.5590347374
14.3958333333333,-875.522645938769,28625.3584584264
14.4166666666667,-1208.14746490008,13479.1945540723
14.4375,167.686963400943,32164.3601983175
14.4583333333333,-293.122345216387,19504.4405033308
14.4791666666667,-1091.39145151086,18190.042551324
14.5,78.3841713127053,18303.3147744701
14.5208333333333,522.212772858562,22068.3706776621
14.5416666666667,-463.42435244693,16964.7024675852
14.5625,-680.37256244143,27350.2805854651
14.5833333333333,1053.14970948332,27634.9968380297
14.6041666666667,304.916200735908,11054.7744783831
14.625,-578.877022326522,19003.4115747119
14.6458333333333,170.335647830153,15245.6368823686
14.6666666666667,112.899395113176,14378.922646141
14.6875,-280.770295264762,19168.8214086203
14.7083333333333,-642.064211934088,9978.78633437259
14.7291666666667,21.5331547217693,12599.5054042315
14.75,515.770430878946,42262.5730726932
14.7708333333333,-79.4575725943891,11359.1175712518
14.7916666666667,-109.414831746377,10362.7512292694
14.8125,227.019496835724,12451.6642674364
14.8333333333333,648.876517726864,12034.1688874122
14.8541666666667,317.965135494345,11806.1502616751
14.875,99.6459260227573,25595.8224084174
14.8958333333333,224.91895428105,8210.42304483236
14.9166666666667,166.315968685507,12121.229954376
14.9375,-1007.93010456299,29924.6458657982
14.9583333333333,180.642066460886,10690.8198834117
14.9791666666667,-617.269622370855,24143.855060216
15,-4.75604242990455,6337.75762758696
15.0208333333333,-497.390874447355,9838.76650122589
15.0416666666667,-40.0605914964022,12321.4106883584
15.0625,-194.268330530634,15115.2949568353
15.0833333333333,907.675844223501,13994.724288501
15.1041666666667,-492.29972011698,6582.98919863249
15.125,-580.801285331256,9489.93812615759
15.1458333333333,-621.269250026849,11241.2144560015
15.1666666666667,-1144.55329736859,28308.596657081
15.1875,-743.681642019406,9912.92476894694
15.2083333333333,953.296300227596,12309.3708601863
15.2291666666667,-503.59419765969,8390.72949189502
15.25,124.378553017865,10443.6325469907
15.2708333333333,-225.538370107775,14786.4864892126
15.2916666666667,-782.135794798233,29062.1090451927
15.3125,-604.731912185447,13070.2606764424
15.3333333333333,397.153168503862,12038.5341545159
15.3541666666667,-158.615406377174,10151.141033111
15.375,168.134852390234,11169.9378504695
15.3958333333333,-215.867029129074,4408.32452426939
15.4166666666667,-343.483401573014,12488.4171828546
15.4375,-1257.81453826127,38689.8416460435
15.4583333333333,1296.82980390491,40139.8650046048
15.4791666666667,513.19974201876,10907.1460312204
15.5,-488.335214727516,10467.5762976654
15.5208333333333,540.153646314433,14085.7409598298
15.5416666666667,899.502644888963,17034.9372470065
15.5625,289.991405920858,9630.65013907618
15.5833333333333,17.831008141575,6514.37158200349
15.6041666666667,-144.713198546665,8911.89022884921
15.625,-231.238914897376,4768.91100582761
15.6458333333333,-939.707473108483,26537.9124944638
15.6666666666667,-43.140705044766,7879.34869517209
15.6875,-584.398498725808,8452.21096714897
15.7083333333333,-297.578741548741,12163.2631015865
15.7291666666667,-23.9026257657234,5058.66395052346
15.75,199.98318334476,5963.92015473851
15.7708333333333,205.312872837453,6405.82878013158
15.7916666666667,-137.385318577137,9076.18969508541
15.8125,705.413618706019,12402.7055775214
15.8333333333333,-108.131285301432,8966.74175069569
15.8541666666667,703.53578158387,10576.2861549098
15.875,369.122180375417,14332.7743570097
15.8958333333333,-112.784503438693,8766.2849793609
15.9166666666667,91.3557267196616,10866.9007413673
15.9375,608.896638847973,14578.2140016939
15.9583333333333,250.106400565721,11268.494227527
15.9791666666667,9.74339141169213,11306.3886428892
16,584.401804514491,8423.65746233967
16.0208333333333,1495.23878889773,47915.2948657531
16.0416666666667,-156.02874705086,10575.4284940539
16.0625,692.543566397399,14915.7696312051
16.0833333333333,-89.1656153325139,6962.82614329718
16.1041666666667,542.641353811834,9630.61580051857
16.125,292.27414550016,12335.2697015424
16.1458333333333,205.550727059948,6762.48156441484
16.1666666666667,-230.57736457763,8589.40099413479
16.1875,861.693725198381,16071.7604208085
16.2083333333333,-641.746617718129,33002.2547810137
16.2291666666667,416.046852683603,30300.1317428047
16.25,-298.702008183937,11282.0116592962
16.2708333333333,1316.65567231453,20177.667243212
16.2916666666667,-227.280576695906,13116.5552782071
16.3125,1598.24559151149,28711.8440612691
16.3333333333333,632.207625605668,12829.7804443642
16.3541666666667,329.605296147744,8703.19047964445
16.375,53.4752340182685,10030.4399239752
16.3958333333333,275.331626839122,13758.0917158556
16.4166666666667,367.93202869348,11347.9146476847
16.4375,731.138995298663,9588.23573364974
16.4583333333333,-853.267186859666,59653.4173836665
16.4791666666667,-95.2555156002314,15460.2937630025
16.5,304.884686800934,8793.76954095237
16.5208333333333,514.88057756467,7073.21495428365
16.5416666666667,1313.20553981593,23982.5311080225
16.5625,472.831058292121,20363.4173212648
16.5833333333333,732.520398099544,10216.1390419623
16.6041666666667,-155.397284249675,7892.0859663467
16.625,154.467512886002,7734.40270768273
16.6458333333333,274.418107858058,16963.0131558256
16.6666666666667,-593.849773660424,23229.1732363192
16.6875,881.018642144391,21382.4535791716
16.7083333333333,521.16950395242,10235.7614120124
16.7291666666667,274.120279001561,9698.74838810754
16.75,706.471621570405,15765.888889212
16.7708333333333,122.484175378752,6034.71293698189
16.7916666666667,-716.612854368417,26003.1656360566
16.8125,161.670590097935,10203.7446329858
16.8333333333333,213.653181635288,11449.3323521057
16.8541666666667,281.187459751858,9473.48814698769
16.875,77.4707297702226,8948.73909045316
16.8958333333333,-470.06436490297,36990.380163987
16.9166666666667,114.450197286191,6254.9197403603
16.9375,-67.0363955827356,8863.15571439866
16.9583333333333,815.208510908926,14333.2653642063
16.9791666666667,236.191257801186,9664.63092616414
17,416.702317944924,10036.4487478204
17.0208333333333,1078.07825395027,41365.588295925
17.0416666666667,-60.9618119571039,10150.4361817277
17.0625,-706.893545924047,25606.0567607982
17.0833333333333,-669.341093119105,26325.8717122554
17.1041666666667,978.34064088143,16312.905617502
17.125,77.2748973568969,11162.1735810202
17.1458333333333,690.24407302833,10663.8003694487
17.1666666666667,608.634495006006,8010.0949186344
17.1875,951.929345021765,13801.53892322
17.2083333333333,704.838361021963,15101.0468270035
17.2291666666667,1019.19836865547,12858.2308020072
17.25,237.348069646554,5603.24288739763
17.2708333333333,504.028657874875,22935.2429810174
17.2916666666667,223.00267976618,10428.2506897212
17.3125,1231.11765351538,20074.9666950158
17.3333333333333,355.206839927998,9227.25280035545
17.3541666666667,864.008826971,11621.2985077946
17.375,1044.7886097297,13582.6295723665
17.3958333333333,239.994052651028,8032.02518607697
17.4166666666667,772.653109145274,9665.01335586361
17.4375,535.577337224672,5509.3113591063
17.4583333333333,348.144261980021,10815.4423484204
17.4791666666667,484.406219330475,8319.93831260616
17.5,991.622035772945,16813.4090592673
17.5208333333333,372.880822103383,5318.39853140512
17.5416666666667,234.474518555271,13489.3558089004
17.5625,476.085996894288,6411.33151178882
17.5833333333333,313.2023696265,16162.6421188694
17.6041666666667,316.531697380041,17598.7078716959
17.625,297.072065594906,14255.6243478263
17.6458333333333,368.482255814366,9974.40747810936
17.6666666666667,-224.189156612356,8183.18353311947
17.6875,-113.465816637395,12061.5865177666
17.7083333333333,20.0341596590484,4239.30005613076
17.7291666666667,967.728767961563,15387.8957752178
17.75,-905.27130919519,39551.1680116309
17.7708333333333,-18.8976115104142,9670.85502982168
17.7916666666667,131.976169420255,8117.60758822396
17.8125,288.191409321357,5132.05120735894
17.8333333333333,21.1087661422798,9362.78298993735
17.8541666666667,278.77190205671,5933.72383790352
17.875,334.697476514014,5648.72273823917
17.8958333333333,660.00378524807,8797.20909541411
17.9166666666667,231.58934848521,6352.01317225003
17.9375,77.3679182331674,9556.99365852611
17.9583333333333,-873.430071380651,21608.7202674926
17.9791666666667,673.719708552206,8248.22823365352
18,-19.9209606390148,5111.92021157201
18.0208333333333,332.765647709355,5267.37645453033
18.0416666666667,242.694451447381,6174.79925365567
18.0625,208.86699382124,7961.94880153749
18.0833333333333,566.403390991743,10501.531542368
18.1041666666667,-249.393779313864,16255.0106796054
18.125,-312.959569074759,19486.2439209551
18.1458333333333,-565.773618420987,20248.5651177811
18.1666666666667,1506.51331755308,50405.567014055
18.1875,449.629445494714,8062.22167538505
18.2083333333333,234.983545815101,11260.2633734634
18.2291666666667,633.809783974748,7795.42918738303
18.25,1265.90610309018,40828.4700434345
18.2708333333333,448.359843096868,4240.11037488097
18.2916666666667,398.875329311906,8337.25821228821
18.3125,371.524907278115,6369.16409399295
18.3333333333333,477.983505150646,10582.1054271094
18.3541666666667,232.330334052225,5738.28128643694
18.375,219.979651208322,2508.49317342828
18.3958333333333,-266.087890239586,7109.18531917429
18.4166666666667,238.107277087029,3150.61913862796
18.4375,344.69280096773,6205.60797414781
18.4583333333333,-2077.22433786061,55456.8865258024
18.4791666666667,-29.1718349221705,9824.52975090548
18.5,-348.213221363259,9578.52333071731
18.5208333333333,286.480893918445,4463.46487071028
18.5416666666667,294.922470974402,2804.6980856415
18.5625,7.02134487181392,7270.38895138865
18.5833333333333,476.834556874224,7637.54028347579
18.6041666666667,515.30564271,7863.41688273118
18.625,522.919159205239,12955.5665120508
18.6458333333333,631.679460584076,11270.2196594605
18.6666666666667,599.78358586491,11828.0311163483
18.6875,335.882791690772,5562.1193194129
18.7083333333333,465.023324531656,4872.07550328328
18.7291666666667,139.532261272993,7366.3208396153
18.75,361.17860282693,5455.9927701896
18.7708333333333,268.171376377188,3032.54191027939
18.7916666666667,70.7716264285524,2905.06201203244
18.8125,170.963735373841,5913.64617081784
18.8333333333333,-256.429722218004,9164.33914172537
18.8541666666667,1185.34651984972,21758.8452259629
18.875,260.829187849215,7517.84274791306
18.8958333333333,7.23703724642816,4858.82814798772
18.9166666666667,-80.0320595344408,7907.09429900697
18.9375,219.425693069861,2462.9348429891
18.9583333333333,291.745269041292,4065.92153202218
18.9791666666667,-105.533351054591,4768.16515036225
19,153.481991629316,19739.2601513868
19.0208333333333,143.40153530389,8351.34032539229
19.0416666666667,185.266503101894,4831.81166847886
19.0625,210.03968796472,5742.32728602295
19.0833333333333,66.934524919309,8289.6327079936
19.1041666666667,820.057691691308,18448.4991094152
19.125,185.468626753808,2306.83920100482
19.1458333333333,932.580662759638,27141.1370670728
19.1666666666667,-100.724900564554,6953.01701485713
19.1875,-62.8275245644517,3814.67904918679
19.2083333333333,120.808601142421,5049.13368291522
19.2291666666667,83.5698603437224,2464.88942051487
19.25,346.157135726708,5983.13254901564
19.2708333333333,300.43963529644,6286.70757088734
19.2916666666667,163.013850610476,1657.67361385371
19.3125,241.130802082549,2933.15266392771
19.3333333333333,-300.036456399478,10581.3399315052
19.3541666666667,315.827899187364,3919.33464441939
19.375,254.551415527978,5491.77101674617
19.3958333333333,-66.6778177360251,3820.23925642283
19.4166666666667,390.487204988331,6628.80896223737
19.4375,88.1748397192607,4543.68657368628
19.4583333333333,-306.699656619825,6139.33321641992
19.4791666666667,-47.7062198098767,7053.25200130726
19.5,358.39678641171,7085.48307564443
19.5208333333333,129.40243867789,4881.12468021877
19.5416666666667,57.5632865299587,6920.54938997972
19.5625,279.526265636247,6819.26344511656
19.5833333333333,296.185737199258,4083.36094112233
19.6041666666667,238.575793839881,2332.50962201469
19.625,257.261719616963,3475.67541834419
19.6458333333333,-30.6724997688027,4576.08464160287
19.6666666666667,-67.8177346027582,5572.2327563497
19.6875,519.714973581757,15522.1731896272
19.7083333333333,315.497259083215,10534.9599142679
19.7291666666667,-12.9760137193921,3298.17230809432
19.75,152.751292609022,5311.19990139396
19.7708333333333,-848.705515237085,14841.6657442988
19.7916666666667,93.2565518545697,2518.0266317721
19.8125,1454.19244605059,27871.268166118
19.8333333333333,406.642011230985,6851.2339865205
19.8541666666667,400.601281717164,9534.1396245931
19.875,823.638305366857,17290.5360959664
19.8958333333333,88.9301096102491,4853.51519608047
19.9166666666667,244.805229855386,2806.5787927925
19.9375,73.7387327537025,4214.14124143986
19.9583333333333,-170.542125856809,5800.36472950911
19.9791666666667,56.1653089770137,4763.91904117198
20,14.1354768506944,6116.00800489846
20.0208333333333,271.358469465587,6223.78485230606
20.0416666666667,-409.595874019071,31772.2227225716
20.0625,16.8427863548074,4056.13519416613
20.0833333333333,-1068.00259633577,33124.0639643207
20.1041666666667,-163.146893993992,7339.2581771494
20.125,270.073498071071,2440.28593150679
20.1458333333333,55.0343655839882,1728.16423732254
20.1666666666667,239.159184581831,2801.57181528982
20.1875,312.312484101997,7340.69575877397
20.2083333333333,459.102944759572,6802.26187321302
20.2291666666667,140.289299307343,3154.09132061795
20.25,289.077001889272,5499.93985028619
20.2708333333333,181.053762021911,4333.69138521916
20.2916666666667,-109.374511941793,9389.19245800799
20.3125,105.701196468966,2557.9539109496
20.3333333333333,24.4275062989315,3499.10885484056
20.3541666666667,331.124651078426,5405.01882866942
20.375,145.579544635678,10474.9773355982
20.3958333333333,205.789729791753,2545.2516941717
20.4166666666667,368.930084457854,5193.19487855343
20.4375,-237.769661860409,9546.57067155496
20.4583333333333,427.058784196737,6797.38923845853
20.4791666666667,25.1250394246874,2819.43854060998
20.5,16.8572570378448,3405.20713308663
20.5208333333333,211.616756118146,5440.89816751157
20.5416666666667,-78.3256917430589,6171.16974206761
20.5625,273.029364230791,6015.26275861816
20.5833333333333,314.142627565833,4124.29294364549
20.6041666666667,362.336884797498,4755.01514372438
20.625,95.3697510805702,3141.59498040699
20.6458333333333,-7.5014656783887,1404.68562518797
20.6666666666667,114.812211956188,1909.93547937215
20.6875,-16.5721922339816,4364.33641955137
20.7083333333333,109.230056460758,1121.51256814012
20.7291666666667,-1264.47687345848,40351.6804333763
20.75,-130.782230577408,11674.865669215
20.7708333333333,70.170952180826,2440.92497031522
20.7916666666667,47.8071279749648,1895.64133027313
20.8125,-63.8199821935751,2533.86369883603
20.8333333333333,-0.43308500960454,6502.19955546679
20.8541666666667,10.9924675821983,1818.5737256177
20.875,-84.9750929643478,4554.72552556521
20.8958333333333,359.392298695904,4710.64460969914
20.9166666666667,1442.5017744636,5762.38446336521
20.9375,-94.5908570039544,15043.3010443213
20.9583333333333,2244.17907903186,60003.9987499535
20.9791666666667,371.563192257207,1759.4051336946
21,422.086935221485,2762.88306270014
21.0208333333333,571.853667237189,12912.3815658882
21.0416666666667,172.410842209082,3285.3035201448
21.0625,212.609479838395,2025.68983659089
21.0833333333333,292.487419223886,2828.59620669314
21.1041666666667,-249.018305675689,10162.4644820904
21.125,121.941624138728,2614.01194432003
21.1458333333333,133.82170869866,6523.11167659615
21.1666666666667,157.813967794675,2636.13097104886
21.1875,-129.211809506976,8008.35681798853
21.2083333333333,186.391219846415,2053.55094738696
21.2291666666667,248.74129263757,4980.50737201556
21.25,536.520477324511,4297.07866697113
21.2708333333333,292.155605132415,2805.02233581843
21.2916666666667,34.6440424210762,4372.54376403154
21.3125,333.266830815348,3749.18888858345
21.3333333333333,820.442116079953,31733.4540046846
21.3541666666667,-176.160922640005,8543.77906815489
21.375,-1814.06251008779,12034.5333258436
21.3958333333333,-865.669248825035,6547.35078904227
21.4166666666667,-706.850444322156,13764.1993813014
21.4375,-772.490199499082,8406.75168323409
21.4583333333333,-263.27898514075,8745.83800767855
21.4791666666667,-42.6107988026127,6391.32466579773
21.5,-305.662680287077,7037.39629565938
21.5208333333333,-152.746315293283,15784.5942590879
21.5416666666667,-1203.58092057395,15565.9671633344
21.5625,495.310485499241,14130.5233762827
21.5833333333333,-368.147046791462,11383.3834743559
21.6041666666667,-508.353909629406,10219.0744527974
21.625,-57.9995181295081,7565.16937448606
21.6458333333333,-317.964608407117,5898.31662815159
21.6666666666667,-97.49174950618,3233.15260390753
21.6875,536.939258395195,10740.6090630055
21.7083333333333,-237.643566187843,3302.85229634262
21.7291666666667,-297.412171664926,6629.07288866306
21.75,-106.190909817492,4253.5090481255
21.7708333333333,42.7031627836911,7637.53948482194
21.7916666666667,462.980517531796,23920.9934559681
21.8125,-679.756938620013,10397.275100948
21.8333333333333,266.861684701469,10606.29543478
21.8541666666667,-559.54153969891,21110.5771685517
21.875,-15.8023208503324,4791.78034500833
21.8958333333333,735.594911203847,14703.0329903243
21.9166666666667,301.40356508768,9811.34781285413
21.9375,61.4067892921809,6846.19587608486
21.9583333333333,262.473731459491,7787.25745879572
21.9791666666667,-22.3428178800913,4919.15331637878
22,255.833548164623,4377.73329630999
22.0208333333333,-115.320602855897,2744.90804268123
22.0416666666667,-624.790718938665,29616.5949433021
22.0625,300.409408448532,4563.04793951366
22.0833333333333,579.234232979816,11768.48879169
22.1041666666667,630.673093115051,16044.0673218303
22.125,113.161807151577,4679.94672245012
22.1458333333333,154.451768940113,8391.98083942185
22.1666666666667,-9.60589851815673,8679.23872986266
22.1875,-245.334032749053,5296.66418588106
22.2083333333333,180.664289210697,6304.29028557923
22.2291666666667,182.790337261642,3670.10356102358
22.25,143.956665244665,6067.2207119983
22.2708333333333,79.9597739875061,4003.49230438173
22.2916666666667,252.397919407263,11296.5552141334
22.3125,-159.070501077625,9346.95584815817
22.3333333333333,691.283427307333,30986.3828932734
22.3541666666667,278.579112794481,6408.88218231463
22.375,166.268122881233,2823.0807285756
22.3958333333333,167.550898704092,2847.79125083358
22.4166666666667,482.10355096658,10145.4775468861
22.4375,-405.674695121318,11545.3943378816
22.4583333333333,-587.975650638179,17033.1577264638
22.4791666666667,-585.029523698566,51089.4574803895
22.5,-307.859838760691,14389.7613721544
22.5208333333333,-146.743962987466,4589.7352515713
22.5416666666667,284.142246567751,10755.5789320898
22.5625,-574.319306166876,14856.9028347112
22.5833333333333,-158.257933870314,3912.55266808086
22.6041666666667,679.109196754618,77549.4345701473
22.625,-33.3768847396229,1533.48522095756
22.6458333333333,-73.1005977386368,2489.15934174856
22.6666666666667,71.138526713664,1912.73911309714
22.6875,86.6706726963584,2958.39057177953
22.7083333333333,-1773.94375581931,60599.1423853542
22.7291666666667,90.6300700726656,1211.0486529203
22.75,315.286559586987,7405.07198776786
22.7708333333333,106.037365731174,2237.8081015481
22.7916666666667,378.33783434347,8142.88962692576
22.8125,54.6180111340052,3130.98089726303
22.8333333333333,171.443314552248,6450.79991927306
22.8541666666667,-85.4951400415415,2052.06472405705
22.875,23.3420059639907,1138.87226492349
22.8958333333333,76.0189115854113,2196.64218118785
22.9166666666667,61.1127546501108,1813.9869384728
22.9375,-69.9674180140383,3738.39141644188
22.9583333333333,745.878958356436,24653.364526365
22.9791666666667,92.5017626738421,2944.6618992537
23,167.730327594493,6482.4025273475
23.0208333333333,-894.846764744958,29392.6505130528
23.0416666666667,-14.826558306135,1446.45117889219
23.0625,150.847093614203,3901.88528208942
23.0833333333333,228.236996356773,3995.20457098373
23.1041666666667,221.735991720352,16761.9244748398
23.125,224.361783938732,6087.05794072214
23.1458333333333,-238.142884971252,14883.3313539149
23.1666666666667,2163.75133090305,63289.7025640595
23.1875,240.610582976262,2720.12583368818
23.2083333333333,36.4605989069497,1632.68002441749
23.2291666666667,-117.981838564992,4075.49489950987
23.25,-123.538174416201,3674.78430624879
23.2708333333333,-306.604587871458,7472.29231960562
23.2916666666667,-165.485720929112,5816.48124272903
23.3125,-13.404127895415,1134.50489458815
23.3333333333333,10.7742880442832,3255.85525576645
23.3541666666667,38.8946820501107,1330.07554759446
23.375,-160.790970402424,3862.56773279812
23.3958333333333,-122.415041367324,9602.87543751766
23.4166666666667,94.9088891985493,2450.79463020484
23.4375,-717.064307071189,24007.9720522857
23.4583333333333,-107.869057343402,2676.76412688895
23.4791666666667,219.102955489442,4781.90572769614
23.5,-37.5560405152635,3937.46742876383
23.5208333333333,-165.761341072808,3428.09355453698
23.5416666666667,-2.23364531299327,2307.15417319041
23.5625,232.649931856658,6268.52398905109
23.5833333333333,-118.90511081948,9043.1048641571
23.6041666666667,-73.9657711796385,3401.41992095558
23.625,-110.263053651195,3678.88777213263
23.6458333333333,-88.0059561939263,2082.88944121647
23.6666666666667,-10.8222548643271,1778.69333303019
23.6875,-705.70138444418,22936.8041150326
23.7083333333333,-59.6915936622529,3283.39083969541
23.7291666666667,239.516392206549,4786.87006249499
23.75,-39.3624891800148,2735.37889344039
23.7708333333333,21.9095441757145,2862.16271943205
23.7916666666667,11.3378554444975,2028.26799558235
23.8125,214.746339616679,4169.26516096222
23.8333333333333,32.9119889290905,2056.6781771681
23.8541666666667,-31.6310414076419,2243.38983659942
23.875,78.412154298179,2197.87438447556
23.8958333333333,265.520817202414,10462.3924365388
23.9166666666667,-136.543275562731,4113.73839804568
23.9375,-39.6898225395181,2321.08839945095
23.9583333333333,85.4264964605978,2454.57835052793
23.9791666666667,107.401770281476,4636.37918363066
24,49.6378455430412,2055.84028162548
24.0208333333333,-445.439587440168,15583.9487525804
24.0416666666667,236.238871016471,11079.1314048272
24.0625,67.8440563070629,1622.08557651933
24.0833333333333,-65.6712248315654,5286.31522618321
24.1041666666667,1462.81446616021,49103.6774055543
24.125,-17.9739711475501,2019.79943055653
24.1458333333333,-28.9595332485711,829.005870896158
24.1666666666667,157.443370351334,3490.02712269489
24.1875,-81.4411241695753,3583.64734304739
24.2083333333333,-35.3255255780963,1548.82950298076
24.2291666666667,-985.244782334369,29025.6686367344
24.25,999.673710229358,4487.04105082706
24.2708333333333,1044.91888268546,3784.0493655212
24.2916666666667,1100.02093185571,23805.2271595339
24.3125,-115.387450706946,3112.93049119011
24.3333333333333,-166.869752171022,3200.77508372837
24.3541666666667,-99.6811586973699,3919.02199855886
24.375,-63.58466666895,3150.49853845069
24.3958333333333,453.178658850133,14417.0434864227
24.4166666666667,-115.400525389,2244.40745922992
24.4375,-166.499589169694,1146.24334344944
24.4583333333333,-190.175212809286,2061.74310640383
24.4791666666667,-44.3660836272558,1673.13606882091
24.5,-151.514995094371,2477.40640538741
24.5208333333333,890.258074965534,23008.6024945461
24.5416666666667,115.210245857275,2743.72507682379
24.5625,214.544645502148,10324.3562358905
24.5833333333333,-139.603509774732,2510.56359083152
24.6041666666667,-124.440415717192,1212.00648684283
24.625,-108.120378130705,2013.82002129894
24.6458333333333,-39.9064834290495,2696.24832741828
24.6666666666667,428.778230175338,9323.12036901049
24.6875,-1647.15505833448,48713.8734074847
24.7083333333333,-56.1789689923436,3724.83280033826
24.7291666666667,-103.463058494855,3185.99245601967
24.75,-293.026086178286,9695.25685843714
24.7708333333333,-45.750849920639,2189.59639788526
24.7916666666667,129.164481857145,9642.39070233225
24.8125,56.2692644107562,2675.29329676132
24.8333333333333,-347.753722906235,5082.24922303269
24.8541666666667,25.2258001847467,4550.89390237786
24.875,-123.845578033623,1511.71518435093
24.8958333333333,-193.860947765669,4796.14840059369
24.9166666666667,-106.924874397134,1709.11453913881
24.9375,-68.2093621278633,2819.65726329359
24.9583333333333,-279.661405814485,6812.57213753375
24.9791666666667,1.34282051132319,16182.9404386307
25,-299.875579320581,2826.74754154445
25.0208333333333,-647.974732844785,18154.6150000928
25.0416666666667,441.366993000773,15059.672288033
25.0625,0.217663392323462,2118.62950243476
25.0833333333333,-133.079335704483,2568.79572034743
25.1041666666667,110.513864372932,6815.43580836593
25.125,39.8988373157297,2254.92897241212
25.1458333333333,-28.2335641448178,6346.45830170041
25.1666666666667,-1513.04695044601,35818.153934282
25.1875,-0.649298207337128,4400.32989440328
25.2083333333333,215.707067032882,10692.5576309619
25.2291666666667,-9.06459957081352,3544.61460703718
25.25,-57.2425178616928,1869.04618258088
25.2708333333333,-797.803338539034,23942.12138735
25.2916666666667,-1505.17950641185,42678.5001265169
25.3125,-24.9669820571851,1061.34646198963
25.3333333333333,759.180590368217,22803.1715377312
25.3541666666667,1553.6715028916,44846.0342458533
25.375,-31.0248425744009,815.207665624319
25.3958333333333,42.8820589726248,1047.49897172671
25.4166666666667,-1454.57299666846,37819.776760515
25.4375,29.9799848997118,771.199491706305
25.4583333333333,28.1228546048296,775.051695889828
25.4791666666667,99.0589743440358,2172.9392391377
25.5,68.0740790793189,2714.37714816741
25.5208333333333,-16.9368650764948,844.103391667253
25.5416666666667,-400.224245860857,11517.4885792869
25.5625,263.110718881962,6764.81294188387
25.5833333333333,-287.245994681777,10244.6982266428
25.6041666666667,84.4675214116235,3875.81799505475
25.625,15.7694865019534,1053.07945295449
25.6458333333333,-16.1893011784483,1055.81369050046
25.6666666666667,-211.788763566078,7576.03697894478
25.6875,107.529788108227,2997.18685001776
25.7083333333333,-277.261735098144,24805.4374953547
25.7291666666667,27.3646601865715,628.695747895316
25.75,-140.935877162491,6284.17923510049
25.7708333333333,640.44645261456,25302.180793228
25.7916666666667,56.591016535947,1219.94489783742
25.8125,24.2394072218674,2277.98289563135
25.8333333333333,-35.6650903410217,941.218371869689
25.8541666666667,-334.765611568835,8571.50720702894
25.875,218.125946675006,5221.6534868899
25.8958333333333,821.684940110766,22519.2578391173
25.9166666666667,183.403789163807,6305.04530404207
25.9375,29.1935361623527,1149.65636689655
25.9583333333333,139.231641175077,4877.02688139243
25.9791666666667,107.724826290638,2580.78324010062
26,30.8163209472774,1336.11662884354
26.0208333333333,11.9597408977128,948.744562981473
26.0416666666667,151.602184116074,7670.50423670993
26.0625,195.608205732109,15705.5177086414
26.0833333333333,-650.744329865163,21445.4539747496
26.1041666666667,5.57060318206159,1691.44929121737
26.125,-182.71115498703,6503.10745132292
26.1458333333333,-41.8651198375044,2417.05389266377
26.1666666666667,19.6335615324817,1136.10435559096
26.1875,-39.5419301246352,1483.16485258008
26.2083333333333,-172.719921912459,7650.36085052781
26.2291666666667,-9.14333557589452,2536.29902134247
26.25,-343.823432989079,12477.276825168
26.2708333333333,-126.006399903024,2955.28908788212
26.2916666666667,1353.94684991996,39709.1434541401
26.3125,-94.133566643513,2639.88356682151
26.3333333333333,81.2838750933972,1529.52925471703
26.3541666666667,0.675212847649299,2146.4912940349
26.375,1713.68580122062,47395.3205220527
26.3958333333333,-21.7025968533602,1814.33288591185
26.4166666666667,-80.9938613322665,870.265745237483
26.4375,121.783510986218,3781.81886485484
26.4583333333333,-102.755870894987,2437.95575538497
26.4791666666667,-43.7938159088985,2962.97766440296
26.5,1611.50684102234,47314.6511959649
26.5208333333333,77.3459247266558,2330.80013833398
26.5416666666667,343.932725376032,24944.6237509615
26.5625,-651.507604890868,14196.2455189152
26.5833333333333,43.1330014580766,1411.34614679371
26.6041666666667,-271.003851225736,6603.43363736181
26.625,1574.97543457189,37676.9768398892
26.6458333333333,1539.17870982141,51048.9146487332
26.6666666666667,1093.26215566551,34966.7972250124
26.6875,-43.5138346179767,5537.06876285744
26.7083333333333,803.109308991329,31092.3297431565
26.7291666666667,-355.095322433687,22383.0371469541
26.75,103.424118859588,9028.31235221081
26.7708333333333,-327.213220568917,5751.27400245259
26.7916666666667,1097.53848057982,34352.3232369728
26.8125,-514.248332428533,12950.3901097955
26.8333333333333,-1033.01736795029,38536.6363509303
26.8541666666667,276.148579176891,29820.4908909694
26.875,-456.373376682613,6897.40031583768
26.8958333333333,-1656.13495969233,63490.4706683861
26.9166666666667,17.25749469518,4803.28854859196
26.9375,-1059.67313585979,31268.4530096981
26.9583333333333,371.760462336211,15644.5545453913
26.9791666666667,-1187.31452855855,27529.837231239
27,-158.972679262338,4760.91860485553
27.0208333333333,158.823741274223,3332.7105029269
27.0416666666667,87.3488813951473,2318.40154900549
27.0625,49.6375834749667,1275.4987359506
27.0833333333333,72.1045762252813,1694.44425876339
27.1041666666667,-521.395187274181,10801.7717180528
27.125,-497.180101949103,12919.2189507896
27.1458333333333,621.379543795073,33516.4622341121
27.1666666666667,-25.8051316984563,421.307229299427
27.1875,136.811657081568,8183.44760732462
27.2083333333333,-78.1905471060696,6626.90119424751
27.2291666666667,-48.3312672101473,4564.39044099349
27.25,40.5396176122481,3031.51732488279
27.2708333333333,-52.7792087446029,2908.00440261864
27.2916666666667,380.963099548832,12494.2652467645
27.3125,38.2170158323706,2561.39532521164
27.3333333333333,-367.595403775959,10342.9860077521
27.3541666666667,80.7140840444977,3125.78867297713
27.375,-76.392913063894,1529.22049243069
27.3958333333333,-240.682028167928,9020.43661828287
27.4166666666667,1068.10826350738,22676.7530636861
27.4375,-198.977984392229,9126.23154914121
27.4583333333333,680.328003267632,14042.7751021217
27.4791666666667,167.278083698447,9514.82593676435
27.5,518.437862403111,19953.336390261
27.5208333333333,1026.67370386875,25202.6164856736
27.5416666666667,-132.887782073907,5402.81064266036
27.5625,870.602728745177,21191.45161298
27.5833333333333,140.063832117105,6954.25066747694
27.6041666666667,155.960130796015,5529.26806322454
27.625,115.415970064221,2449.57556732975
27.6458333333333,82.9245533052412,2191.9345299256
27.6666666666667,12.8629182146278,1043.93558394099
27.6875,287.414041107998,9276.86533155454
27.7083333333333,-147.928216223666,4300.43990336163
27.7291666666667,197.994781678277,6926.61018848534
27.75,-100.442286113311,5467.02293814231
27.7708333333333,173.37775266758,7291.78525478464
27.7916666666667,154.393008506579,8647.60308899217
27.8125,-138.647283782619,2369.4436502032
27.8333333333333,11.4052820957086,590.796969956838
27.8541666666667,-72.1852343000837,1047.847114949
27.875,-245.81950425061,7785.89891738498
27.8958333333333,-14.7735220619939,5631.69378320871
27.9166666666667,145.019462212283,5149.45818460083
27.9375,-1072.70839731933,28778.5110879204
27.9583333333333,562.021455938461,16226.613425037
27.9791666666667,-59.5380243677431,3982.38031827041
28,-53.2288158261516,4916.34999703278
28.0208333333333,143.757642229964,4362.29551503587
28.0416666666667,-549.949085654229,15706.9359734856
28.0625,37.3833567692727,1326.65473913064
28.0833333333333,535.26060854925,15762.5093385149
28.1041666666667,-889.560996771351,29297.3259502929
28.125,-6.16708048816506,2615.94843004357
28.1458333333333,-516.72206932937,16203.5274801531
28.1666666666667,111.976094607779,1725.59177537523
28.1875,219.207658567267,5997.14803206088
28.2083333333333,-300.232793812336,5744.94668169703
28.2291666666667,199.951943331399,6046.76671467503
28.25,149.386824801381,4578.19953543028
28.2708333333333,-2460.94059668738,59292.4863738979
28.2916666666667,-365.604617211389,13933.4352983485
28.3125,956.895545553145,34485.96736671
28.3333333333333,387.844162203995,11191.2891357089
28.3541666666667,212.059902979112,8657.09268395945
28.375,-140.109040589246,9404.65855401549
28.3958333333333,1651.47036615761,37331.515960602
28.4166666666667,171.859367952414,10980.9965101254
28.4375,44.5852731198501,1194.4572880157
28.4583333333333,-87.4216141017729,3046.34206729603
28.4791666666667,-33.380038257066,699.514358954848
28.5,-177.537545289111,4508.89894130249
28.5208333333333,-1173.24573628112,37555.4271411609
28.5416666666667,44.7681009784878,1321.26964069441
28.5625,-333.282616822594,61164.6362562706
28.5833333333333,-131.725438315852,3612.58181993808
28.6041666666667,-9.78599092005948,4127.57108438521
28.625,-1836.84542356803,34291.3620069319
28.6458333333333,3.01146572532885,339.134656151738
28.6666666666667,77.498584797263,2015.33684111904
28.6875,-1756.04263922267,44964.9419917469
28.7083333333333,-90.5542997145576,3094.45470804474
28.7291666666667,-1224.59528641446,54738.3632361165
28.75,-667.852919688393,20796.699995392
28.7708333333333,465.556725018136,14681.9891277478
28.7916666666667,38.5909399409944,741.237346374493
28.8125,-483.694499578404,8835.00375799149
28.8333333333333,11.4142505692739,832.40127090161
28.8541666666667,-682.90897655713,16694.5729870534
28.875,264.108248036652,14686.6450767676
28.8958333333333,530.036058577021,16054.2191373622
28.9166666666667,-2173.39888020507,55395.1823635296
28.9375,94.1665853309057,8384.29040250309
28.9583333333333,826.678363600118,27115.3612314101
28.9791666666667,47.8416736911935,4325.96122158867
29,106.809139362699,5181.97075279404
29.0208333333333,1203.74227927928,37649.3555995788
29.0416666666667,169.219979477247,4718.05590673112
29.0625,11.5021783307022,2168.69293859374
29.0833333333333,369.576804699775,19456.7082558383
29.1041666666667,1125.02260974716,45013.3299490717
29.125,110.881888156086,3393.35892930162
29.1458333333333,263.336864048437,5747.7191907564
29.1666666666667,7.95299444469978,485.407786300763
29.1875,1048.65274204682,32313.8819797109
29.2083333333333,52.1931989109879,1483.52855052072
29.2291666666667,-85.3152480241832,27113.4477467468
29.25,-137.420251877355,4622.95733483788
29.2708333333333,45.5891594599202,1196.82337311221
29.2916666666667,-134.232534549248,2734.07195844622
29.3125,31.269604339486,665.59687037411
29.3333333333333,-2.11036390927896,455.125589928518
29.3541666666667,-259.850205157179,9621.98069225212
29.375,87.8299903596285,1475.80083072682
29.3958333333333,-42.3318558346327,7570.62537296946
29.4166666666667,106.472945477128,8585.53979749709
29.4375,-45.2168878465879,1986.38004528802
29.4583333333333,60.8394375229186,3024.99353763695
29.4791666666667,2.9423143521155,1107.15568586736
29.5,-36.9240225798112,1129.74217214521
29.5208333333333,106.376614149557,2731.61809301386
29.5416666666667,-31.124776689568,1090.99755070446
29.5625,1440.32450384719,40306.9351110949
29.5833333333333,631.973030353223,21118.0164688709
29.6041666666667,-702.414454416388,20316.7686636904
29.625,-612.835762402292,17304.7972028761
29.6458333333333,-708.215559991012,23355.9904778839
29.6666666666667,-661.974115917898,14884.4160299005
29.6875,-81.5625923994692,2231.80190274663
29.7083333333333,-834.953994894633,37923.134952792
29.7291666666667,-496.281004811618,15722.5285673848
29.75,-44.34686016591,1339.90430786275
29.7708333333333,367.544542563581,10223.9956723366
29.7916666666667,64.4981075264616,2458.21303573853
29.8125,320.438937643819,6960.02567996392
29.8333333333333,215.163777691072,5754.63054969667
29.8541666666667,-302.773067046328,9388.68905542784
29.875,-378.007933694865,19446.656697373
29.8958333333333,77.7485460358943,14057.0342922252
29.9166666666667,-153.257361119901,4552.31455131589
29.9375,-21.605641663823,665.252529976783
29.9583333333333,-26.3879554619328,468.83411605244
29.9791666666667,-125.697138240069,10559.1354671356
30,1.56869583148426,202.450082721862
30.0208333333333,361.063730495354,8265.48024333368
30.0416666666667,606.158497511886,22681.3931630091
30.0625,124.968097711593,6976.13451300597
30.0833333333333,96.4036706544264,4090.18409293167
30.1041666666667,-75.3287566966983,2547.46021613865
30.125,-35.6015875735959,1085.48427798612
30.1458333333333,-96.378504367058,3695.79588832943
30.1666666666667,-306.147952041727,7911.54815935629
30.1875,0.388993895580565,384.9333089736
30.2083333333333,368.416224481735,10433.8226742995
30.2291666666667,-379.307392440665,11296.5100200047
30.25,-125.365222556575,8507.69984165474
30.2708333333333,-68.0729147017909,1439.13301994653
30.2916666666667,9.15299298292773,529.187925045775
30.3125,-5.67333837427426,1447.08536348725
30.3333333333333,-60.3080498030483,1481.28327378727
30.3541666666667,439.160632489351,11508.5932884481
30.375,318.002038934113,9327.22884960561
30.3958333333333,155.719045749086,4895.50174505931
30.4166666666667,669.441094946265,12721.7769286944
30.4375,2.64362370525192,189.711165724751
30.4583333333333,-10.361895571036,824.972107757925
30.4791666666667,1400.827965103,30709.4682242304
30.5,-20.394002823251,650.176516036532
30.5208333333333,398.607373652287,27667.6519821905
30.5416666666667,600.227056668147,19224.0338335439
30.5625,-274.550993493245,7229.74370013992
30.5833333333333,124.305879573703,3623.6574103369
30.6041666666667,1172.95534388115,37606.3403937223
30.625,-40.3483821541537,1092.82061750222
30.6458333333333,-27.6184100861717,814.430657085087
30.6666666666667,-107.690130272492,2837.08133162158
30.6875,354.651692095454,9904.53110593757
30.7083333333333,301.061266759194,11321.3739734249
30.7291666666667,1107.15198028222,31396.5015712362
30.75,0.184620021874194,1135.01368044455
30.7708333333333,-77.1579304273967,2775.82933110504
30.7916666666667,321.614693198861,10161.6664856797
30.8125,-460.608828452383,33152.3760139639
30.8333333333333,469.490334602276,12836.833883936
30.8541666666667,-357.048329852408,7969.79966945166
30.875,572.085124941177,19026.1842573327
30.8958333333333,583.074227266863,12825.7069357579
30.9166666666667,825.695058362289,22548.9572020345
30.9375,-30.0001005385915,1393.30646841221
30.9583333333333,68.9324341240729,17689.380348897
30.9791666666667,-37.1606136288861,2282.04942193296
31,210.308253169492,7935.79400780111
31.0208333333333,-56.6008016374124,1449.80253133515
31.0416666666667,-19.4265298676797,642.333314878252
31.0625,-1.73437607094463,631.612859844781
31.0833333333333,471.164563563024,11738.543782376
31.1041666666667,396.71618864063,12454.9526753243
31.125,-1529.79950654232,45580.3992528632
31.1458333333333,543.271883679677,17116.3776819073
31.1666666666667,52.3432551193465,1794.29160910768
31.1875,156.078013462788,5717.63066830765
31.2083333333333,3.45972263753384,1506.38056026079
31.2291666666667,-7.36206078583516,9624.26896105174
31.25,11.1301194313091,349.893849053567
31.2708333333333,-50.5866986289745,965.273143446646
31.2916666666667,297.395823124295,7934.44017679064
31.3125,-138.449153744234,4008.62966275262
31.3333333333333,-104.643591589927,4053.27535033059
31.3541666666667,167.755256248559,5263.73454417244
31.375,-320.308343643472,12630.2675420009
31.3958333333333,2.26966607253005,118.679725196469
31.4166666666667,-1024.34730370267,31755.8383284407
31.4375,158.750530654116,9674.39960634279
31.4583333333333,-781.027176098479,18315.2206171318
31.4791666666667,147.323581181191,7105.11039318751
31.5,284.589502461448,9434.59361429435
31.5208333333333,-613.686808023143,15549.1871124292
31.5416666666667,-114.335529571742,3207.00641742758
31.5625,-32.4106188894679,876.23965527893
31.5833333333333,7.81213935664041,227.054166129731
31.6041666666667,219.586413636571,7912.99627590056
31.625,-10.6404058857205,687.694352679593
31.6458333333333,41.6810404669409,987.320349756563
31.6666666666667,14.9579801710171,416.936281394201
31.6875,-17.7412721027262,2004.57324111458
31.7083333333333,-70.1399080775656,2101.58932273655
31.7291666666667,14.0695268592075,431.257911656573
31.75,215.120483955907,6733.55391890798
31.7708333333333,10.2615495943614,311.829466927608
31.7916666666667,-37.2731049743233,1065.77882205457
31.8125,153.140305949217,5357.98203958701
31.8333333333333,-121.421778048577,5734.17019676047
31.8541666666667,-32.8307733405848,1348.1957276799
31.875,-157.377165905065,5236.30862783812
31.8958333333333,-24.2561684109502,2747.99835557669
31.9166666666667,72.0531071037204,5100.43717336863
31.9375,-6.15137008939307,450.260204748727
31.9583333333333,366.962316872595,11049.5940909402
31.9791666666667,-102.927013482209,3349.88248307912
32,428.890018960852,15078.9233595034
32.0208333333333,-9.50647564884783,1592.75423621145
32.0416666666667,8.24082296495267,979.672099442989
32.0625,-166.524005291946,5367.45709893731
32.0833333333333,82.483081081083,3347.90403366679
32.1041666666667,83.1433559397773,2097.40907230714
32.125,-5.74405133117123,144.33625261041
32.1458333333333,110.101915728622,3455.91015429369
32.1666666666667,-41.0879052032378,1147.17331025382
32.1875,180.96702568982,6998.59035227331
32.2083333333333,113.723046467531,3161.30188789542
32.2291666666667,52.302381121613,1276.16743695111
32.25,-59.6678771822767,1145.0522526512
32.2708333333333,0.51580487501254,983.958469467423
32.2916666666667,-454.28903729684,14318.189795508
32.3125,12.055710100792,464.326277430672
32.3333333333333,-3.09342936166994,76.2876942907066
32.3541666666667,-31.4144638029266,638.741596291694
32.375,0.19334298397982,1057.48776081236
32.3958333333333,27.516079447508,851.960687111855
32.4166666666667,114.724893845835,3625.14998733253
32.4375,2.67730090591475,83.1875875359257
32.4583333333333,-13.7369714898767,478.285719411326
32.4791666666667,30.349021877261,3392.96897792217
32.5,22.715228397815,731.383205775065
32.5208333333333,100.31262345467,4490.13965531961
32.5416666666667,211.138463332325,4865.9584382398
32.5625,283.649946290284,10603.5633566274
32.5833333333333,-19.1783816211024,629.242025872484
32.6041666666667,-0.160757565262364,374.747167882068
32.625,-331.59436295278,7141.87781719823
32.6458333333333,-168.81588488839,5554.51867910381
32.6666666666667,-155.025067159508,4919.36854010595
32.6875,-106.152221021435,2616.03140282218
32.7083333333333,-118.560332685035,4935.0243732152
32.7291666666667,-141.068559125517,4017.85957881372
32.75,-84.5454860752527,1698.83907895428
32.7708333333333,311.762773573566,9579.57418386935
32.7916666666667,-89.6333241515228,1361.39825682725
32.8125,53.7674683377821,6743.61072284434
32.8333333333333,-6.90031348764523,262.9920372571
32.8541666666667,-292.62698076912,27749.790450837
32.875,-483.8552989641,12823.1933164887
32.8958333333333,-265.624613326769,6475.37472789697
32.9166666666667,-46.8325982625645,1178.18425503052
32.9375,-282.92199122088,5193.89080238303
32.9583333333333,-195.548641050293,8584.76974102305
32.9791666666667,-147.395955756938,6627.57894933524
33,-201.297633155459,6428.26129478721
33.0208333333333,-49.2019100433549,1203.81364874662
33.0416666666667,-4.63320172061965,223.237647897656
33.0625,-135.509737331571,2923.98472308877
33.0833333333333,-2.90782073602254,2802.16190932716
33.1041666666667,-6.54018459430087,1663.3893712911
33.125,-848.339928806199,26603.3828805168
33.1458333333333,-469.002723399829,13457.5276438884
33.1666666666667,-361.857690080822,11897.7239536169
33.1875,-421.579162303704,11570.8748327722
33.2083333333333,-72.1467207343955,2072.7063562446
33.2291666666667,105.545978649868,3199.87678473287
33.25,-54.3195409975319,2249.08326754665
33.2708333333333,516.910953338931,15375.2519397858
33.2916666666667,4.27522687551794,489.700548755165
33.3125,13.8583010064224,372.228755552502
33.3333333333333,-40.3106290166728,1575.87397369236
33.3541666666667,62.1588079284216,953.635704611868
33.375,-15.2823417452435,494.969387175653
33.3958333333333,12.3671426402912,236.873965812774
33.4166666666667,237.314383247472,7327.64859840238
33.4375,351.033365846162,6540.51436626415
33.4583333333333,-124.775524570287,4646.87940918179
33.4791666666667,198.570065820738,6806.82113428441
33.5,-37.7598616784016,1219.4966513982
33.5208333333333,33.606904206966,1008.88913596984
33.5416666666667,55.478811238259,1354.57708671635
33.5625,9.39738812539995,342.40630801593
33.5833333333333,511.421338801353,12337.3666453593
33.6041666666667,93.8952534215579,1927.76306044037
33.625,18.4339161575803,2278.98620125506
33.6458333333333,1.36484964188191,791.601388055951
33.6666666666667,115.10816805491,1814.13928312055
33.6875,12.9394535613937,1265.0202278162
33.7083333333333,25.8155066162131,1521.72803917302
33.7291666666667,-128.8068336099,4566.16633112691
33.75,2.48164751791348,165.636123604021
33.7708333333333,24.7020260884573,624.955389038905
33.7916666666667,111.0483947595,3754.30012623801
33.8125,21.4732571996441,635.244915268429
33.8333333333333,48.3062218441959,1402.75621754357
33.8541666666667,42.0755710197064,1256.49879454262
33.875,18.5302992553947,364.763889380804
33.8958333333333,-1.07268754896847,150.841213992143
33.9166666666667,-187.850852918078,5763.69950225202
33.9375,14.2124391577661,247.466948559337
33.9583333333333,-136.958587822419,6438.64530447601
33.9791666666667,2.20270323497141,213.035635334287
34,-16.9443694726971,535.0832416345
34.0208333333333,-1.72155703624801,218.24945603451
34.0416666666667,3.43708809738862,105.787612993394
34.0625,206.284720426606,5850.91481136776
34.0833333333333,-315.661558712693,10128.4409536778
34.1041666666667,40.4385312085569,505.428287505354
34.125,18.1021255419563,645.818579338658
34.1458333333333,72.3603077876508,2778.22176583809
34.1666666666667,-31.6999969490615,639.97512986753
34.1875,6.11107972270938,118.691675163409
34.2083333333333,156.653929815152,3793.58033682766
34.2291666666667,53.8217915727318,1905.66882742656
34.25,12.8584456977835,293.710739453363
34.2708333333333,7.18156220901298,150.76934019015
34.2916666666667,38.1329015838605,1408.90062147672
34.3125,-751.388355546749,24084.3480656361
34.3333333333333,8.06919223311795,480.914929370058
34.3541666666667,45.13586926895,1082.50687479158
34.375,25.3600440490725,681.541158731876
34.3958333333333,7.23964894322409,142.039792308772
34.4166666666667,20.20525409034,630.682882759919
34.4375,-23.6897536901954,829.939061264772
34.4583333333333,16.4732036124385,2768.90799500591
34.4791666666667,-3.55991019631269,144.454127278896
34.5,-4.42678711986018,123.753840887856
34.5208333333333,163.770564601575,4754.96496950725
34.5416666666667,-49.3118503036637,2304.59148894725
34.5625,-846.146266105881,26722.8013773408
34.5833333333333,443.023981803842,13640.7969351098
34.6041666666667,-467.303279339323,20947.9487693033
34.625,-97.7220188039831,2727.553544127
34.6458333333333,-2.07954883537878,239.098899483526
34.6666666666667,12.5538696226168,539.918674593704
34.6875,11.7835566111473,345.385931156411
34.7083333333333,2.57880047228888,460.151045023724
34.7291666666667,1.43282418949349,222.625764526494
34.75,-56.7185464116536,2084.69813342508
34.7708333333333,-0.216533517657805,42.2780599601823
34.7916666666667,12.7741030079999,598.622997753379
34.8125,1.60627816316782,727.584535244389
34.8333333333333,1057.19356667522,34665.7799006363
34.8541666666667,-1.91112682929081,346.994889680816
34.875,27.0139758773697,1010.24535746652
34.8958333333333,-0.729734406570482,88.0944775823479
34.9166666666667,109.124006134547,2820.44203875069
34.9375,64.5243895360299,5620.77588663899
34.9583333333333,-46.7856945916585,1484.55364809809
34.9791666666667,-64.0747456751585,1729.02693691027
35,-2.24723798635011,46.3153750639756
35.0208333333333,0.528636205089364,556.582729260033
35.0416666666667,111.666552704141,2783.37641636311
35.0625,-144.07898479524,4525.67747747817
35.0833333333333,-12.1460812354086,581.691376619948
35.1041666666667,1.37134254015485,106.951133813772
35.125,39.715979129317,775.909786899628
35.1458333333333,3.68041854343247,115.219461766884
35.1666666666667,6.12456629040449,207.928755012593
35.1875,-0.390919512106663,14.8862025979763
35.2083333333333,0.714848253269348,160.698408639979
35.2291666666667,-102.85514847497,2534.15715049075
35.25,241.190153730996,8228.87940927942
35.2708333333333,-1.56023721883941,190.297074178396
35.2916666666667,305.322556254563,8929.47216390903
35.3125,0.598103490036068,34.5628900342555
35.3333333333333,-8.13177174343697,195.322732376819
35.3541666666667,11.6355212128769,675.065254146087
35.375,-228.267389587281,19103.1218556728
35.3958333333333,25.0303352683199,349.904522075922
35.4166666666667,11.1998330589442,274.206205626559
35.4375,17.2958752347045,342.109831304363
35.4583333333333,-0.738192382972753,94.5560082841053
35.4791666666667,-12.9627379091742,514.763913027297
35.5,-10.8763879052233,472.383068169557
35.5208333333333,64.4453795978994,2025.38061109363
35.5416666666667,22.9881342071391,1237.75606163967
35.5625,30.7091708433456,699.924749849514
35.5833333333333,-8.65285343172812,224.846984294659
35.6041666666667,16.7122992256227,374.707387722647
35.625,-15.1635581136987,383.989196676462
35.6458333333333,-1.57673403736527,249.614308759796
35.6666666666667,2.96040126129214,105.105329157657
35.6875,1.32077619140214,170.476123468027
35.7083333333333,-0.504636682347895,110.313333910821
35.7291666666667,-193.667395207667,5927.29711533882
35.75,2.81842901811851,199.79070049204
35.7708333333333,-74.4001324949732,2017.15265538363
35.7916666666667,35.9928159465335,1092.84416600316
35.8125,41.0362040658477,851.20048244869
35.8333333333333,-5.51599825496062,190.373520726191
35.8541666666667,-9.21357250278513,275.524138723915
35.875,12.730418731054,369.711594725797
35.8958333333333,-5.69713717617406,124.509797568957
35.9166666666667,-9.40543722249778,301.778392457713
35.9375,5.79061133341937,1760.67129022799
35.9583333333333,3.41298358866769,130.835795067891
35.9791666666667,-2.48432875383684,71.4439118811763
36,0.135986597410878,4.30457191654862
36.0208333333333,-0.278032584375786,382.265995544673
36.0416666666667,-7.13567410953962,514.796297304813
36.0625,-13.5153185476319,415.905948168657
36.0833333333333,44.5277822132806,851.579312765746
36.1041666666667,-0.728866861449022,109.937240310032
36.125,100.033864368465,3304.95109698666
36.1458333333333,-81.8986308424317,1890.23431981527
36.1666666666667,0.893164742853029,210.552746938584
36.1875,-3.19486216845749,103.533683796207
36.2083333333333,-45.1533161781691,1358.45760399466
36.2291666666667,-7.26079505416366,744.443097061246
36.25,2.99448366928718,75.4053680067629
36.2708333333333,-37.489829287414,838.888060586965
36.2916666666667,4.26356502452894,111.982314135772
36.3125,-7.47519600415181,194.569987094759
36.3333333333333,0.39386097419607,97.7798030036653
36.3541666666667,5.47648080871625,329.740439847896
36.375,-25.1695394984184,971.210219201892
36.3958333333333,-3.27894420800932,62.5878542755485
36.4166666666667,-13.267404318423,462.845364327267
36.4375,1.24057982015478,75.4396197794493
36.4583333333333,-35.5628413351326,1250.73959918185
36.4791666666667,1.84317018992993,273.141252551363
36.5,-37.1284052293113,855.317474598435
36.5208333333333,-43.8769243799468,1041.00384539836
36.5416666666667,-16.5199766931192,546.870718882321
36.5625,-27.9558845373023,620.643611652419
36.5833333333333,1.73824401590782,339.799709131455
36.6041666666667,-13.2708670298658,295.469589092693
36.625,-109.130260545618,2422.24929805125
36.6458333333333,-13.7177690821072,343.432865274203
36.6666666666667,-3.66743156481645,131.293549329572
36.6875,-0.902236174820562,161.855914714351
36.7083333333333,0.216793967240962,57.1974835190705
36.7291666666667,8.48338433723267,471.154324869325
36.75,-39.9512131564699,1309.1836619479
36.7708333333333,-0.403864782093926,127.709988770236
36.7916666666667,-33.5566778620592,1082.33437076847
36.8125,2.68414683356051,491.140253131317
36.8333333333333,383.725323708742,12076.5915158055
36.8541666666667,-167.575784556054,6038.44328957784
36.875,1.1982323853451,1958.37212429314
36.8958333333333,-7.00306128738609,169.741618946284
36.9166666666667,936.960634861435,16258.4424016767
36.9375,-27.9857047258554,658.756231030197
36.9583333333333,839.846849696394,26831.907741291
36.9791666666667,0.284906857076687,251.584323494211
37,-65.0318533038554,2094.31317242288
37.0208333333333,139.288260825008,3168.06051515354
37.0416666666667,-10.6873055331802,243.312311920959
37.0625,-5.34676277172016,509.291422259377
37.0833333333333,5.71436213352055,176.578575671312
37.1041666666667,10.8212979287401,930.944329569887
37.125,-1.90324541730699,526.540554702852
37.1458333333333,-10.6349489388793,287.717972465605
37.1666666666667,-276.789884731411,14027.0612730638
37.1875,54.3952788261831,2228.43005413154
37.2083333333333,-4.47370486274077,9217.15680266681
37.2291666666667,-731.232977345051,24696.3239200083
37.25,-14.8715870367659,278.504175069433
37.2708333333333,19.7405573587974,501.042057500055
37.2916666666667,28.5851161085354,1466.67349007538
37.3125,136.409057641708,4314.73976192631
37.3333333333333,-138.954639342342,10144.1836699599
37.3541666666667,-15.7791105488088,546.608881960536
37.375,-351.724377896625,10670.7421721887
37.3958333333333,-1.50868757297583,32.7291212303409
37.4166666666667,-28.9456509822813,726.596506907947
37.4375,-484.954293273561,15321.5668641052
37.4583333333333,10.8129322857666,282.500670663883
37.4791666666667,16.0351359991107,609.576208840796
37.5,-314.287009097928,9991.51428792149
37.5208333333333,-256.436329301331,8729.3044541545
37.5416666666667,-204.76873332217,6484.91350356358
37.5625,-328.69414755411,14608.8194975432
37.5833333333333,-4.17189630093933,178.176680269556
37.6041666666667,-249.010951524747,7536.36944242617
37.625,39.3555731594607,2283.52009436532
37.6458333333333,-0.584664427846515,26.4772880648251
37.6666666666667,0.299914218706655,6.71457878713155
37.6875,-263.088658080385,8305.15323862513
37.7083333333333,-269.136741909529,8468.72569118911
37.7291666666667,-212.150264052934,8286.82379831809
37.75,117.218333208319,2989.26750246294
37.7708333333333,373.002245970878,11888.620239275
37.7916666666667,-0.941728487604049,70.6245516138247
37.8125,-1.50161571017662,57.967643116998
37.8333333333333,7.31088771698074,208.563225336439
37.8541666666667,-11.7836423907247,556.3215963061
37.875,39.9430141101646,1565.29508824382
37.8958333333333,39.6937565587811,1269.93182674183
37.9166666666667,0.290819788026331,8.36786960719656
37.9375,0.815652125319595,107.777675108608
37.9583333333333,8.86578017595773,184.532019892456
37.9791666666667,10.078935025793,368.291532127758
38,37.3598195548901,1117.55067055842
38.0208333333333,0.805537372034622,44.06107270751
38.0416666666667,-116.347848296025,3162.10920086271
38.0625,38.4264756712104,1199.9171130985
38.0833333333333,-1.45394269107595,56.3832130399546
38.1041666666667,70.6689185951262,2394.97217514902
38.125,23.9583888057236,1905.17333311523
38.1458333333333,2.4961160635951,66.6191213931603
38.1666666666667,-46.6036344340676,1269.88429685831
38.1875,3.31460752385115,86.4505658696387
38.2083333333333,-5.79841827445393,168.899353846907
38.2291666666667,-11.061591350845,314.147485797998
38.25,57.2710618865276,2658.78964345365
38.2708333333333,-3.22351433253326,72.7816380137374
38.2916666666667,18.334915355719,1291.86545537878
38.3125,7.55546506118318,299.276597010994
38.3333333333333,27.1049149017212,1234.66414572999
38.3541666666667,-13.7183554937788,447.959347934001
38.375,-0.125884386933778,108.595434753394
38.3958333333333,-45.3770545878005,1163.40579560628
38.4166666666667,-20.5993145924798,460.894784179009
38.4375,-8.61694245528661,210.067615991143
38.4583333333333,7.48444858017591,207.784029446015
38.4791666666667,40.0071796542915,2043.43696553816
38.5,-12.0313290868348,474.01609684675
38.5208333333333,-8.02994526556115,308.731737053132
38.5416666666667,-2.67951036612235,82.6240895004423
38.5625,3.66664581464012,71.6392500154328
38.5833333333333,-24.7916938840984,600.06288237122
38.6041666666667,-8.28871543950064,240.048234689725
38.625,-6.82606680732501,455.72089074886
38.6458333333333,60.2811225623618,1872.00937703759
38.6666666666667,-124.313808804573,3589.59201547898
38.6875,-11.4438714120836,375.773942511997
38.7083333333333,3.06035237835773,109.748506976079
38.7291666666667,-16.5976654348554,343.694835946636
38.75,-0.0558755014799397,14.9096980109574
38.7708333333333,-67.5532108306288,1812.91097717272
38.7916666666667,-73.8787562752175,1839.85957685128
38.8125,-73.9975323560466,1833.89948081181
38.8333333333333,-45.3031004910777,1322.54706429121
38.8541666666667,-9.17845124082395,214.355434004736
38.875,-49.4093114385301,1716.37345955392
38.8958333333333,15.1461438012166,3043.99676144864
38.9166666666667,-29.787501889819,981.347884700223
38.9375,0.468810291954086,15.0917141822262
38.9583333333333,469.068093230265,15376.7996839762
38.9791666666667,-38.3204282108445,1096.56206516356
39,-50.4285569108948,1139.72636783152
39.0208333333333,-9.34799274561069,475.50235436159
39.0416666666667,-8.05286435535221,271.083559323578
39.0625,-21.2418721373743,818.996113604534
39.0833333333333,-93.6783662048816,3083.09060848094
39.1041666666667,-232.490539570709,7097.91576718644
39.125,-99.7679454777779,3244.83415124963
39.1458333333333,0.836198115391679,31.0834053068928
39.1666666666667,-32.4250315200109,1056.09859055988
39.1875,-11.2364633626866,578.414372526746
39.2083333333333,-141.996895510913,3991.3140120496
39.2291666666667,-22.3030710915157,654.915697215857
39.25,-433.179045341508,13804.397509032
39.2708333333333,-6.43861165318957,150.594835628516
39.2916666666667,16.653610466696,271.832468680863
39.3125,3.20042010735412,105.555693024139
39.3333333333333,0.963299574603207,22.7836188424724
39.3541666666667,17.7167285656546,758.179557314087
39.375,32.8342484899522,766.914385964548
39.3958333333333,-59.4817135510342,1890.993321977
39.4166666666667,81.7098009117652,5908.44697343828
39.4375,-2.53194709685916,119.78786821671
39.4583333333333,42.9158651261985,1852.81384526189
39.4791666666667,-6.56176657661282,230.656561772192
39.5,12.4950976246838,202.632495442653
39.5208333333333,-285.777746252912,6050.28645100763
39.5416666666667,-131.474915827673,3206.89856702742
39.5625,0.503069864689022,26.4662183152865
39.5833333333333,40.6633978337441,1218.77766099615
39.6041666666667,-27.9577124433316,940.361969404206
39.625,3.52660358100941,70.5038018458828
39.6458333333333,1275.91934523679,39971.5624158586
39.6666666666667,8.80978072323118,2883.94852844061
39.6875,107.373600206809,3706.74754475455
39.7083333333333,-222.45173359058,5011.54750700424
39.7291666666667,-1.2270117545491,4465.78356926634
39.75,6.38354354945556,145.187353123312
39.7708333333333,35.86547163972,3456.95810554336
39.7916666666667,320.457825616115,10017.3682041936
39.8125,-33.4576491501843,1337.26626676108
39.8333333333333,-68.1605888635935,2164.0398160666
39.8541666666667,-6.88243677183811,242.138489053364
39.875,93.8445442073715,2940.75001723636
39.8958333333333,5.24372888551997,135.408444173577
39.9166666666667,-22.460324875761,1129.62047897744
39.9375,-306.183600364065,10356.1266550429
39.9583333333333,-5.17356602390132,254.067704150954
39.9791666666667,-94.612485235519,3373.29560676616
40,980.0998470119,24242.2234200111
40.0208333333333,7.81389479693678,205.72004588884
40.0416666666667,61.9126355357611,1965.52781145722
40.0625,-10.9963139189612,350.449483844688
40.0833333333333,236.255667045419,7133.64069587049
40.1041666666667,4.30014677480113,130.34952121299
40.125,4.22570132043318,123.38050900682
40.1458333333333,75.2535091785885,2625.1288906773
40.1666666666667,-40.4575325035978,1894.16573995624
40.1875,-17.1408727800497,1402.01604749453
40.2083333333333,3.58565760446297,247.692240307527
40.2291666666667,-5.29772522740792,412.38814077365
40.25,2.48491738544922,123.49939046881
40.2708333333333,1.97726949130763,55.2604675988504
40.2916666666667,0.708639252077373,92.735667324512
40.3125,-24.6978902285377,793.395740715641
40.3333333333333,1.21257167313318,38.3832088628603
40.3541666666667,108.727830908324,2785.46213447367
40.375,-86.9151395707248,2376.91957320166
40.3958333333333,167.973188398246,4730.91396993277
40.4166666666667,244.623676179756,7668.89774824236
40.4375,4.43618004335082,88.6925846055765
40.4583333333333,5.55659150657839,314.657845176799
40.4791666666667,12.5269685237216,376.660186205338
40.5,10.7669840314488,424.246289528357
40.5208333333333,1.02396160255228,29.0656127171868
40.5416666666667,-21.5822050589153,771.218880827346
40.5625,2.35322344176035,58.9457795494521
40.5833333333333,0.640891272975021,19.2203890249298
40.6041666666667,1.66347930533448,31.919211744019
40.625,-39.3889076796006,1135.31655719482
40.6458333333333,-114.771839149821,2583.34275028368
40.6666666666667,-3.19450747394907,192.305452668395
40.6875,-39.1414410381933,1386.22173185678
40.7083333333333,0.12925807123567,12.861644948923
40.7291666666667,-63.5399896810275,2035.81891248346
40.75,175.792296881486,5555.60644000255
40.7708333333333,11.1743137824348,570.132436958839
40.7916666666667,4.11172544056866,83.3628793900119
40.8125,-705.290646194435,20925.5670203591
40.8333333333333,-4.39388875808629,148.212538076306
40.8541666666667,7.33182913181409,257.435239515874
40.875,-10.2925897054124,253.500643163721
40.8958333333333,5.58657704221765,184.037120904899
40.9166666666667,58.3181492411956,1483.6760955935
40.9375,-7.47516381822668,291.352903234089
40.9583333333333,135.071924427957,3025.00065838783
40.9791666666667,-3.58811740867854,101.535121109038
41,-5.57335915115075,175.770758066008
41.0208333333333,-24.6677765569909,820.74113296758
41.0416666666667,-1.42548138156875,55.1973174785429
41.0625,1.45250911913305,32.5287101228011
41.0833333333333,0.640974427034507,64.0237707846532
41.1041666666667,2.02971295257142,64.2493123634477
41.125,-4.58170651474566,155.805224250345
41.1458333333333,17.7434675795538,391.438574891992
41.1666666666667,-0.49319590403653,16.8792223729016
41.1875,-38.5509708458644,1342.24094881445
41.2083333333333,279.499644375504,8816.25736149782
41.2291666666667,-214.729627554695,7086.1550064979
41.25,0.985197351078649,153.350088258429
41.2708333333333,-0.206277379892719,4.86242314638057
41.2916666666667,6.20861587791798,224.062151824404
41.3125,0.321262945448574,30.7968383911304
41.3333333333333,-0.237150758734931,5.44258274621998
41.3541666666667,1.02129191825943,31.1774321788698
41.375,2.67406200582528,142.996073852527
41.3958333333333,109.46613209697,3379.5804677823
41.4166666666667,1.4033251128113,44.4213914121489
41.4375,0.936118305060612,26.6036325128225
41.4583333333333,10.1276508781729,254.83591337201
41.4791666666667,13.1473499113427,417.874615914462
41.5,0.935270910047988,23.9025908525502
41.5208333333333,344.205444917529,7867.74170174968
41.5416666666667,-66.0488360997648,1913.75540875
41.5625,0.999160143156475,22.5156908497764
41.5833333333333,-6.49042835559286,216.248661036801
41.6041666666667,0,0
41.625,-62.1755152033701,1968.12760769878
41.6458333333333,3.28024639735114,71.6277086213351
41.6666666666667,-1.00555162955873,54.9975218726141
41.6875,-5.34538819163068,257.538720015502
41.7083333333333,0.666084831734799,21.0846272343803
41.7291666666667,6.59813141155351,256.97833973323
41.75,-12.3879455382587,415.111588044219
41.7708333333333,1.46466219277814,31.9329116904912
41.7916666666667,1.38839695779112,44.5874351732339
41.8125,0.183507702901356,5.80882321801761
41.8333333333333,-0.324412713323378,10.5373202433645
41.8541666666667,0.450403692885653,19.4736891195467
41.875,-0.393962746820564,21.7052463202391
41.8958333333333,0.365625761600727,53.8314894977589
41.9166666666667,-0.129552219498291,37.195548656608
41.9375,-61.125001150557,1925.33609530696
41.9583333333333,-0.186616485467529,5.90722981384245
41.9791666666667,0.760154780091449,24.0622309912292
42,0.649721368151247,17.7247721759448
42.0208333333333,-1.2525194008891,31.8532198269644
42.0416666666667,-5.40192953257216,180.856042085847
42.0625,22.3340468992095,893.194520236973
42.0833333333333,1.4785399565121,44.6947952860444
42.1041666666667,0,0
42.125,-1.12230969492655,36.6089584600282
42.1458333333333,-0.296676835600234,9.38569966271394
42.1666666666667,21.8457463658401,757.950980770725
42.1875,0,0
42.2083333333333,-0.00854523189855734,11.2646794526016
42.2291666666667,-68.6539977606793,2181.11962459053
42.25,-0.562665628064814,34.731097160437
42.2708333333333,143.927780186101,5169.47227707519
42.2916666666667,4.32651339366093,514.975451851605
42.3125,22.1610931776822,710.696679308869
42.3333333333333,-25.3205055797269,810.664347319165
42.3541666666667,-23.7735139519844,936.956134795007
42.375,-268.381199952389,7915.97313535007
42.3958333333333,-386.242573377725,12227.4877094078
42.4166666666667,3.67768891289689,113.704904012334
42.4375,-5.08529904846355,166.633943262618
42.4583333333333,-4.82279658532151,148.486779367812
42.4791666666667,-0.012020620956793,0.380505346668433
42.5,-5.5435444875375,150.810344538433
42.5208333333333,-41.3460838318076,1417.79884456579
42.5416666666667,1.82475992813722,68.6337702734391
42.5625,-0.374297190864166,41.2741200971598
42.5833333333333,-80.9396474767302,1788.74006941586
42.6041666666667,-4.19324556655891,142.88361074697
42.625,-0.119914060144648,3.79580565677631
42.6458333333333,-29.1709597028714,938.888357204447
42.6666666666667,48.4283358254606,1258.79421507185
42.6875,-85.8014945536693,2722.91341190403
42.7083333333333,61.4216905423624,1850.16694609451
42.7291666666667,0,0
42.75,81.1734156640954,2662.24041290987
42.7708333333333,61.5249443740202,1939.34583279882
42.7916666666667,21.4943701569448,2430.04945898383
42.8125,14.863541453222,2827.97365926612
42.8333333333333,-8.44240335881434,278.610383091797
42.8541666666667,-0.296394329835314,113.357455573088
42.875,58.0463263571465,1825.04750959827
42.8958333333333,-46.2816174570437,1244.63529063062
42.9166666666667,-1.1860322045145,33.4610238928321
42.9375,-0.9407203680683,35.9858649044458
42.9583333333333,0.0660197616142432,2.96614223158018
42.9791666666667,64.1541145936689,2044.25851243292
43,-23.7338567330143,803.027022101914
43.0208333333333,-0.967368432350347,187.681786220912
43.0416666666667,0.322109731910353,14.1517885749226
43.0625,-3.13996932406718,99.3937934218988
43.0833333333333,-89.19132163862,2163.79147803568
43.1041666666667,-2.57196707046026,2686.59316754069
43.125,-258.027624890523,7924.5279333727
43.1458333333333,-76.6818882527889,1663.95788806434
43.1666666666667,0.0135011780638085,0.427371469249978
43.1875,362.416479679061,12756.4984981566
43.2083333333333,0.212055686269442,5.84611034548618
43.2291666666667,-361.343563869194,11436.1392415672
43.25,-93.8840893669731,2886.39395450076
43.2708333333333,-295.329838871117,9337.48301410378
43.2916666666667,31.4723995956154,692.931536342648
43.3125,-0.415019645446254,8.4809976902444
43.3333333333333,-16.5774091223572,485.418914540172
43.3541666666667,82.7387406528797,7993.16333045671
43.375,0,0
43.3958333333333,-66.25077666863,2102.51696386526
43.4166666666667,38.4816900989278,1718.30998234038
43.4375,0,0
43.4583333333333,-34.4090857073796,1089.1982427085
43.4791666666667,-62.3866965626393,1974.8124234506
43.5,42.1747147868623,952.92098812818
43.5208333333333,-213.757025036229,6762.13933326463
43.5416666666667,15.554622212842,524.140420769654
43.5625,175.902761551839,5292.72156412695
43.5833333333333,90.302553267935,2740.47543972002
43.6041666666667,-1.71065011514104,547.195636494483
43.625,-9.56216703547044,287.229640827181
43.6458333333333,-37.0302969534391,1180.75466526185
43.6666666666667,-246.379212548807,6095.32271209125
43.6875,-3.67804760200696,95.1468656867731
43.7083333333333,0.410052783336598,11.0033631893741
43.7291666666667,4.15569061148205,135.57807646001
43.75,-2.61316279121565,82.71805735715
43.7708333333333,0,0
43.7916666666667,-94.5460373078335,3330.62569277767
43.8125,1.64203957758388,39.4920338252326
43.8333333333333,0,0
43.8541666666667,0,0
43.875,433.217266117738,13680.1028051664
43.8958333333333,-136.135152169989,3017.68569420852
43.9166666666667,3.22032449563623,90.1343913287834
43.9375,-46.8474282161068,1254.05154188586
43.9583333333333,-2.26798046898233e-05,0.000717915237232132
43.9791666666667,0.943564851766662,27.670500675279
44,-17.8684187617875,565.44111568459
44.0208333333333,21.3174921963528,1127.3575825901
44.0416666666667,-0.414391566746428,9.11985386972356
44.0625,-10.5277278131563,404.47591245707
44.0833333333333,-2.14314857538432,60.6663599955806
44.1041666666667,-75.9187691769851,1743.99501342784
44.125,0,0
44.1458333333333,-13.2140428133552,418.282379892018
44.1666666666667,127.336275458609,3693.93289844586
44.1875,0,0
44.2083333333333,-134.31755323488,4065.89960021812
44.2291666666667,-7.14727307331074,226.236498672233
44.25,22.5832701425153,702.30415206261
44.2708333333333,-2.3459791200696,69.5649831242871
44.2916666666667,0.605489584170285,19.167170612139
44.3125,0,0
44.3333333333333,0,0
44.3541666666667,-0.232883438538779,5.23036966534742
44.375,0,0
44.3958333333333,-84.007356029862,2280.74516080408
44.4166666666667,-2.74194562626226,64.6022092545224
44.4375,-3.85843016938055,123.332408133492
44.4583333333333,-0.535353669381837,13.6477762192036
44.4791666666667,8.28884757285402,287.103147096872
44.5,10.8246576667677,336.806983907456
44.5208333333333,47.1402618717067,1655.96959653122
44.5416666666667,0,0
44.5625,4.62484781569295,99.102968887599
44.5833333333333,13.2540480553768,415.407446630906
44.6041666666667,-19.5133907448829,624.983536343471
44.625,1.47192448938746,49.0843232560506
44.6458333333333,-0.298292731896816,5.88472888844727
44.6666666666667,-46.4964813914582,2976.87532599144
44.6875,2.2527555773943,395.758747307979
44.7083333333333,0.126014481398218,3.9889107311528
44.7291666666667,257.251562480445,8149.5416980267
44.75,-1.33205835545561,1051.94564054493
44.7708333333333,0,0
44.7916666666667,3.45463258625486,83.5780396359187
44.8125,0.427235556313583,13.5238781797136
44.8333333333333,0.0173575977703827,0.549559509135481
44.8541666666667,-6.34605985539615,200.880612901413
44.875,86.3569895991017,2683.02657175316
44.8958333333333,-17.6195526209859,422.505618764441
44.9166666666667,-12.0343872970666,384.383573705587
44.9375,-1.05430270532459,75.3994871109522
44.9583333333333,-67.6759533940729,5022.73701765184
44.9791666666667,55.1165934305202,1656.96176112871
45,0.692680075215944,14.9419947318543
45.0208333333333,0.0293884991085931,3.12146629902691
45.0416666666667,-2.22172667805027,70.3273884828963
45.0625,-3.18883079757613,125.706520607127
45.0833333333333,-12.6786047696403,414.258890508395
45.1041666666667,0.975451478921214,24.9225569295578
45.125,8.97064957132797,297.547657180048
45.1458333333333,40.7735498739972,1698.56823881075
45.1666666666667,-0.0848503919416162,2.68588685366141
45.1875,0.127239460438745,4.02768668758239
45.2083333333333,0,0
45.2291666666667,-6.593069731399,212.910576611382
45.25,0.410126928503915,12.9823151124529
45.2708333333333,-438.024249193714,14137.8653824033
45.2916666666667,1.69856366917051,39.322071252508
45.3125,4.11281534018264,81.6745169973688
45.3333333333333,1.723284889042,45.8778850409578
45.3541666666667,0,0
45.375,0.157974217891687,4.42613747150297
45.3958333333333,8.75609096045687,273.522612171736
45.4166666666667,0,0
45.4375,5.06631189851809,122.723632335052
45.4583333333333,0,0
45.4791666666667,45.7705262208878,1448.8377937775
45.5,-0.501249292965239,15.8667373900733
45.5208333333333,-0.412946342970459,13.0715619394555
45.5416666666667,-0.134371631167498,4.25342615789461
45.5625,0.436180963099192,9.8885484195113
45.5833333333333,-0.580991132758708,18.390916174485
45.6041666666667,0,0
45.625,-0.488723670012951,15.4702465165294
45.6458333333333,-0.0234819273451341,0.743305935443706
45.6666666666667,0.397686550527439,9.32061605645379
45.6875,6.35628973612301,143.012269582273
45.7083333333333,1.50440371179676,47.6209721564356
45.7291666666667,5.02292408330623,163.113162924139
45.75,0.185786187388231,4.24989528160666
45.7708333333333,0,0
45.7916666666667,0.189443283624746,5.99671036702183
45.8125,-0.0582696997239377,1.83595316986473
45.8333333333333,-2.25997400094779,70.4885100121488
45.8541666666667,0.421503909388607,10.7733348424674
45.875,0.0434473798653934,1.37564339708081
45.8958333333333,1.14370307925275,35.8874388941844
45.9166666666667,0,0
45.9375,0.454312616482539,15.7552614713457
45.9583333333333,0,0
45.9791666666667,-0.0164342795261651,0.520068779758983
46,0,0
46.0208333333333,-1.8603443121924,58.8880524540116
46.0416666666667,0.643795642967966,16.1988816607549
46.0625,-0.621082024499919,19.6599686398334
46.0833333333333,3.25370569513544,102.994048138996
46.1041666666667,0,0
46.125,0.224548743959579,60.2813294013483
46.1458333333333,-1.03094634896246,38.1851459480961
46.1666666666667,0,0
46.1875,-0.237999024371338,8.05320554407894
46.2083333333333,-0.816598022333848,25.8489070318207
46.2291666666667,-0.124393303268671,3.72968154562609
46.25,0.551390970278082,12.3493853666814
46.2708333333333,-0.606617107474872,25.9929473829518
46.2916666666667,1.90591499467464,60.3305643174293
46.3125,13.109165162311,414.962542496613
46.3333333333333,0,0
46.3541666666667,0.531610082990904,20.038445453112
46.375,-0.201456816408401,7.43132186826469
46.3958333333333,-0.107681639738189,2.40954180819144
46.4166666666667,0.512458302168875,15.7460836451406
46.4375,-0.544305787358514,19.0785776948768
46.4583333333333,0.372106534249171,12.6787663213439
46.4791666666667,0,0
46.5,-4.87685190836663,181.459758665996
46.5208333333333,1.02411167768274,31.6063098970806
46.5416666666667,40.0521217038876,1360.98601311669
46.5625,-0.171576263159319,5.43114084772946
46.5833333333333,0.00907219677844185,0.287174796762432
46.6041666666667,0.42005946822584,13.296723534761
46.625,2.79112093013876,87.6240197906301
46.6458333333333,0,0
46.6666666666667,1.3318454396876,58.0832317633277
46.6875,0,0
46.7083333333333,0.0591401898736742,17.355378733734
46.7291666666667,0.202535627895023,12.5161743609353
46.75,0.417231133013357,22.3213010039155
46.7708333333333,0.0142856193462524,0.452202474502555
46.7916666666667,-0.649212633502295,20.5504257276092
46.8125,-2.22157671634925e-07,7.03226415376895e-06
46.8333333333333,1.00237544219622,32.2671389027145
46.8541666666667,0.70463780630954,15.9708683866673
46.875,0.922165429507521,29.1905782323261
46.8958333333333,0.384362043555881,14.1763564831014
46.9166666666667,0,0
46.9375,0.646093964751996,41.2934176750877
46.9583333333333,0,0
46.9791666666667,-0.73522978267568,17.7688369075719
47,0,0
47.0208333333333,-0.14109008916036,2.86208423410041
47.0416666666667,-0.0836622834162899,2.64827801066287
47.0625,0,0
47.0833333333333,0.980836730750996,31.0477821071825
47.1041666666667,-0.628167090759844,19.8842420449338
47.125,0.000838418038308972,0.0265661916007047
47.1458333333333,0,0
47.1666666666667,-0.179142459299624,5.66864414778887
47.1875,0,0
47.2083333333333,0.495433206911033,15.6826327711635
47.2291666666667,0,0
47.25,-1.79288976228023,49.3533276003342
47.2708333333333,0.241244581342192,4.60570182807958
47.2916666666667,0.600994710072955,14.6866804622673
47.3125,0,0
47.3333333333333,0,0
47.3541666666667,0.0668106699975536,1.49864723946175
47.375,2.88081292010229,83.5100959591383
47.3958333333333,-0.835556688363618,33.9068041695271
47.4166666666667,-0.272252010457481,8.61796957017931
47.4375,-1.59055357621375,49.542391006962
47.4583333333333,-0.241926107884795,7.65802181765226
47.4791666666667,0.433070448691041,13.7085781011934
47.5,-1.51683950150512e-06,4.80146194140176e-05
47.5208333333333,-0.796037900212777,40.2552955670234
47.5416666666667,-0.0112174378096329,0.354625239577368
47.5625,0,0
47.5833333333333,0.42677688806932,15.2742907974494
47.6041666666667,0,0
47.625,-5.52789797452305,175.296947766082
47.6458333333333,0.193792701118331,7.93497673134012
47.6666666666667,0.266633738485225,8.44020298715865
47.6875,-0.0636481466272051,22.6552724548877
47.7083333333333,0,0
47.7291666666667,0.988229208064073,31.281786419677
47.75,0.572821319327067,18.1323057663209
47.7708333333333,-1.78785946068724,56.593589160533
47.7916666666667,0.790304986263958,25.0166171825109
47.8125,-0.177170519969246,6.02466611882876
47.8333333333333,-0.016286126356734,0.515527290772197
47.8541666666667,-6.67153828013793e-05,0.00211125950084258
47.875,0.0292272068652612,2.13985381462858
47.8958333333333,-0.0079770309449071,0.252507997381068
47.9166666666667,-3.21296663574471,101.704478326244
47.9375,0.843040540517503,28.8621471280719
47.9583333333333,2.56603135654159,62.305991565559
47.9791666666667,-0.467653206707667,14.4862153035787
48,0.00185878871729734,0.0588388110565042
48.0208333333333,0,0
48.0416666666667,0.444923498835707,24.1262630328895
48.0625,1.32409351058886,50.4881013614456
48.0833333333333,0.331070915124195,9.69683648212962
48.1041666666667,-0.0241324072524863,0.763896475943862
48.125,0.366556836758352,9.00234131985044
48.1458333333333,0.817019606313318,25.8622520128192
48.1666666666667,-0.01807969721381,2.67670964914776
48.1875,-0.0748831097948254,2.37037868131001
48.2083333333333,-5.90549869984908,185.467343507078
48.2291666666667,0,0
48.25,0.421119069100591,13.3302645472949
48.2708333333333,0.750808567789224,15.3895177911196
48.2916666666667,0.141506731453243,4.47930835695348
48.3125,0,0
48.3333333333333,0.21851532437026,6.91701861029238
48.3541666666667,0.0900567077064432,2.85196972872702
48.375,-0.0902873180766742,19.7775089701531
48.3958333333333,-9.11630893591198e-08,2.88571139915652e-06
48.4166666666667,0.165676017109488,5.24437219603584
48.4375,-1.2443983709e-05,0.000393906633621417
48.4583333333333,0.142463078380141,4.50958092941565
48.4791666666667,-0.0417707596480068,1.32222764843831
48.5,-0.399036299255479,12.0561869289584
48.5208333333333,-0.746280665119157,23.6230544340259
48.5416666666667,-1.00623721656214,50.8494464131109
48.5625,-0.107583743335122,3.40549707879148
48.5833333333333,3.17760163371256,75.415907162353
48.6041666666667,-0.505985539744685,16.0166603623721
48.625,-0.0177541603772722,0.561997002770748
48.6458333333333,-1.23265931073982,42.5509474510054
48.6666666666667,-0.0726303189495069,2.29906797576072
48.6875,0.290424074119061,8.86866114149379
48.7083333333333,0.365719429736486,11.5766231125209
48.7291666666667,0,0
48.75,-0.00976086496950675,1.47394023572705
48.7708333333333,2.22404409402293,74.0971858936787
48.7916666666667,-1.63074562540938,50.5289898255373
48.8125,-0.0302718865791853,0.958237909549183
48.8333333333333,0,0
48.8541666666667,0,0
48.875,0,0
48.8958333333333,-4.13133265420956e-06,0.000130774788544037
48.9166666666667,-0.0778196918058228,28.2324309865006
48.9375,0,0
48.9583333333333,0.0104223925753588,0.329914412429777
48.9791666666667,0,0
49,-0.0690564184840538,2.18593835954092
49.0208333333333,2.25178809091271,70.7508955269842
49.0416666666667,-0.0251442611104249,0.795926086092675
49.0625,-3.1657280604623e-05,0.00100209170344355
49.0833333333333,0,0
49.1041666666667,0,0
49.125,-0.204239543161916,55.2393464025801
49.1458333333333,-1.03997033549883,32.9196199144977
49.1666666666667,-0.964901760234457,52.2166623916875
49.1875,0.175167796373258,5.54482861773342
49.2083333333333,0,0
49.2291666666667,0,0
49.25,-0.713920910144477,22.5987263374156
49.2708333333333,-2.37507573220118,76.1014576046662
49.2916666666667,-0.305897185393608,7.26117775357301
49.3125,0.0556095907909637,1.76342577515656
49.3333333333333,0,0
49.3541666666667,0.256019932558699,8.1041531500272
49.375,0.0847876933678119,2.6842554488253
49.3958333333333,0,0
49.4166666666667,0,0
49.4375,-0.0158782285321831,0.502377659087492
49.4583333333333,0.0104709622777919,3.39063185067425
49.4791666666667,0.230887528254972,8.30766971587678
49.5,0,0
49.5208333333333,0.132145768626192,4.18441361817308
49.5416666666667,0,0
49.5625,0.354729747942785,11.2287515095715
49.5833333333333,0,0
49.6041666666667,0.00813275237741478,2.80898787822809
49.625,0,0
49.6458333333333,-1.5107533459604,47.8219659118612
49.6666666666667,0,0
49.6875,0.0281590317817366,0.891356793336216
49.7083333333333,-3.07135261754568e-05,0.000972217738734863
49.7291666666667,0.22563105319697,5.76608840542717
49.75,0,0
49.7708333333333,37.4365337808892,1129.39268632281
49.7916666666667,-1.33333463530851,41.2908424391307
49.8125,0,0
49.8333333333333,0,0
49.8541666666667,-0.078554679535256,2.48645639666994
49.875,0,0
49.8958333333333,-0.97280800600697,37.7381012214728
49.9166666666667,0,0
49.9375,0,0
49.9583333333333,-0.0886019166495594,2.80463905578658
49.9791666666667,-1.06187888653144,33.6131215926247
50,0,0
50.0208333333333,0.309609721811823,10.1909477699339
50.0416666666667,0.0367273416241475,1.16350768910814
50.0625,0,0
50.0833333333333,-0.0784999519313945,2.484867589659
50.1041666666667,0.414481274393571,9.4597803385194
50.125,0,0
50.1458333333333,0.314445042816788,9.95356400099763
50.1666666666667,0.282116315362775,8.9302180614281
50.1875,0,0
50.2083333333333,0.052833766198949,1.67242030137963
50.2291666666667,0,0
50.25,0.59070042809804,18.2820517711582
50.2708333333333,0,0
50.2916666666667,0,0
50.3125,-0.0219914776066137,0.494143367799568
50.3333333333333,0,0
50.3541666666667,-5.46125859008375,137.752549396537
50.375,0,0
50.3958333333333,0.662703115591117,20.7351533074349
50.4166666666667,0,0
50.4375,0.341014389601701,11.8554562030278
50.4583333333333,0,0
50.4791666666667,-0.685969310736811,21.7139356880157
50.5,0,0
50.5208333333333,-1.86245733127595,59.1878161198753
50.5416666666667,-0.541754696289899,13.1844543631902
50.5625,0.387207519982237,8.69509917699959
50.5833333333333,0,0
50.6041666666667,1.75027551397304,55.4038924946905
50.625,1.50268915236147,45.4425660862927
50.6458333333333,0,0
50.6666666666667,0.421757566591123,13.3504757917768
50.6875,-0.0462159993281098,1.46293897038928
50.7083333333333,0.693895037911132,21.7455372824024
50.7291666666667,0.0393172298704296,1.24456267572733
50.75,-0.817435054207968,25.8754027598351
50.7708333333333,0.570964928845303,18.885669988061
50.7916666666667,-0.0385217688786978,1.21938284836999
50.8125,0,0
50.8333333333333,0.18110464305857,4.12854214326234
50.8541666666667,-0.0409715490617814,2.61731068581694
50.875,0,0
50.8958333333333,-1.75728445685792,55.6257562612778
50.9166666666667,0.800938549404004,25.3532160689967
50.9375,0,0
50.9583333333333,0.0721941672299005,2.28526186192805
50.9791666666667,0.0774806614911605,3.32119325506732
51,-0.758875990983974,27.2871745614144
51.0208333333333,0.182068240025757,5.76325790800038
51.0416666666667,0,0
51.0625,-0.0897981018450741,5.35268618630956
51.0833333333333,-0.696306247089865,23.8421727069595
51.1041666666667,0.619953101401101,19.6242332750281
51.125,0.0789933941819422,27.122868625687
51.1458333333333,0.371895474351856,11.7721219977997
51.1666666666667,0.00803842918790136,0.254451520916112
51.1875,0,0
51.2083333333333,-0.0416425365557173,1.31804952568345
51.2291666666667,-0.0281303356334864,0.890448434452158
51.25,0.0885561168930499,2.80318929272603
51.2708333333333,0.0446801537424409,1.05159010789068
51.2916666666667,0,0
51.3125,-2.05342623919851,65.8921985822618
51.3333333333333,0.103294485637508,11.7042616283312
51.3541666666667,-0.0403646116716085,2.76799268014295
51.375,-2.73381258438921,70.264708764444
51.3958333333333,0.0395655926366272,1.25242444599621
51.4166666666667,0.133056203670548,3.01903677401089
51.4375,1.03511870823682,26.5076342380573
51.4583333333333,3.75834513612738,107.058362962909
51.4791666666667,-0.291623165413983,12.8330429584205
51.5,-0.0953630789959081,2.40163387122257
51.5208333333333,-0.171022396550669,5.41360854164558
51.5416666666667,0,0
51.5625,-1.37031027738268,76.4159009757008
51.5833333333333,-0.402612443105581,12.7444487092276
51.6041666666667,-0.00978306997195763,0.309677049508632
51.625,-2.90586921607802e-05,0.000919834988068609
51.6458333333333,-0.865906667878496,27.4097418118338
51.6666666666667,0.0363306419842593,3.934857185933
51.6875,0,0
51.7083333333333,0.574204396550691,20.027976960555
51.7291666666667,-0.0135861598348359,0.430061514827617
51.75,0.386085813717482,12.2213084432477
51.7708333333333,0,0
51.7916666666667,0.0454026445069502,2.17500364626957
51.8125,0,0
51.8333333333333,0,0
51.8541666666667,1.09068055213897,34.5248205635858
51.875,6.67823292415649,211.444321063242
51.8958333333333,0.10665773125278,4.0652480728241
51.9166666666667,0.456024946488971,14.4355043241562
51.9375,0,0
51.9583333333333,-0.0869856839230282,2.75347820510206
51.9791666666667,2.24143784990857,87.061554523177
52,-0.239062961677669,7.56739068935859
52.0208333333333,0.11995914295256,3.39984636201519
52.0416666666667,-0.0599394762094232,1.89734717167853
52.0625,-0.265248827433862,8.39628812844989
52.0833333333333,0.031327778314453,0.991661511559136
52.1041666666667,0.772889872182908,23.777448610141
52.125,0,0
52.1458333333333,0,0
52.1666666666667,-1.10591845170856,39.9238830462549
52.1875,0,0
52.2083333333333,-0.436738885640491,13.8247002115402
52.2291666666667,0,0
52.25,0.403976331164354,22.6191962075207
52.2708333333333,-1.48278391143239,50.803006263797
52.2916666666667,-0.832983252346492,26.3675713877315
52.3125,-0.749053324524609,22.2130387426259
52.3333333333333,0.376495864985161,13.2906844144376
52.3541666666667,-1.26786301108567,40.1334220832086
52.375,2.08596247570018,66.030195530487
52.3958333333333,0.0689814395567944,2.18356494781684
52.4166666666667,-0.0248364808120579,0.786183490468972
52.4375,0.183273245894848,31.1955679720922
52.4583333333333,0,0
52.4791666666667,0.360919205534703,11.4246749743548
52.5,0.342099217858696,63.2748803583486
52.5208333333333,0,0
52.5416666666667,-0.0735475151127149,1.7365785234742
52.5625,-0.370368373839998,9.63269001860308
52.5833333333333,0,0
52.6041666666667,0,0
52.625,0,0
52.6458333333333,0,0
52.6666666666667,0,0
52.6875,-0.0501192895840723,8.3170541039623
52.7083333333333,-0.716909985657202,29.9932147572212
52.7291666666667,2.18973763677593,69.3147950999558
52.75,0.0177929305180192,0.563224247677511
52.7708333333333,0,0
52.7916666666667,0,0
52.8125,0.0465866414246109,1.47467141748381
52.8333333333333,-0.124256200614006,3.93325343676327
52.8541666666667,0.751437588087043,23.7862936517578
52.875,-0.911192447185164,33.2459710727996
52.8958333333333,0.103731413166494,3.28355394194657
52.9166666666667,-7.25609323477934e-07,2.29687158565459e-05
52.9375,-0.00921476252276884,0.29168762751911
52.9583333333333,0.62334741883433,19.1969169774288
52.9791666666667,-0.00507055501027285,0.160505293272301
53,-0.0010151583390275,0.0321342114607417
53.0208333333333,0,0
53.0416666666667,-0.0618786343562521,1.95873002748575
53.0625,0.348437556892612,11.0327616105835
53.0833333333333,0.0131825649922325,0.571302080090437
53.1041666666667,0.429454309242983,13.594111436016
53.125,-0.31719205973511,10.0405191282383
53.1458333333333,-0.0384400728439516,1.21679681074894
53.1666666666667,0.103729098784818,3.28348068162127
53.1875,-4.77737878077358e-06,0.000151224980446405
53.2083333333333,0.933885118496569,29.5615577630552
53.2291666666667,0,0
53.25,0.114039710411643,5.12906750974987
53.2708333333333,2.10575316036165,66.6563182685469
53.2916666666667,-5.09633953758377e-07,1.613214865903e-05
53.3125,0.309288464518223,18.6361903375083
53.3333333333333,0.0898489630220225,2.84411354000592
53.3541666666667,0.3850638486998,11.8928716534674
53.375,0.0197484991418886,0.765190198084114
53.3958333333333,0,0
53.4166666666667,0,0
53.4375,0,0
53.4583333333333,0,0
53.4791666666667,0.0328806494153863,1.04134205173073
53.5,-0.0807060188452451,2.5546992779591
53.5208333333333,-0.715699311607135,22.6550205394786
53.5416666666667,0.858205842594252,27.1659769343831
53.5625,0.084073076454666,4.23432012173512
53.5833333333333,0.637497283827185,13.9794250184308
53.6041666666667,3.23435276881699,101.103351734923
53.625,0.0532753791523729,2.10907945223624
53.6458333333333,0.293999918886608,9.30638620571608
53.6666666666667,0,0
53.6875,0.124109559594893,3.92861160569531
53.7083333333333,0.783836465456944,24.8118601436731
53.7291666666667,1.99838182252986,66.3685820289732
53.75,0.160060785888667,5.06662551306651
53.7708333333333,0,0
53.7916666666667,0.121290752056126,3.83127371132007
53.8125,-2.26387909786496e-06,7.16616973486491e-05
53.8333333333333,0.0494824857063499,1.56633758317372
53.8541666666667,-4.73256978887177,149.806579428792
53.875,0,0
53.8958333333333,-0.0393116314212066,4.13522762731937
53.9166666666667,0,0
53.9375,130.621861784579,4134.75451721404
53.9583333333333,1.6012254462524,58.6418903567109
53.9791666666667,0.180443016163074,13.7118936370298
54,0.0100100984353389,0.316863495572692
54.0208333333333,0,0
54.0416666666667,0,0
54.0625,-0.0536615805959728,1.69862425583829
54.0833333333333,0.0271168021194184,0.85836565582394
54.1041666666667,0.534555914033232,16.7453554180997
54.125,-0.977959013769673,30.9566897500133
54.1458333333333,0.121389383193158,3.84250609846222
54.1666666666667,0,0
54.1875,0,0
54.2083333333333,-0.0800933982535496,2.53530715075892
54.2291666666667,-9.68460173966423e-07,3.06560098312907e-05
54.25,0.664130801868392,17.1235170967602
54.2708333333333,-0.0689230372972628,2.04083869379459
54.2916666666667,6.5775024866396,213.515800567467
54.3125,0,0
54.3333333333333,-4.30697076950645,134.157956115494
54.3541666666667,0,0
54.375,-0.0800010037808641,2.53218225422399
54.3958333333333,0.679242217681042,22.4067766016784
54.4166666666667,0,0
54.4375,-0.0313415939108854,0.99209883574803
54.4583333333333,0.226255572161998,6.13394407978818
54.4791666666667,0.466519104466847,11.9323840695064
54.5,-0.399906265583559,12.6586347867994
54.5208333333333,0,0
54.5416666666667,1.96433696987549e-05,0.000621798759300956
54.5625,-0.0931972343329939,2.95010100442233
54.5833333333333,0,0
54.6041666666667,-0.168813796802756,5.34369667804453
54.625,0.621386484018601,19.6696061182232
54.6458333333333,0,0
54.6666666666667,0.692981287682622,21.9358954959314
54.6875,-0.11638017166108,3.68394259517899
54.7083333333333,-0.0534074082099116,1.69057858563379
54.7291666666667,0.00967480595514707,0.306250018792307
54.75,0,0
54.7708333333333,0.655683600976041,20.7552602141743
54.7916666666667,-1.6188790482497e-05,0.000421705434776451
54.8125,1.118456870206,35.4040627901942
54.8333333333333,0.362764270170431,15.5449831458668
54.8541666666667,0.432410353541204,13.6876831961194
54.875,-0.0540724499064443,6.4662430649734
54.8958333333333,0,0
54.9166666666667,-8.21360248397464e-06,0.000259996523623459
54.9375,-0.574045647613413,17.3948433449904
54.9583333333333,-0.0123902986770283,0.392207267026736
54.9791666666667,0.0349871076198112,1.10749532504632
55,-0.174829223693946,3.19325245752844
55.0208333333333,-1.26402611105729,40.0115284522052
55.0416666666667,0.110843808730221,2.5830203040447
55.0625,0.00424254135129766,0.509831625219235
55.0833333333333,-0.375767581743232,11.8946911704397
55.1041666666667,0.225068236715396,7.12439629726856
55.125,-0.0388963746723943,1.23124076385595
55.1458333333333,-0.0387225332970682,1.22573792227884
55.1666666666667,0,0
55.1875,0.0730533271171762,2.31245803855874
55.2083333333333,-1.14574157331285,36.2677432482784
55.2291666666667,0.393968868341891,13.5810420583504
55.25,-0.335620202380545,10.6238328030143
55.2708333333333,0,0
55.2916666666667,32.2824919556854,1020.88867118391
55.3125,-0.0196379056489496,1.37813850160262
55.3333333333333,0,0
55.3541666666667,0.280161066377225,5.29725174844426
55.375,-4.4146214267e-06,0.000104284440235129
55.3958333333333,0,0
55.4166666666667,0.020593729200338,0.651881803505519
55.4375,1.04207972934298,32.4547704564482
55.4583333333333,2.96103617798396,93.7297749801232
55.4791666666667,0,0
55.5,0,0
55.5208333333333,0,0
55.5416666666667,-9.08230833092411e-07,2.87494871723322e-05
55.5625,1.42323397982245,45.0515943252166
55.5833333333333,-1.5943988691388e-06,5.04697133875248e-05
55.6041666666667,0,0
55.625,0,0
55.6458333333333,0.298017663651186,10.4054982003714
55.6666666666667,0,0
55.6875,-0.0137963592724719,0.436715248455411
55.7083333333333,0.430191449092054,14.2509446638271
55.7291666666667,-0.213676053971834,6.76378377485975
55.75,0.0252454348446248,1.16802364648692
55.7708333333333,-0.235533390055988,7.45566427536332
55.7916666666667,0.266711550634153,8.4425897297072
55.8125,-0.286858394820948,9.08032566357668
55.8333333333333,0.0154720949399876,1.32916948732286
55.8541666666667,-0.0489209540330419,1.54854128633033
55.875,0,0
55.8958333333333,0.0248768571846599,0.787461579654993
55.9166666666667,0,0
55.9375,0,0
55.9583333333333,7.98021714881958,252.608854701886
55.9791666666667,-2.69597128113564e-06,8.53393090609804e-05
56,-0.260605260824085,38.3111737395561
56.0208333333333,-2.18717353208726e-07,6.92336299465945e-06
56.0416666666667,-0.749699017776239,23.7312602802541
56.0625,0,0
56.0833333333333,0.019015317330445,0.602015036511152
56.1041666666667,0,0
56.125,1.58331959282487,45.6342658202904
56.1458333333333,0.48898140984785,15.4784051121278
56.1666666666667,0.278144029240897,8.80451867387374
56.1875,0,0
56.2083333333333,-0.0768109460398981,2.43140314929615
56.2291666666667,0.49078463478339,12.2172775409416
56.25,0.126680301214212,4.00998684700524
56.2708333333333,1.92834531680578,47.6701701787886
56.2916666666667,-0.0174949012363634,0.553790314477104
56.3125,-0.164478968420233,5.20648035765902
56.3333333333333,0.0133795435473036,0.299689606274219
56.3541666666667,0,0
56.375,0,0
56.3958333333333,-0.783961726055514,24.8158251907081
56.4166666666667,-9.85652627248129e-07,3.12002263421973e-05
56.4375,383.417125514154,12136.832763197
56.4583333333333,-1.80529480716417e-06,5.71454943058111e-05
56.4791666666667,0,0
56.5,0.881894949424478,27.4707890222192
56.5208333333333,0,0
56.5416666666667,-0.102197748918929,4.04983355416752
56.5625,0,0
56.5833333333333,-9.60992761878784e-07,3.04196335046986e-05
56.6041666666667,0,0
56.625,-0.501670022553152,15.8800553258336
56.6458333333333,1633.37978219343,51703.6301617596
56.6666666666667,-0.892770340418594,28.2600948068579
56.6875,0.491676990938084,15.5637320699363
56.7083333333333,0,0
56.7291666666667,0.453369361186145,13.9826396741973
56.75,0.891549647899345,28.221454537617
56.7708333333333,-93.7799103307578,2100.23655649184
56.7916666666667,-44.766215795716,1463.94480246437
56.8125,-103.986568185372,2336.63602591288
56.8333333333333,-87.4407742315247,1986.77539370487
56.8541666666667,-79.1494483758104,1786.0023528143
56.875,-82.812492360773,1858.79410010673
56.8958333333333,-77.3268659341222,1524.09926247517
56.9166666666667,-43.1907980949379,1365.82615989496
56.9375,-95.3348416766898,1937.01223515503
56.9583333333333,0.335832621012288,11.7373067379464
56.9791666666667,0,0
57,-36.2860147126818,1148.61142840232
57.0208333333333,748.381278123378,24759.0199527538
57.0416666666667,-32.4046632063671,1010.03581250202
57.0625,-38.3771200203488,904.221568369485
57.0833333333333,0.203859961508298,6.45306141873586
57.1041666666667,-34.6971135844616,1110.21634950139
57.125,-36.9058487318943,1174.11976777716
57.1458333333333,-0.395847844946727,18.6183358088006
57.1666666666667,0,0
57.1875,-37.4977951512701,913.323973055062
57.2083333333333,-0.162955317142762,4.07745335910866
57.2291666666667,0,0
57.25,0,0
57.2708333333333,-0.0182316391924721,1.7289776054094
57.2916666666667,639.690044985775,20248.9940580072
57.3125,-26.8230636977478,849.067547151403
57.3333333333333,-1.2766049429208e-07,4.04101425467716e-06
57.3541666666667,0,0
57.375,0,0
57.3958333333333,-23.5015698385866,525.923791591824
57.4166666666667,0.122571376872091,3.87992137976749
57.4375,0.00980920704151874,0.310504402334246
57.4583333333333,0.0805595004021935,2.55006132696081
57.4791666666667,-47.6256246660094,1073.80887795576
57.5,87.6193223595998,2773.24388877852
57.5208333333333,0.0856680531571529,2.71176941541869
57.5416666666667,0.491861660876859,15.5695776830145
57.5625,-0.0332453943252921,1.05236246433054
57.5833333333333,-11.4682539813004,363.020510547783
57.6041666666667,-3.47440183063663,109.980048267368
57.625,0,0
57.6458333333333,-0.0384478866886122,0.936616180484214
57.6666666666667,0,0
57.6875,0,0
57.7083333333333,-8.44708084921284,267.387130047605
57.7291666666667,-46.4927432487794,1093.40927137828
57.75,95.0803408976604,3005.13421907434
57.7708333333333,0,0
57.7916666666667,0,0
57.8125,0,0
57.8333333333333,0,0
57.8541666666667,0.843627301201103,26.7045021930483
57.875,-9.1816868677685,290.640638048481
57.8958333333333,0.593389859146774,18.7833902155097
57.9166666666667,-0.680823626537411,24.0836275345821
57.9375,-82.9841599104047,2639.35694903891
57.9583333333333,-7.24554738340086,289.677084308687
57.9791666666667,1.61371616959917,51.0811906260796
58,0,0
58.0208333333333,0,0
58.0416666666667,-31.998063532676,1086.47336735352
58.0625,-5.98352956108181,195.934363108784
58.0833333333333,-7.03604124446099,223.999582844553
58.1041666666667,-290.778497444448,9204.41409570445
58.125,-17.5064977631104,554.157395382981
58.1458333333333,-0.190401214331449,10.539173405031
58.1666666666667,-1.23708794331732e-05,0.000391592562832861
58.1875,0,0
58.2083333333333,0,0
58.2291666666667,-174.439061236777,5546.48909550853
58.25,-9.81909433732412,313.608706304015
58.2708333333333,-13.6238087322992,305.437043643908
58.2916666666667,0,0
58.3125,0,0
58.3333333333333,-0.00695587624904741,0.220183974941061
58.3541666666667,-6.44714680411729,204.080457951435
58.375,0,0
58.3958333333333,-6.96148606682087,220.567016688756
58.4166666666667,-13.9096197741426,315.656043940643
58.4375,-32.0426838987308,463.752377446954
58.4583333333333,-12.6679073496629,330.607352608308
58.4791666666667,-24.1943070881018,464.763517468008
58.5,-15.8502026923173,402.333351312386
58.5208333333333,-7.85233477208397,248.560816895231
58.5416666666667,-8.36276070803226e-07,2.64718035262292e-05
58.5625,-17.3070983026087,328.347601821589
58.5833333333333,-455.908172833871,13454.0141660967
58.6041666666667,-4.47560539198239,141.672529842561
58.625,-1278.93098516773,40484.011849136
58.6458333333333,-13.0208644368897,296.6596772063
58.6666666666667,-11.0140727405663,353.783992739947
58.6875,-20.5659138478791,384.16574870151
58.7083333333333,0,0
58.7291666666667,-23.2385954670135,541.144553820324
58.75,-10.3494692634797,240.228104028135
58.7708333333333,-5.41596155562467,171.438924550839
58.7916666666667,-6.42005886350244,203.223005888748
58.8125,-36.5813319698508,621.211074270528
58.8333333333333,-10.8300429061199,342.818332367299
58.8541666666667,-28.9887351049945,534.286874887752
58.875,-14.018631808941,314.143035332252
58.8958333333333,0,0
58.9166666666667,1.46647500929049,45.0262510692864
58.9375,-13.4503587079008,425.970487471138
58.9583333333333,-8.37767800405001,265.190233072454
58.9791666666667,-3.24976082853578,223.795585297516
59,1.21787256107844,38.5510052032085
59.0208333333333,24.458647920769,748.33866746224
59.0416666666667,-2.12005751002793,551.332045103002
59.0625,75.3626288375961,1700.97505417997
59.0833333333333,201.821806021481,6010.86147556616
59.1041666666667,-150.931680332401,5455.90755049395
59.125,69.2671564420182,1507.19108491239
59.1458333333333,37.8699369719512,1184.48630788786
59.1666666666667,-5.72737251081444,207.151286469958
59.1875,37.3179360195008,1116.70622790292
59.2083333333333,-4.33318068476399,193.512978865341
59.2291666666667,-6.70510124664148,150.142993254138
59.25,0.110429214316909,3.4955687087224
59.2708333333333,33.5634329462799,1062.4297808334
59.2916666666667,-7.92976431763602,251.011801430769
59.3125,71.0607050060281,1420.89918261178
59.3333333333333,14.5878377388858,573.239422652347
59.3541666666667,2.88302914141125,72.4820937430237
59.375,22.2942696933979,660.98580518936
59.3958333333333,-3.51738131586078,100.779233718236
59.4166666666667,-11.3432557197738,359.06376763025
59.4375,33.3222594529852,977.012632832638
59.4583333333333,0,0
59.4791666666667,0,0
59.5,0,0
59.5208333333333,30.8335467243134,928.355882150566
59.5416666666667,0,0
59.5625,-2.76575391328125,92.7087208734969
59.5833333333333,0.104006689873553,3.2922676564232
59.6041666666667,0.102643936553567,3.24913054010379
59.625,28.3336484414165,896.965358219027
59.6458333333333,0,0
59.6666666666667,21.6052020239146,811.040456249502
59.6875,0,0
59.7083333333333,24.5675468821847,933.890873576221
59.7291666666667,33.0631733300077,1046.59437104899
59.75,2.71110769556748,60.8365187441758
59.7708333333333,16.4786645645482,521.621969056672
59.7916666666667,-0.000101146875501472,0.00320174199531406
59.8125,0,0
59.8333333333333,0,0
59.8541666666667,3.14994250078754,99.709488183343
59.875,0,0
59.8958333333333,12.4414243925353,356.771747164792
59.9166666666667,10.7101933246245,314.219577576041
59.9375,-1.70946308916865,86.0723744207596
59.9583333333333,10.184223940155,322.37533109367
59.9791666666667,0,0
60,0,0
60.0208333333333,-5.82923747299817e-07,1.84520918964868e-05
60.0416666666667,0.0866815848507843,2.74385213642212
60.0625,0,0
60.0833333333333,46.4295143122824,1614.57030571329
60.1041666666667,-15.2734160270861,483.47056953937
60.125,0,0
60.1458333333333,0,0
60.1666666666667,0,0
60.1875,318.539827523026,10082.952405844
60.2083333333333,-35.0169139989177,902.85610116072
60.2291666666667,0,0
60.25,0.786491827035526,24.8959139776323
60.2708333333333,0,0
60.2916666666667,0.271771473460569,8.6027584677534
60.3125,37.8214200706737,1326.42809349065
60.3333333333333,0,0
60.3541666666667,0,0
60.375,-6.92092630655011,232.193902272195
60.3958333333333,0,0
60.4166666666667,260.675470696051,7737.40533876013
60.4375,-14.845375022259,469.921195383454
60.4583333333333,0,0
60.4791666666667,0,0
60.5,26.0942114650235,825.99617900165
60.5208333333333,7.81253597060185,247.301010366985
60.5416666666667,0,0
60.5625,-5.19382997859223,165.411462083455
60.5833333333333,699.211223492072,22133.1002737392
60.6041666666667,0.515174161708723,16.3075205266181
60.625,-147.202506690439,4684.76681145326
60.6458333333333,0.880527152129904,27.8725442284926
60.6666666666667,4.65321351867872,147.0157868208
60.6875,250.267219541893,8693.85435603473
60.7083333333333,16.3657315666958,457.152025318261
60.7291666666667,45.8968368976295,1116.16613196112
60.75,9.73036889252478,308.008829325042
60.7708333333333,0,0
60.7916666666667,0.245402945100311,7.76807895652678
60.8125,0.0113968714296163,0.360760939875661
60.8333333333333,-7.58608501280469,289.606648992274
60.8541666666667,0.417227694208702,13.2070854738031
60.875,3.36198211579388,106.421471491479
60.8958333333333,9.64502775882573,305.307408343551
60.9166666666667,5.18586699648719,164.155423115612
60.9375,0,0
60.9583333333333,10.2442304612224,229.189064581109
60.9791666666667,4.52320894383088,143.179390932672
61,7.41517321505657,197.717440435964
61.0208333333333,14.3277925394941,453.537440938335
61.0416666666667,10.9358346833128,331.185133931316
61.0625,60.767930123382,2181.84803665825
61.0833333333333,7.01862575780018,203.348726781572
61.1041666666667,0,0
61.125,0.00156262289897439,0.0494638646392286
61.1458333333333,0.664367646471628,21.0301483213411
61.1666666666667,0.485184770474355,15.3582248330741
61.1875,0.203893768228775,6.45413154963348
61.2083333333333,0,0
61.2291666666667,7.59952667943215,240.558332557623
61.25,5.005174366918,158.435709308664
61.2708333333333,0,0
61.2916666666667,2.15487222807057,68.211152079029
61.3125,0,0
61.3333333333333,0,0
61.3541666666667,0,0
61.375,0,0
61.3958333333333,0,0
61.4166666666667,0,0
61.4375,-2.82527214107834,184.156031501312
61.4583333333333,1.50432150573638,47.6183699742673
61.4791666666667,0,0
61.5,9.11865590450552,251.761359460214
61.5208333333333,2.12248671027774,67.186008476291
61.5416666666667,1.03344604622473,32.7130975592107
61.5625,7.47834661610236,236.722452350407
61.5833333333333,-8.88315517596371,429.237452398905
61.6041666666667,0,0
61.625,0,0
61.6458333333333,0.00861744816163935,0.272780009612469
61.6666666666667,1.10605794963803,35.0115826025245
61.6875,0,0
61.7083333333333,-6.41934995683552,203.708366224506
61.7291666666667,-21.9335787244896,694.293914286098
61.75,0.387072036435519,12.2525267154624
61.7708333333333,0,0
61.7916666666667,0,0
61.8125,0.043829402451619,1.38739271740359
61.8333333333333,0,0
61.8541666666667,0,0
61.875,0,0
61.8958333333333,0,0
61.9166666666667,0,0
61.9375,0.128846007835984,4.07854095513837
61.9583333333333,0,0
61.9791666666667,-8.03706323668116,254.408282572232
62,0.442168951763792,13.9965856074865
62.0208333333333,0,0
62.0416666666667,38.2108405188119,1209.54060279942
62.0625,0,0
62.0833333333333,0.120928772694792,3.82792575706475
62.1041666666667,47.7464967563779,1491.45140689185
62.125,0,0
62.1458333333333,0.898331691571843,28.4361359495008
62.1666666666667,22.2443322739212,704.130626339486
62.1875,167.024136818661,5287.0460944254
62.2083333333333,2.45786933909469,77.8023388558332
62.2291666666667,0.0534894989759845,1.69317711823166
62.25,0,0
62.2708333333333,8.58678792982496,271.809478873882
62.2916666666667,0,0
62.3125,0,0
62.3333333333333,19.2713488863601,583.234406156392
62.3541666666667,0,0
62.375,0,0
62.3958333333333,-39.4728069854021,888.472490378511
62.4166666666667,0,0
62.4375,0,0
62.4583333333333,3.76931072747732,119.315207609911
62.4791666666667,0,0
62.5,0.877671824090976,27.7821605794939
62.5208333333333,-2.05653776000467,65.0984351074714
62.5416666666667,128.065188809655,4015.86489585312
62.5625,0,0
62.5833333333333,0.222636730579278,7.04742846935222
62.6041666666667,10.9513679053266,346.658800430356
62.625,3.6564470397127,115.742577144853
62.6458333333333,0,0
62.6666666666667,0,0
62.6875,-39.8837115364399,1262.49430367578
62.7083333333333,0,0
62.7291666666667,0,0
62.75,5.71306157844957,180.843442635764
62.7708333333333,-108.373573988436,3430.49868125688
62.7916666666667,0,0
62.8125,-135.618569791378,4292.92222911193
62.8333333333333,6.28852454539983,199.05936812924
62.8541666666667,0,0
62.875,0,0
62.8958333333333,0,0
62.9166666666667,0,0
62.9375,0,0
62.9583333333333,-50.7889639633042,1629.26260897324
62.9791666666667,0,0
63,0,0
63.0208333333333,3.63270998394891,114.991195276582
63.0416666666667,0,0
63.0625,0,0
63.0833333333333,-21.8930361363211,693.010563648775
63.1041666666667,0.741093119981144,23.4588458903748
63.125,0,0
63.1458333333333,0,0
63.1666666666667,0,0
63.1875,123.207591040023,3900.06034707994
63.2083333333333,0,0
63.2291666666667,0,0
63.25,0,0
63.2708333333333,0,0
63.2916666666667,9.37816197352477,296.859936410539
63.3125,0,0
63.3333333333333,0,0
63.3541666666667,0,0
63.375,0,0
63.3958333333333,0,0
63.4166666666667,0,0
63.4375,0,0
63.4583333333333,9.33721129687973,295.563667984047
63.4791666666667,-5.77758930662134,182.886028095033
63.5,87.6391555139719,2737.76252948402
63.5208333333333,0,0
63.5416666666667,0.363960880741287,11.520957328078
63.5625,19.0589109112903,603.298076654276
63.5833333333333,0.0306387913194362,0.969852052935389
63.6041666666667,7.03249418815591,222.609268574917
63.625,0,0
63.6458333333333,0,0
63.6666666666667,0,0
63.6875,0,0
63.7083333333333,-563.011650043332,17821.7867319942
63.7291666666667,0,0
63.75,0,0
63.7708333333333,0,0
63.7916666666667,0.791133415968538,25.042840614151
63.8125,0,0
63.8333333333333,0,0
63.8541666666667,0.224011546111886,7.09094740757684
63.875,0,0
63.8958333333333,0,0
63.9166666666667,13.8661290520794,438.923767821588
63.9375,5.38481607066907,170.453033423186
63.9583333333333,0,0
63.9791666666667,0,0
64,0,0
64.0208333333333,0,0
64.0416666666667,0,0
64.0625,0,0
64.0833333333333,0,0
64.1041666666667,0,0
64.125,0,0
64.1458333333333,0,0
64.1666666666667,5.44754763477189,172.438762416039
64.1875,0,0
64.2083333333333,0,0
64.2291666666667,0,0
64.25,0,0
64.2708333333333,0,0
64.2916666666667,0,0
64.3125,0,0
64.3333333333333,0,0
64.3541666666667,0,0
64.375,0,0
64.3958333333333,0,0
64.4166666666667,0,0
64.4375,0,0
64.4583333333333,0,0
64.4791666666667,-95.5140949720276,0
64.5,0,0
64.5208333333333,-0.723079395388137,22.8886325423548
64.5416666666667,0,0
64.5625,-57.7352801849213,0
64.5833333333333,0,0
64.6041666666667,0,0
64.625,0,0
64.6458333333333,0,0
64.6666666666667,17.7864815656916,563.020110066825
64.6875,0.255624917243957,8.09164918373332
64.7083333333333,5.04724491787855,159.767426666304
64.7291666666667,0,0
64.75,6.4955937472316,30.6054103674131
64.7708333333333,0,0
64.7916666666667,0,0
64.8125,4.43733012599054,140.460949891126
64.8333333333333,0,0
64.8541666666667,0,0
64.875,4.69917671041722,148.749542114385
64.8958333333333,-703.800798698197,22278.3804477955
64.9166666666667,0,0
64.9375,0,0
64.9583333333333,0.720414334523583,22.804271683477
64.9791666666667,0,0
65,0,0
65.0208333333333,0,0
65.0416666666667,17.726440830126,6.89019771500879
65.0625,0,0
65.0833333333333,0,0
65.1041666666667,0,0
65.125,0,0
65.1458333333333,0,0
65.1666666666667,0,0
65.1875,6.54075145761291,207.04345555831
65.2083333333333,0,0
65.2291666666667,0,0
65.25,5.16245406581138,163.414301227205
65.2708333333333,0,0
65.2916666666667,4.59541644818581,145.465074973071
65.3125,11.7088286626215,370.635753790603
65.3333333333333,0,0
65.3541666666667,0,0
65.375,0,0
65.3958333333333,0,0
65.4166666666667,0,0
65.4375,0,0
65.4583333333333,0,0
65.4791666666667,0,0
65.5,0,0
65.5208333333333,16.266971580687,513.23229720524
65.5416666666667,0,0
65.5625,0,0
65.5833333333333,0,0
65.6041666666667,0,0
65.625,0,0
65.6458333333333,0,0
65.6666666666667,0,0
65.6875,0,0
65.7083333333333,0,0
65.7291666666667,0,0
65.75,4.58635993651629,145.178396678763
65.7708333333333,0,0
65.7916666666667,0,0
65.8125,0,0
65.8333333333333,1.24406757513514,39.3801922261132
65.8541666666667,0,0
65.875,0,0
65.8958333333333,0,0
65.9166666666667,0,0
65.9375,0,0
65.9583333333333,0,0
65.9791666666667,0,0
66,0,0
66.0208333333333,0,0
66.0416666666667,0,0
66.0625,0,0
66.0833333333333,0,0
66.1041666666667,0,0
66.125,0,0
66.1458333333333,0,0
66.1666666666667,0,0
66.1875,0,0
66.2083333333333,0,0
66.2291666666667,0,0
66.25,0,0
66.2708333333333,44.2081659355121,1399.38224200986
66.2916666666667,0,0
66.3125,0,0
66.3333333333333,0,0
66.3541666666667,0,0
66.375,0,0
66.3958333333333,0,0
66.4166666666667,0,0
66.4375,0,0
66.4583333333333,0,0
66.4791666666667,0,0
66.5,0,0
66.5208333333333,0,0
66.5416666666667,0,0
66.5625,0,0
66.5833333333333,0,0
66.6041666666667,0,0
66.625,0,0
66.6458333333333,0,0
66.6666666666667,0,0
66.6875,0,0
66.7083333333333,0,0
66.7291666666667,272.482058296935,8625.25159273175
66.75,0,0
66.7708333333333,0,0
66.7916666666667,0,0
66.8125,0,0
66.8333333333333,0,0
66.8541666666667,0,0
66.875,0,0
66.8958333333333,0,0
66.9166666666667,0,0
66.9375,65.367115681086,2069.15575346309
66.9583333333333,0,0
66.9791666666667,0,0
67,0,0
67.0208333333333,0,0
67.0416666666667,0,0
67.0625,0,0
67.0833333333333,0,0
67.1041666666667,0,0
67.125,0,0
67.1458333333333,0,0
67.1666666666667,0,0
67.1875,0,0
67.2083333333333,0,0
67.2291666666667,0,0
67.25,0,0
67.2708333333333,0,0
67.2916666666667,0,0
67.3125,0,0
67.3333333333333,0,0
67.3541666666667,0,0
67.375,0,0
67.3958333333333,0,0
67.4166666666667,0,0
67.4375,0,0
67.4583333333333,0,0
67.4791666666667,0,0
67.5,0,0
67.5208333333333,0,0
67.5416666666667,0,0
67.5625,0,0
67.5833333333333,0,0
67.6041666666667,0,0
67.625,0,0
67.6458333333333,0,0
67.6666666666667,0,0
67.6875,0,0
67.7083333333333,0,0
67.7291666666667,0,0
67.75,0,0
67.7708333333333,0,0
67.7916666666667,0,0
67.8125,0,0
67.8333333333333,0,0
67.8541666666667,0,0
67.875,0,0
67.8958333333333,0,0
67.9166666666667,0,0
67.9375,0,0
67.9583333333333,0,0
67.9791666666667,0,0
68,0,0
68.0208333333333,0,0
68.0416666666667,0,0
68.0625,0,0
68.0833333333333,0,0
68.1041666666667,0,0
68.125,0,0
68.1458333333333,0,0
68.1666666666667,0,0
68.1875,0,0
68.2083333333333,0,0
68.2291666666667,0,0
68.25,0,0
68.2708333333333,0,0
68.2916666666667,0,0
68.3125,0,0
68.3333333333333,0,0
68.3541666666667,0,0
68.375,0,0
68.3958333333333,0,0
68.4166666666667,0,0
68.4375,0,0
68.4583333333333,0,0
68.4791666666667,0,0
68.5,0,0
68.5208333333333,0,0
68.5416666666667,0,0
68.5625,0,0
68.5833333333333,0,0
68.6041666666667,0,0
68.625,0,0
68.6458333333333,0,0
68.6666666666667,0,0
68.6875,0,0
68.7083333333333,0,0
68.7291666666667,0,0
68.75,0,0
68.7708333333333,0,0
68.7916666666667,0,0
68.8125,0,0
68.8333333333333,0,0
68.8541666666667,0,0
68.875,0,0
68.8958333333333,0,0
68.9166666666667,0,0
68.9375,0,0
68.9583333333333,0,0
68.9791666666667,0,0
69,0,0
69.0208333333333,0,0
69.0416666666667,0,0
69.0625,0,0
69.0833333333333,0,0
69.1041666666667,0,0
69.125,0,0
69.1458333333333,0,0
69.1666666666667,0,0
69.1875,0,0
69.2083333333333,0,0
69.2291666666667,0,0
69.25,0,0
69.2708333333333,0,0
69.2916666666667,0,0
69.3125,0,0
69.3333333333333,0,0
69.3541666666667,0,0
69.375,0,0
69.3958333333333,0,0
69.4166666666667,0,0
69.4375,0,0
69.4583333333333,0,0
69.4791666666667,0,0
69.5,0,0
69.5208333333333,0,0
69.5416666666667,0,0
69.5625,0,0
69.5833333333333,0,0
69.6041666666667,0,0
69.625,0,0
69.6458333333333,0,0
69.6666666666667,0,0
69.6875,0,0
69.7083333333333,0,0
69.7291666666667,0,0
69.75,0,0
69.7708333333333,0,0
69.7916666666667,0,0
69.8125,0,0
69.8333333333333,0,0
69.8541666666667,0,0
69.875,0,0
69.8958333333333,0,0
69.9166666666667,0,0
69.9375,0,0
69.9583333333333,0,0
69.9791666666667,0,0
70,0,0
70.0208333333333,0,0
70.0416666666667,0,0
70.0625,0,0
70.0833333333333,0,0
70.1041666666667,0,0
70.125,0,0
70.1458333333333,0,0
70.1666666666667,0,0
70.1875,0,0
70.2083333333333,0,0
70.2291666666667,0,0
70.25,0,0
70.2708333333333,0,0
70.2916666666667,0,0
70.3125,0,0
70.3333333333333,0,0
70.3541666666667,0,0
70.375,0,0
70.3958333333333,0,0
70.4166666666667,0,0
70.4375,0,0
70.4583333333333,0,0
70.4791666666667,0,0
70.5,0,0
70.5208333333333,0,0
70.5416666666667,0,0
70.5625,0,0
70.5833333333333,0,0
70.6041666666667,0,0
70.625,0,0
70.6458333333333,0,0
70.6666666666667,0,0
70.6875,0,0
70.7083333333333,0,0
70.7291666666667,0,0
70.75,0,0
70.7708333333333,0,0
70.7916666666667,0,0
70.8125,0,0
70.8333333333333,0,0
70.8541666666667,0,0
70.875,0,0
70.8958333333333,0,0
70.9166666666667,0,0
70.9375,0,0
70.9583333333333,0,0
70.9791666666667,0,0
71,0,0
71.0208333333333,0,0
71.0416666666667,0,0
71.0625,0,0
71.0833333333333,0,0
71.1041666666667,0,0
71.125,0,0
71.1458333333333,0,0
71.1666666666667,0,0
71.1875,0,0
71.2083333333333,0,0
71.2291666666667,0,0
71.25,0,0
71.2708333333333,0,0
71.2916666666667,0,0
71.3125,0,0
71.3333333333333,0,0
71.3541666666667,0,0
71.375,0,0
71.3958333333333,0,0
71.4166666666667,0,0
71.4375,0,0
71.4583333333333,0,0
71.4791666666667,0,0
71.5,0,0
71.5208333333333,0,0
71.5416666666667,0,0
71.5625,0,0
71.5833333333333,0,0
71.6041666666667,0,0
71.625,0,0
71.6458333333333,0,0
71.6666666666667,0,0
71.6875,0,0
71.7083333333333,0,0
71.7291666666667,0,0
71.75,0,0
71.7708333333333,0,0
71.7916666666667,0,0
71.8125,0,0
71.8333333333333,0,0
71.8541666666667,0,0
71.875,0,0
71.8958333333333,0,0
71.9166666666667,0,0
71.9375,0,0
71.9583333333333,0,0
71.9791666666667,0,0
72,0,0
72.0208333333333,0,0
72.0416666666667,0,0
72.0625,0,0
72.0833333333333,0,0
72.1041666666667,0,0
72.125,0,0
72.1458333333333,0,0
72.1666666666667,0,0
72.1875,0,0
72.2083333333333,0,0
72.2291666666667,0,0
72.25,0,0
72.2708333333333,0,0
72.2916666666667,0,0
72.3125,0,0
72.3333333333333,0,0
72.3541666666667,0,0
72.375,0,0
72.3958333333333,0,0
72.4166666666667,0,0
72.4375,0,0
72.4583333333333,0,0
72.4791666666667,0,0
72.5,0,0
72.5208333333333,0,0
72.5416666666667,0,0
72.5625,0,0
72.5833333333333,0,0
72.6041666666667,0,0
72.625,0,0
72.6458333333333,0,0
72.6666666666667,0,0
72.6875,0,0
72.7083333333333,0,0
72.7291666666667,0,0
72.75,0,0
72.7708333333333,0,0
72.7916666666667,0,0
72.8125,0,0
72.8333333333333,0,0
72.8541666666667,0,0
72.875,0,0
72.8958333333333,0,0
72.9166666666667,0,0
72.9375,0,0
72.9583333333333,0,0
72.9791666666667,0,0
73,0,0
73.0208333333333,0,0
73.0416666666667,0,0
73.0625,0,0
73.0833333333333,0,0
73.1041666666667,0,0
73.125,0,0
73.1458333333333,0,0
73.1666666666667,0,0
73.1875,0,0
73.2083333333333,0,0
73.2291666666667,0,0
73.25,0,0
73.2708333333333,0,0
73.2916666666667,0,0
73.3125,0,0
73.3333333333333,0,0
73.3541666666667,0,0
73.375,0,0
73.3958333333333,0,0
73.4166666666667,0,0
73.4375,0,0
73.4583333333333,0,0
73.4791666666667,0,0
73.5,0,0
73.5208333333333,0,0
73.5416666666667,0,0
73.5625,0,0
73.5833333333333,0,0
73.6041666666667,0,0
73.625,0,0
73.6458333333333,0,0
73.6666666666667,0,0
73.6875,0,0
73.7083333333333,0,0
73.7291666666667,0,0
73.75,0,0
73.7708333333333,0,0
73.7916666666667,0,0
73.8125,0,0
73.8333333333333,0,0
73.8541666666667,0,0
73.875,0,0
73.8958333333333,0,0
73.9166666666667,0,0
73.9375,0,0
73.9583333333333,0,0
73.9791666666667,0,0
74,0,0
74.0208333333333,0,0
74.0416666666667,0,0
74.0625,0,0
74.0833333333333,0,0
74.1041666666667,0,0
74.125,0,0
74.1458333333333,0,0
74.1666666666667,0,0
74.1875,0,0
74.2083333333333,0,0
74.2291666666667,0,0
74.25,0,0
74.2708333333333,0,0
74.2916666666667,0,0
74.3125,0,0
74.3333333333333,0,0
74.3541666666667,0,0
74.375,0,0
74.3958333333333,0,0
74.4166666666667,0,0
74.4375,0,0
74.4583333333333,0,0
74.4791666666667,0,0
74.5,0,0
74.5208333333333,0,0
74.5416666666667,0,0
74.5625,0,0
74.5833333333333,0,0
74.6041666666667,0,0
74.625,0,0
74.6458333333333,0,0
74.6666666666667,0,0
74.6875,0,0
74.7083333333333,0,0
74.7291666666667,0,0
74.75,0,0
74.7708333333333,0,0
74.7916666666667,0,0
74.8125,0,0
74.8333333333333,0,0
74.8541666666667,0,0
74.875,0,0
74.8958333333333,0,0
74.9166666666667,0,0
74.9375,0,0
74.9583333333333,0,0
74.9791666666667,0,0
75,0,0
75.0208333333333,0,0
75.0416666666667,0,0
75.0625,0,0
75.0833333333333,0,0
75.1041666666667,0,0
75.125,0,0
75.1458333333333,0,0
75.1666666666667,0,0
75.1875,0,0
75.2083333333333,0,0
75.2291666666667,0,0
75.25,0,0
75.2708333333333,0,0
75.2916666666667,0,0
75.3125,0,0
75.3333333333333,0,0
75.3541666666667,0,0
75.375,0,0
75.3958333333333,0,0
75.4166666666667,0,0
75.4375,0,0
75.4583333333333,0,0
75.4791666666667,0,0
75.5,0,0
75.5208333333333,0,0
75.5416666666667,0,0
75.5625,0,0
75.5833333333333,0,0
75.6041666666667,0,0
75.625,0,0
75.6458333333333,0,0
75.6666666666667,0,0
75.6875,0,0
75.7083333333333,0,0
75.7291666666667,0,0
75.75,0,0
75.7708333333333,0,0
75.7916666666667,0,0
75.8125,0,0
75.8333333333333,0,0
75.8541666666667,0,0
75.875,0,0
75.8958333333333,0,0
75.9166666666667,0,0
75.9375,0,0
75.9583333333333,0,0
75.9791666666667,0,0
76,0,0
76.0208333333333,0,0
76.0416666666667,0,0
76.0625,0,0
76.0833333333333,0,0
76.1041666666667,0,0
76.125,0,0
76.1458333333333,0,0
76.1666666666667,0,0
76.1875,0,0
76.2083333333333,0,0
76.2291666666667,0,0
76.25,0,0
76.2708333333333,0,0
76.2916666666667,0,0
76.3125,0,0
76.3333333333333,0,0
76.3541666666667,0,0
76.375,0,0
76.3958333333333,0,0
76.4166666666667,0,0
76.4375,0,0
76.4583333333333,0,0
76.4791666666667,0,0
76.5,0,0
76.5208333333333,0,0
76.5416666666667,0,0
76.5625,0,0
76.5833333333333,0,0
76.6041666666667,0,0
76.625,0,0
76.6458333333333,0,0
76.6666666666667,0,0
76.6875,0,0
76.7083333333333,0,0
76.7291666666667,0,0
76.75,0,0
76.7708333333333,0,0
76.7916666666667,0,0
76.8125,0,0
76.8333333333333,0,0
76.8541666666667,0,0
76.875,0,0
76.8958333333333,0,0
76.9166666666667,0,0
76.9375,0,0
76.9583333333333,0,0
76.9791666666667,0,0
77,0,0
77.0208333333333,0,0
77.0416666666667,0,0
77.0625,0,0
77.0833333333333,0,0
77.1041666666667,0,0
77.125,0,0
77.1458333333333,0,0
77.1666666666667,0,0
77.1875,0,0
77.2083333333333,0,0
77.2291666666667,0,0
77.25,0,0
77.2708333333333,0,0
77.2916666666667,0,0
77.3125,0,0
77.3333333333333,0,0
77.3541666666667,0,0
77.375,0,0
77.3958333333333,0,0
77.4166666666667,0,0
77.4375,0,0
77.4583333333333,0,0
77.4791666666667,0,0
77.5,0,0
77.5208333333333,0,0
77.5416666666667,0,0
77.5625,0,0
77.5833333333333,0,0
77.6041666666667,0,0
77.625,0,0
77.6458333333333,0,0
77.6666666666667,0,0
77.6875,0,0
77.7083333333333,0,0
77.7291666666667,0,0
77.75,0,0
77.7708333333333,0,0
77.7916666666667,0,0
77.8125,0,0
77.8333333333333,0,0
77.8541666666667,0,0
77.875,0,0
77.8958333333333,0,0
77.9166666666667,0,0
77.9375,0,0
77.9583333333333,0,0
77.9791666666667,0,0
78,0,0
78.0208333333333,0,0
78.0416666666667,0,0
78.0625,0,0
78.0833333333333,0,0
78.1041666666667,0,0
78.125,0,0
78.1458333333333,0,0
78.1666666666667,0,0
78.1875,0,0
78.2083333333333,0,0
78.2291666666667,0,0
78.25,0,0
78.2708333333333,0,0
78.2916666666667,0,0
78.3125,0,0
78.3333333333333,0,0
78.3541666666667,0,0
78.375,0,0
78.3958333333333,0,0
78.4166666666667,0,0
78.4375,0,0
78.4583333333333,0,0
78.4791666666667,0,0
78.5,0,0
78.5208333333333,0,0
78.5416666666667,0,0
78.5625,0,0
78.5833333333333,0,0
78.6041666666667,0,0
78.625,0,0
78.6458333333333,0,0
78.6666666666667,0,0
78.6875,0,0
78.7083333333333,0,0
78.7291666666667,0,0
78.75,0,0
78.7708333333333,0,0
78.7916666666667,0,0
78.8125,0,0
78.8333333333333,0,0
78.8541666666667,0,0
78.875,0,0
78.8958333333333,0,0
78.9166666666667,0,0
78.9375,0,0
78.9583333333333,0,0
78.9791666666667,0,0
79,0,0
79.0208333333333,0,0
79.0416666666667,0,0
79.0625,0,0
79.0833333333333,0,0
79.1041666666667,0,0
79.125,0,0
79.1458333333333,0,0
79.1666666666667,0,0
79.1875,0,0
79.2083333333333,0,0
79.2291666666667,0,0
79.25,0,0
79.2708333333333,0,0
79.2916666666667,0,0
79.3125,0,0
79.3333333333333,0,0
79.3541666666667,0,0
79.375,0,0
79.3958333333333,0,0
79.4166666666667,0,0
79.4375,0,0
79.4583333333333,0,0
79.4791666666667,0,0
79.5,0,0
79.5208333333333,0,0
79.5416666666667,0,0
79.5625,0,0
79.5833333333333,0,0
79.6041666666667,0,0
79.625,0,0
79.6458333333333,0,0
79.6666666666667,0,0
79.6875,0,0
79.7083333333333,0,0
79.7291666666667,0,0
79.75,0,0
79.7708333333333,0,0
79.7916666666667,0,0
79.8125,0,0
79.8333333333333,0,0
79.8541666666667,0,0
79.875,0,0
79.8958333333333,0,0
79.9166666666667,0,0
79.9375,0,0
79.9583333333333,0,0
79.9791666666667,0,0
80,0,0
80.0208333333333,0,0
80.0416666666667,0,0
80.0625,0,0
80.0833333333333,0,0
80.1041666666667,0,0
80.125,0,0
80.1458333333333,0,0
80.1666666666667,0,0
80.1875,0,0
80.2083333333333,0,0
80.2291666666667,0,0
80.25,0,0
80.2708333333333,0,0
80.2916666666667,0,0
80.3125,0,0
80.3333333333333,0,0
80.3541666666667,0,0
80.375,0,0
80.3958333333333,0,0
80.4166666666667,0,0
80.4375,0,0
80.4583333333333,0,0
80.4791666666667,0,0
80.5,0,0
80.5208333333333,0,0
80.5416666666667,0,0
80.5625,0,0
80.5833333333333,0,0
80.6041666666667,0,0
80.625,0,0
80.6458333333333,0,0
80.6666666666667,0,0
80.6875,0,0
80.7083333333333,0,0
80.7291666666667,0,0
80.75,0,0
80.7708333333333,0,0
80.7916666666667,0,0
80.8125,0,0
80.8333333333333,0,0
80.8541666666667,0,0
80.875,0,0
80.8958333333333,0,0
80.9166666666667,0,0
80.9375,0,0
80.9583333333333,0,0
80.9791666666667,0,0
81,0,0
81.0208333333333,0,0
81.0416666666667,0,0
81.0625,0,0
81.0833333333333,0,0
81.1041666666667,0,0
81.125,0,0
81.1458333333333,0,0
81.1666666666667,0,0
81.1875,0,0
81.2083333333333,0,0
81.2291666666667,0,0
81.25,0,0
81.2708333333333,0,0
81.2916666666667,0,0
81.3125,0,0
81.3333333333333,0,0
81.3541666666667,0,0
81.375,0,0
81.3958333333333,0,0
81.4166666666667,0,0
81.4375,0,0
81.4583333333333,0,0
81.4791666666667,0,0
81.5,0,0
81.5208333333333,0,0
81.5416666666667,0,0
81.5625,0,0
81.5833333333333,0,0
81.6041666666667,0,0
81.625,0,0
81.6458333333333,0,0
81.6666666666667,0,0
81.6875,0,0
81.7083333333333,0,0
81.7291666666667,0,0
81.75,0,0
81.7708333333333,0,0
81.7916666666667,0,0
81.8125,0,0
81.8333333333333,0,0
81.8541666666667,0,0
81.875,0,0
81.8958333333333,0,0
81.9166666666667,0,0
81.9375,0,0
81.9583333333333,0,0
81.9791666666667,0,0
82,0,0
82.0208333333333,0,0
82.0416666666667,0,0
82.0625,0,0
82.0833333333333,0,0
82.1041666666667,0,0
82.125,0,0
82.1458333333333,0,0
82.1666666666667,0,0
82.1875,0,0
82.2083333333333,0,0
82.2291666666667,0,0
82.25,0,0
82.2708333333333,0,0
82.2916666666667,0,0
82.3125,0,0
82.3333333333333,0,0
82.3541666666667,0,0
82.375,0,0
82.3958333333333,0,0
82.4166666666667,0,0
82.4375,0,0
82.4583333333333,0,0
82.4791666666667,0,0
82.5,0,0
82.5208333333333,0,0
82.5416666666667,0,0
82.5625,0,0
82.5833333333333,0,0
82.6041666666667,0,0
82.625,0,0
82.6458333333333,0,0
82.6666666666667,0,0
82.6875,0,0
82.7083333333333,0,0
82.7291666666667,0,0
82.75,0,0
82.7708333333333,0,0
82.7916666666667,0,0
82.8125,0,0
82.8333333333333,0,0
82.8541666666667,0,0
82.875,0,0
82.8958333333333,0,0
82.9166666666667,0,0
82.9375,0,0
82.9583333333333,0,0
82.9791666666667,0,0
83,0,0
83.0208333333333,0,0
83.0416666666667,0,0
83.0625,0,0
83.0833333333333,0,0
83.1041666666667,0,0
83.125,0,0
83.1458333333333,0,0
83.1666666666667,0,0
83.1875,0,0
83.2083333333333,0,0
83.2291666666667,0,0
83.25,0,0
83.2708333333333,0,0
83.2916666666667,0,0
83.3125,0,0
83.3333333333333,0,0
83.3541666666667,0,0
83.375,0,0
83.3958333333333,0,0
83.4166666666667,0,0
83.4375,0,0
83.4583333333333,0,0
83.4791666666667,0,0
83.5,0,0
83.5208333333333,0,0
83.5416666666667,0,0
83.5625,0,0
83.5833333333333,0,0
83.6041666666667,0,0
83.625,0,0
83.6458333333333,0,0
83.6666666666667,0,0
83.6875,0,0
83.7083333333333,0,0
83.7291666666667,0,0
83.75,0,0
83.7708333333333,0,0
83.7916666666667,0,0
83.8125,0,0
83.8333333333333,0,0
83.8541666666667,0,0
83.875,0,0
83.8958333333333,0,0
83.9166666666667,0,0
83.9375,0,0
83.9583333333333,0,0
83.9791666666667,0,0
84,0,0
84.0208333333333,0,0
84.0416666666667,0,0
84.0625,0,0
84.0833333333333,0,0
84.1041666666667,0,0
84.125,0,0
84.1458333333333,0,0
84.1666666666667,0,0
84.1875,0,0
84.2083333333333,0,0
84.2291666666667,0,0
84.25,0,0
84.2708333333333,0,0
84.2916666666667,0,0
84.3125,0,0
84.3333333333333,0,0
84.3541666666667,0,0
84.375,0,0
84.3958333333333,0,0
84.4166666666667,0,0
84.4375,0,0
84.4583333333333,0,0
84.4791666666667,0,0
84.5,0,0
84.5208333333333,0,0
84.5416666666667,0,0
84.5625,0,0
84.5833333333333,0,0
84.6041666666667,0,0
84.625,0,0
84.6458333333333,0,0
84.6666666666667,0,0
84.6875,0,0
84.7083333333333,0,0
84.7291666666667,0,0
84.75,0,0
84.7708333333333,0,0
84.7916666666667,0,0
84.8125,0,0
84.8333333333333,0,0
84.8541666666667,0,0
84.875,0,0
84.8958333333333,0,0
84.9166666666667,0,0
84.9375,0,0
84.9583333333333,0,0
84.9791666666667,0,0
85,0,0
85.0208333333333,0,0
85.0416666666667,0,0
85.0625,0,0
85.0833333333333,0,0
85.1041666666667,0,0
85.125,0,0
85.1458333333333,0,0
85.1666666666667,0,0
85.1875,0,0
85.2083333333333,0,0
85.2291666666667,0,0
85.25,0,0
85.2708333333333,0,0
85.2916666666667,0,0
85.3125,0,0
85.3333333333333,0,0
85.3541666666667,0,0
85.375,0,0
85.3958333333333,0,0
85.4166666666667,0,0
85.4375,0,0
85.4583333333333,0,0
85.4791666666667,0,0
85.5,0,0
85.5208333333333,0,0
85.5416666666667,0,0
85.5625,0,0
85.5833333333333,0,0
85.6041666666667,0,0
85.625,0,0
85.6458333333333,0,0
85.6666666666667,0,0
85.6875,0,0
85.7083333333333,0,0
85.7291666666667,0,0
85.75,0,0
85.7708333333333,0,0
85.7916666666667,0,0
85.8125,0,0
85.8333333333333,0,0
85.8541666666667,0,0
85.875,0,0
85.8958333333333,0,0
85.9166666666667,0,0
85.9375,0,0
85.9583333333333,0,0
85.9791666666667,0,0
86,0,0
86.0208333333333,0,0
86.0416666666667,0,0
86.0625,0,0
86.0833333333333,0,0
86.1041666666667,0,0
86.125,0,0
86.1458333333333,0,0
86.1666666666667,0,0
86.1875,0,0
86.2083333333333,0,0
86.2291666666667,0,0
86.25,0,0
86.2708333333333,0,0
86.2916666666667,0,0
86.3125,0,0
86.3333333333333,0,0
86.3541666666667,0,0
86.375,0,0
86.3958333333333,0,0
86.4166666666667,0,0
86.4375,0,0
86.4583333333333,0,0
86.4791666666667,0,0
86.5,0,0
86.5208333333333,0,0
86.5416666666667,0,0
86.5625,0,0
86.5833333333333,0,0
86.6041666666667,0,0
86.625,0,0
86.6458333333333,0,0
86.6666666666667,0,0
86.6875,0,0
86.7083333333333,0,0
86.7291666666667,0,0
86.75,0,0
86.7708333333333,0,0
86.7916666666667,0,0
86.8125,0,0
86.8333333333333,0,0
86.8541666666667,0,0
86.875,0,0
86.8958333333333,0,0
86.9166666666667,0,0
86.9375,0,0
86.9583333333333,0,0
86.9791666666667,0,0
87,0,0
87.0208333333333,0,0
87.0416666666667,0,0
87.0625,0,0
87.0833333333333,0,0
87.1041666666667,0,0
87.125,0,0
87.1458333333333,0,0
87.1666666666667,0,0
87.1875,0,0
87.2083333333333,0,0
87.2291666666667,0,0
87.25,0,0
87.2708333333333,0,0
87.2916666666667,0,0
87.3125,0,0
87.3333333333333,0,0
87.3541666666667,0,0
87.375,0,0
87.3958333333333,0,0
87.4166666666667,0,0
87.4375,0,0
87.4583333333333,0,0
87.4791666666667,0,0
87.5,0,0
87.5208333333333,0,0
87.5416666666667,0,0
87.5625,0,0
87.5833333333333,0,0
87.6041666666667,0,0
87.625,0,0
87.6458333333333,0,0
87.6666666666667,0,0
87.6875,0,0
87.7083333333333,0,0
87.7291666666667,0,0
87.75,0,0
87.7708333333333,0,0
87.7916666666667,0,0
87.8125,0,0
87.8333333333333,0,0
87.8541666666667,0,0
87.875,0,0
87.8958333333333,0,0
87.9166666666667,0,0
87.9375,0,0
87.9583333333333,0,0
87.9791666666667,0,0
88,0,0
88.0208333333333,0,0
88.0416666666667,0,0
88.0625,0,0
88.0833333333333,0,0
88.1041666666667,0,0
88.125,0,0
88.1458333333333,0,0
88.1666666666667,0,0
88.1875,0,0
88.2083333333333,0,0
88.2291666666667,0,0
88.25,0,0
88.2708333333333,0,0
88.2916666666667,0,0
88.3125,0,0
88.3333333333333,0,0
88.3541666666667,0,0
88.375,0,0
88.3958333333333,0,0
88.4166666666667,0,0
88.4375,0,0
88.4583333333333,0,0
88.4791666666667,0,0
88.5,0,0
88.5208333333333,0,0
88.5416666666667,0,0
88.5625,0,0
88.5833333333333,0,0
88.6041666666667,0,0
88.625,0,0
88.6458333333333,0,0
88.6666666666667,0,0
88.6875,0,0
88.7083333333333,0,0
88.7291666666667,0,0
88.75,0,0
88.7708333333333,0,0
88.7916666666667,0,0
88.8125,0,0
88.8333333333333,0,0
88.8541666666667,0,0
88.875,0,0
88.8958333333333,0,0
88.9166666666667,0,0
88.9375,0,0
88.9583333333333,0,0
88.9791666666667,0,0
89,0,0
89.0208333333333,0,0
89.0416666666667,0,0
89.0625,0,0
89.0833333333333,0,0
89.1041666666667,0,0
89.125,0,0
89.1458333333333,0,0
89.1666666666667,0,0
89.1875,0,0
89.2083333333333,0,0
89.2291666666667,0,0
89.25,0,0
89.2708333333333,0,0
89.2916666666667,0,0
89.3125,0,0
89.3333333333333,0,0
89.3541666666667,0,0
89.375,0,0
89.3958333333333,0,0
89.4166666666667,0,0
89.4375,0,0
89.4583333333333,0,0
89.4791666666667,0,0
89.5,0,0
89.5208333333333,0,0
89.5416666666667,0,0
89.5625,0,0
89.5833333333333,0,0
89.6041666666667,0,0
89.625,0,0
89.6458333333333,0,0
89.6666666666667,0,0
89.6875,0,0
89.7083333333333,0,0
89.7291666666667,0,0
89.75,0,0
89.7708333333333,0,0
89.7916666666667,0,0
89.8125,0,0
89.8333333333333,0,0
89.8541666666667,0,0
89.875,0,0
89.8958333333333,0,0
89.9166666666667,0,0
89.9375,0,0
89.9583333333333,0,0
89.9791666666667,0,0
90,0,0
90.0208333333333,0,0
90.0416666666667,0,0
90.0625,0,0
90.0833333333333,0,0
90.1041666666667,0,0
90.125,0,0
90.1458333333333,0,0
90.1666666666667,0,0
90.1875,0,0
90.2083333333333,0,0
90.2291666666667,0,0
90.25,0,0
90.2708333333333,0,0
90.2916666666667,0,0
90.3125,0,0
90.3333333333333,0,0
90.3541666666667,0,0
90.375,0,0
90.3958333333333,0,0
90.4166666666667,0,0
90.4375,0,0
90.4583333333333,0,0
90.4791666666667,0,0
90.5,0,0
90.5208333333333,0,0
90.5416666666667,0,0
90.5625,0,0
90.5833333333333,0,0
90.6041666666667,0,0
90.625,0,0
90.6458333333333,0,0
90.6666666666667,0,0
90.6875,0,0
90.7083333333333,0,0
90.7291666666667,0,0
90.75,0,0
90.7708333333333,0,0
90.7916666666667,0,0
90.8125,0,0
90.8333333333333,0,0
90.8541666666667,0,0
90.875,0,0
90.8958333333333,0,0
90.9166666666667,0,0
90.9375,0,0
90.9583333333333,0,0
90.9791666666667,0,0
91,0,0
91.0208333333333,0,0
91.0416666666667,0,0
91.0625,0,0
91.0833333333333,0,0
91.1041666666667,0,0
91.125,0,0
91.1458333333333,0,0
91.1666666666667,0,0
91.1875,0,0
91.2083333333333,0,0
91.2291666666667,0,0
91.25,0,0
91.2708333333333,0,0
91.2916666666667,0,0
91.3125,0,0
91.3333333333333,0,0
91.3541666666667,0,0
91.375,0,0
91.3958333333333,0,0
91.4166666666667,0,0
91.4375,0,0
91.4583333333333,0,0
91.4791666666667,0,0
91.5,0,0
91.5208333333333,0,0
91.5416666666667,0,0
91.5625,0,0
91.5833333333333,0,0
91.6041666666667,0,0
91.625,0,0
91.6458333333333,0,0
91.6666666666667,0,0
91.6875,0,0
91.7083333333333,0,0
91.7291666666667,0,0
91.75,0,0
91.7708333333333,0,0
91.7916666666667,0,0
91.8125,0,0
91.8333333333333,0,0
91.8541666666667,0,0
91.875,0,0
91.8958333333333,0,0
91.9166666666667,0,0
91.9375,0,0
91.9583333333333,0,0
91.9791666666667,0,0
92,0,0
92.0208333333333,0,0
92.0416666666667,0,0
92.0625,0,0
92.0833333333333,0,0
92.1041666666667,0,0
92.125,0,0
92.1458333333333,0,0
92.1666666666667,0,0
92.1875,0,0
92.2083333333333,0,0
92.2291666666667,0,0
92.25,0,0
92.2708333333333,0,0
92.2916666666667,0,0
92.3125,0,0
92.3333333333333,-528.9222993256,0
92.3541666666667,0,0
92.375,0,0
92.3958333333333,0,0
92.4166666666667,0,0
92.4375,0,0
92.4583333333333,0,0
92.4791666666667,0,0
92.5,0,0
92.5208333333333,0,0
92.5416666666667,0,0
92.5625,0,0
92.5833333333333,0,0
92.6041666666667,0,0
92.625,0,0
92.6458333333333,0,0
92.6666666666667,0,0
92.6875,0,0
92.7083333333333,0,0
92.7291666666667,0,0
92.75,0,0
92.7708333333333,0,0
92.7916666666667,0,0
92.8125,0,0
92.8333333333333,0,0
92.8541666666667,0,0
92.875,0,0
92.8958333333333,0,0
92.9166666666667,0,0
92.9375,0,0
92.9583333333333,0,0
92.9791666666667,0,0
93,0,0
93.0208333333333,0,0
93.0416666666667,0,0
93.0625,0,0
93.0833333333333,0,0
93.1041666666667,0,0
93.125,0,0
93.1458333333333,0,0
93.1666666666667,0,0
93.1875,0,0
93.2083333333333,0,0
93.2291666666667,0,0
93.25,0,0
93.2708333333333,0,0
93.2916666666667,0,0
93.3125,0,0
93.3333333333333,0,0
93.3541666666667,0,0
93.375,0,0
93.3958333333333,0,0
93.4166666666667,0,0
93.4375,0,0
93.4583333333333,0,0
93.4791666666667,0,0
93.5,0,0
93.5208333333333,0,0
93.5416666666667,0,0
93.5625,0,0
93.5833333333333,0,0
93.6041666666667,0,0
93.625,0,0
93.6458333333333,0,0
93.6666666666667,0,0
93.6875,0,0
93.7083333333333,0,0
93.7291666666667,0,0
93.75,0,0
93.7708333333333,0,0
93.7916666666667,0,0
93.8125,0,0
93.8333333333333,0,0
93.8541666666667,0,0
93.875,0,0
93.8958333333333,0,0
93.9166666666667,0,0
93.9375,0,0
93.9583333333333,0,0
93.9791666666667,0,0
94,0,0
94.0208333333333,0,0
94.0416666666667,0,0
94.0625,0,0
94.0833333333333,0,0
94.1041666666667,0,0
94.125,0,0
94.1458333333333,0,0
94.1666666666667,0,0
94.1875,0,0
94.2083333333333,0,0
94.2291666666667,0,0
94.25,0,0
94.2708333333333,0,0
94.2916666666667,0,0
94.3125,0,0
94.3333333333333,0,0
94.3541666666667,0,0
94.375,0,0
94.3958333333333,0,0
94.4166666666667,0,0
94.4375,0,0
94.4583333333333,0,0
94.4791666666667,0,0
94.5,0,0
94.5208333333333,0,0
94.5416666666667,0,0
94.5625,0,0
94.5833333333333,0,0
94.6041666666667,0,0
94.625,0,0
94.6458333333333,0,0
94.6666666666667,0,0
94.6875,0,0
94.7083333333333,0,0
94.7291666666667,0,0
94.75,0,0
94.7708333333333,0,0
94.7916666666667,0,0
94.8125,0,0
94.8333333333333,0,0
94.8541666666667,0,0
94.875,0,0
94.8958333333333,0,0
94.9166666666667,0,0
94.9375,0,0
94.9583333333333,0,0
94.9791666666667,0,0
95,0,0
95.0208333333333,0,0
95.0416666666667,0,0
95.0625,-873.232875630868,27641.6484022339
95.0833333333333,0,0
95.1041666666667,0,0
95.125,0,0
95.1458333333333,0,0
95.1666666666667,0,0
95.1875,0,0
95.2083333333333,0,0
95.2291666666667,0,0
95.25,0,0
95.2708333333333,0,0
95.2916666666667,-374.348105241552,11849.7585167689
95.3125,0,0
95.3333333333333,0,0
95.3541666666667,0,0
95.375,0,0
95.3958333333333,0,0
95.4166666666667,0,0
95.4375,0,0
95.4583333333333,0,0
95.4791666666667,0,0
95.5,0,0
95.5208333333333,0,0
95.5416666666667,0,0
95.5625,0,0
95.5833333333333,0,0
95.6041666666667,0,0
95.625,0,0
95.6458333333333,0,0
95.6666666666667,0,0
95.6875,0,0
95.7083333333333,0,0
95.7291666666667,0,0
95.75,0,0
95.7708333333333,0,0
95.7916666666667,0,0
95.8125,0,0
95.8333333333333,0,0
95.8541666666667,0,0
95.875,0,0
95.8958333333333,0,0
95.9166666666667,0,0
95.9375,0,0
95.9583333333333,0,0
95.9791666666667,0,0
96,0,0
96.0208333333333,0,0
96.0416666666667,0,0
96.0625,0,0
96.0833333333333,0,0
96.1041666666667,0,0
96.125,0,0
96.1458333333333,0,0
96.1666666666667,0,0
96.1875,0,0
96.2083333333333,0,0
96.2291666666667,0,0
96.25,0,0
96.2708333333333,0,0
96.2916666666667,0,0
96.3125,0,0
96.3333333333333,0,0
96.3541666666667,0,0
96.375,0,0
96.3958333333333,0,0
96.4166666666667,0,0
96.4375,0,0
96.4583333333333,0,0
96.4791666666667,0,0
96.5,0,0
96.5208333333333,0,0
96.5416666666667,0,0
96.5625,0,0
96.5833333333333,0,0
96.6041666666667,0,0
96.625,0,0
96.6458333333333,0,0
96.6666666666667,0,0
96.6875,0,0
96.7083333333333,0,0
96.7291666666667,0,0
96.75,0,0
96.7708333333333,0,0
96.7916666666667,0,0
96.8125,0,0
96.8333333333333,0,0
96.8541666666667,0,0
96.875,0,0
96.8958333333333,0,0
96.9166666666667,0,0
96.9375,0,0
96.9583333333333,0,0
96.9791666666667,0,0
97,0,0
97.0208333333333,-42.6140657805088,0
97.0416666666667,0,0
97.0625,0,0
97.0833333333333,0,0
97.1041666666667,0,0
97.125,0,0
97.1458333333333,0,0
97.1666666666667,0,0
97.1875,0,0
97.2083333333333,0,0
97.2291666666667,0,0
97.25,0,0
97.2708333333333,0,0
97.2916666666667,0,0
97.3125,0,0
97.3333333333333,0,0
97.3541666666667,0,0
97.375,0,0
97.3958333333333,0,0
97.4166666666667,0,0
97.4375,0,0
97.4583333333333,0,0
97.4791666666667,0,0
97.5,0,0
97.5208333333333,0,0
97.5416666666667,0,0
97.5625,0,0
97.5833333333333,0,0
97.6041666666667,0,0
97.625,0,0
97.6458333333333,0,0
97.6666666666667,0,0
97.6875,0,0
97.7083333333333,0,0
97.7291666666667,0,0
97.75,0,0
97.7708333333333,0,0
97.7916666666667,0,0
97.8125,0,0
97.8333333333333,0,0
97.8541666666667,0,0
97.875,0,0
97.8958333333333,0,0
97.9166666666667,0,0
97.9375,0,0
97.9583333333333,0,0
97.9791666666667,0,0
98,0,0
98.0208333333333,0,0
98.0416666666667,0,0


==> img/IR_RS_MIS_IRR.txt <==
time,pressure,variance
0.0208333333333333,0,0
0.0416666666666667,0,0
0.0625,0,0
0.0833333333333333,0,0
0.104166666666667,0,0
0.125,0,0
0.145833333333333,0,0
0.166666666666667,0,0
0.1875,0,0
0.208333333333333,0,0
0.229166666666667,0,0
0.25,0,0
0.270833333333333,0,0
0.291666666666667,0,0
0.3125,0,0
0.333333333333333,0,0
0.354166666666667,0,0
0.375,0,0
0.395833333333333,0,0
0.416666666666667,0,0
0.4375,0,0
0.458333333333333,0,0
0.479166666666667,0,0
0.5,0,0
0.520833333333333,0,0
0.541666666666667,0,0
0.5625,0,0
0.583333333333333,0,0
0.604166666666667,0,0
0.625,0,0
0.645833333333333,0,0
0.666666666666667,0,0
0.6875,0,0
0.708333333333333,0,0
0.729166666666667,0,0
0.75,0,0
0.770833333333333,0,0
0.791666666666667,0,0
0.8125,0,0
0.833333333333333,0,0
0.854166666666667,0,0
0.875,0,0
0.895833333333333,0,0
0.916666666666667,0,0
0.9375,0,0
0.958333333333333,0,0
0.979166666666667,0,0
1,0,0
1.02083333333333,0,0
1.04166666666667,0,0
1.0625,0,0
1.08333333333333,0,0
1.10416666666667,0,0
1.125,0,0
1.14583333333333,0,0
1.16666666666667,0,0
1.1875,0,0
1.20833333333333,0,0
1.22916666666667,0,0
1.25,0,0
1.27083333333333,0,0
1.29166666666667,0,0
1.3125,0,0
1.33333333333333,0,0
1.35416666666667,0,0
1.375,0,0
1.39583333333333,0,0
1.41666666666667,0,0
1.4375,0,0
1.45833333333333,0,0
1.47916666666667,0,0
1.5,0,0
1.52083333333333,0,0
1.54166666666667,0,0
1.5625,0,0
1.58333333333333,0,0
1.60416666666667,0,0
1.625,0,0
1.64583333333333,0,0
1.66666666666667,0,0
1.6875,0,0
1.70833333333333,0,0
1.72916666666667,0,0
1.75,0,0
1.77083333333333,0,0
1.79166666666667,0,0
1.8125,0,0
1.83333333333333,0,0
1.85416666666667,0,0
1.875,0,0
1.89583333333333,0,0
1.91666666666667,0,0
1.9375,0,0
1.95833333333333,0,0
1.97916666666667,0,0
2,0,0
2.02083333333333,0,0
2.04166666666667,0,0
2.0625,0,0
2.08333333333333,0,0
2.10416666666667,0,0
2.125,0,0
2.14583333333333,0,0
2.16666666666667,0,0
2.1875,0,0
2.20833333333333,0,0
2.22916666666667,0,0
2.25,0,0
2.27083333333333,0,0
2.29166666666667,0,0
2.3125,0,0
2.33333333333333,0,0
2.35416666666667,0,0
2.375,0,0
2.39583333333333,0,0
2.41666666666667,0,0
2.4375,0,0
2.45833333333333,0,0
2.47916666666667,0,0
2.5,0,0
2.52083333333333,0,0
2.54166666666667,0,0
2.5625,0,0
2.58333333333333,0,0
2.60416666666667,0,0
2.625,0,0
2.64583333333333,0,0
2.66666666666667,0,0
2.6875,0,0
2.70833333333333,0,0
2.72916666666667,0,0
2.75,0,0
2.77083333333333,0,0
2.79166666666667,0,0
2.8125,0,0
2.83333333333333,0,0
2.85416666666667,0,0
2.875,0,0
2.89583333333333,0,0
2.91666666666667,0,0
2.9375,0,0
2.95833333333333,0,0
2.97916666666667,0,0
3,0,0
3.02083333333333,0,0
3.04166666666667,0,0
3.0625,0,0
3.08333333333333,0,0
3.10416666666667,0,0
3.125,0,0
3.14583333333333,0,0
3.16666666666667,0,0
3.1875,0,0
3.20833333333333,0,0
3.22916666666667,0,0
3.25,0,0
3.27083333333333,0,0
3.29166666666667,0,0
3.3125,0,0
3.33333333333333,0,0
3.35416666666667,0,0
3.375,0,0
3.39583333333333,0,0
3.41666666666667,0,0
3.4375,0,0
3.45833333333333,0,0
3.47916666666667,0,0
3.5,0,0
3.52083333333333,0,0
3.54166666666667,0,0
3.5625,0,0
3.58333333333333,0,0
3.60416666666667,0,0
3.625,0,0
3.64583333333333,0,0
3.66666666666667,0,0
3.6875,0,0
3.70833333333333,0,0
3.72916666666667,0,0
3.75,0,0
3.77083333333333,0,0
3.79166666666667,0,0
3.8125,0,0
3.83333333333333,0,0
3.85416666666667,0,0
3.875,0,0
3.89583333333333,0,0
3.91666666666667,0,0
3.9375,0,0
3.95833333333333,0,0
3.97916666666667,0,0
4,0,0
4.02083333333333,0,0
4.04166666666667,0,0
4.0625,0,0
4.08333333333333,0,0
4.10416666666667,0,0
4.125,0,0
4.14583333333333,0,0
4.16666666666667,0,0
4.1875,0,0
4.20833333333333,0,0
4.22916666666667,0,0
4.25,0,0
4.27083333333333,0,0
4.29166666666667,0,0
4.3125,0,0
4.33333333333333,0,0
4.35416666666667,0,0
4.375,0,0
4.39583333333333,0,0
4.41666666666667,0,0
4.4375,0,0
4.45833333333333,0,0
4.47916666666667,0,0
4.5,0,0
4.52083333333333,0,0
4.54166666666667,0,0
4.5625,0,0
4.58333333333333,0,0
4.60416666666667,0,0
4.625,0,0
4.64583333333333,0,0
4.66666666666667,0,0
4.6875,0,0
4.70833333333333,0,0
4.72916666666667,0,0
4.75,0,0
4.77083333333333,0,0
4.79166666666667,0,0
4.8125,0,0
4.83333333333333,0,0
4.85416666666667,0,0
4.875,0,0
4.89583333333333,0,0
4.91666666666667,0,0
4.9375,0,0
4.95833333333333,0,0
4.97916666666667,0,0
5,0,0
5.02083333333333,0,0
5.04166666666667,0,0
5.0625,0,0
5.08333333333333,0,0
5.10416666666667,0,0
5.125,0,0
5.14583333333333,0,0
5.16666666666667,1255.39253184606,2427.40344861367
5.1875,28918.9855854186,6309.01406364116
5.20833333333333,11071.8778973977,5924.47415475809
5.22916666666667,8126.09537978662,5333.10466606313
5.25,6412.17988436945,4506.6814256094
5.27083333333333,5658.78999055805,4476.46231843014
5.29166666666667,5034.49636868194,4224.33147608251
5.3125,4296.52545485181,4113.8649856109
5.33333333333333,3871.19699098004,3715.27244457521
5.35416666666667,3451.6701633437,3919.20699007464
5.375,3597.65341776389,4059.70217574738
5.39583333333333,3124.42676752466,3586.61783927873
5.41666666666667,2927.50788477893,4179.17343467075
5.4375,2525.33513180146,2868.8929577099
5.45833333333333,2362.0703453747,2680.96700070688
5.47916666666667,2536.44352845844,4206.91622693532
5.5,2189.50567773898,2923.8516082515
5.52083333333333,1965.15581205864,2353.84293582114
5.54166666666667,2054.52956338436,2575.83733508937
5.5625,1907.58691971492,2475.94221424123
5.58333333333333,-639.368354144362,39625.5716699422
5.60416666666667,742.058952985471,2885.79153646719
5.625,582.057184751045,2110.26925298351
5.64583333333333,455.318942839167,1926.42916405587
5.66666666666667,389.480352940535,8070.02439146631
5.6875,356.848062728494,2143.32199593157
5.70833333333333,304.707156438644,4904.54921780132
5.72916666666667,-489.401487446078,5831.06495335903
5.75,-1392.43431778557,9229.39296820194
5.77083333333333,-612.803252532128,6291.16149551498
5.79166666666667,-817.465046654153,8135.2710951942
5.8125,-808.077294340282,6923.40651345936
5.83333333333333,-635.223297436385,6958.96817033949
5.85416666666667,-229.782711677101,9905.12088135903
5.875,-389.367422296318,5855.42530890828
5.89583333333333,-799.930927389161,8494.3761078765
5.91666666666667,-642.110331657889,7216.0090067743
5.9375,-520.710323343567,6373.5898415634
5.95833333333333,-577.852070602076,6080.00068729872
5.97916666666667,-83.4413878534644,5474.65195748989
6,-396.93771910085,7174.8378515032
6.02083333333333,-262.346267029402,7175.73008858372
6.04166666666667,-181.097582171714,5786.88854743136
6.0625,130.450194000726,1994.6889319545
6.08333333333333,84.5225291549044,2061.87734041562
6.10416666666667,230.843671639421,1437.1304265454
6.125,363.434781738407,4023.06084998373
6.14583333333333,601.644574178344,9295.12137822712
6.16666666666667,680.924617220817,8777.90546084084
6.1875,334.846182381392,5692.18693217255
6.20833333333333,330.322631155548,3014.76342024432
6.22916666666667,190.230686762303,2138.29868459834
6.25,216.613081216747,1288.62507691382
6.27083333333333,390.302936868499,2590.92607482507
6.29166666666667,544.881136850057,4866.91955387142
6.3125,326.138196524203,3349.11631224709
6.33333333333333,309.412927810908,2147.06952853293
6.35416666666667,285.563925169567,1795.86525618037
6.375,271.587425787454,1738.89805230781
6.39583333333333,244.819647625001,3705.33374440233
6.41666666666667,287.776285154749,2492.61349375344
6.4375,200.064386375373,908.695556337245
6.45833333333333,201.80302491284,1724.65434918368
6.47916666666667,249.49874274232,2962.03361226922
6.5,268.68379421276,1924.28256551516
6.52083333333333,229.051870786817,2523.66171577184
6.54166666666667,188.440348136531,1573.29920795415
6.5625,225.667029895618,1558.27579918244
6.58333333333333,221.15658318761,1846.05851539149
6.60416666666667,195.346776312575,1288.49132701647
6.625,235.359146147248,1652.5775905254
6.64583333333333,202.208992474682,1645.78125920518
6.66666666666667,44.3996536835651,786.442651818934
6.6875,233.690509533283,2090.27206258907
6.70833333333333,232.380300870377,2554.52772883132
6.72916666666667,199.708487476654,2228.46508803733
6.75,217.678324592072,2071.3108510688
6.77083333333333,141.259759631001,1009.79593361729
6.79166666666667,215.215901618427,2531.2673869062
6.8125,97.7179361997261,946.931085173114
6.83333333333333,396.822430464887,4513.02543988564
6.85416666666667,181.696814385184,1986.28327672276
6.875,125.645431771972,849.525461338988
6.89583333333333,148.468233185985,990.910068965514
6.91666666666667,182.146820177467,2505.89587963382
6.9375,179.497330257378,2231.68156720042
6.95833333333333,103.591280425313,889.438101010732
6.97916666666667,143.776557193542,1292.46146833572
7,97.0416065529195,848.568973278992
7.02083333333333,139.715560439459,1483.97195792038
7.04166666666667,86.4423542978945,750.230228030034
7.0625,133.05312105085,1454.98769094992
7.08333333333333,122.819965353592,1380.772548911
7.10416666666667,188.945875683357,1775.27208966475
7.125,137.395989991249,1030.34264256002
7.14583333333333,207.094252264778,3426.31688919905
7.16666666666667,180.328200540519,2535.20509087372
7.1875,103.362643754335,1118.23472824388
7.20833333333333,91.5817722202495,632.951322403128
7.22916666666667,97.0038513556431,911.221169836538
7.25,100.750078589993,885.182020233434
7.27083333333333,90.8894591432324,553.373341381646
7.29166666666667,88.3765169351645,667.719625788858
7.3125,112.081276216152,856.587658135426
7.33333333333333,122.960021541803,1408.55055574709
7.35416666666667,79.6579897599732,593.440902694103
7.375,98.0073943754432,857.088269279473
7.39583333333333,124.776992555423,1473.5906281854
7.41666666666667,160.293083372536,1625.65115523198
7.4375,97.3419452771124,726.440910847036
7.45833333333333,94.6909322606563,1202.38683971044
7.47916666666667,129.98346401549,2553.36003273521
7.5,104.51993835996,591.912698014821
7.52083333333333,33.7248273722565,656.356824721302
7.54166666666667,94.731135116262,591.372385316359
7.5625,35.9139668990552,558.242013562895
7.58333333333333,76.4569019004571,539.934747345026
7.60416666666667,80.9050361225827,758.874305122797
7.625,80.1845423664631,639.226090093551
7.64583333333333,96.3943812193264,669.809947196536
7.66666666666667,83.4803620155828,757.864107955979
7.6875,136.829004850746,1510.30825944556
7.70833333333333,69.7161510917886,638.905179441401
7.72916666666667,132.58378583783,1695.36771071066
7.75,117.220155843015,1262.81038789176
7.77083333333333,46.8270765236035,857.296327306197
7.79166666666667,69.2316391024322,615.97196362912
7.8125,64.8877054058464,513.821867650155
7.83333333333333,78.3833422826643,594.177799698867
7.85416666666667,56.6899125771648,561.037690983512
7.875,120.38233387437,1961.68083409945
7.89583333333333,49.5076515714319,634.340913209746
7.91666666666667,38.0962177347496,377.009093414965
7.9375,64.1691532628579,560.983774444358
7.95833333333333,48.801699706719,345.294473760353
7.97916666666667,39.4692188267015,452.818548913618
8,60.212563672564,664.955131230524
8.02083333333333,62.169090702543,570.459983113122
8.04166666666667,44.1590497937567,405.365257012571
8.0625,62.9518526918889,393.404390617642
8.08333333333333,39.8435214558022,476.523645147262
8.10416666666667,66.9053241800837,446.492839801313
8.125,49.2029610952723,443.484777718095
8.14583333333333,36.1988374857001,326.216804594826
8.16666666666667,24.3054285249961,261.420107840413
8.1875,54.2862447390288,550.349528986148
8.20833333333333,64.6769034833615,348.606713408554
8.22916666666667,75.3652032094599,477.855886748877
8.25,83.7334335554605,1088.939711159
8.27083333333333,40894.002782944,43969.86551552
8.29166666666667,427.18552336986,26350.0069426732
8.3125,-1981.49513109838,21004.5932731125
8.33333333333333,-680.346935283296,9761.88038704344
8.35416666666667,-681.056759949588,7622.60861386023
8.375,-146.976533300468,2825.15341296046
8.39583333333333,-190.137045274971,5200.16600961586
8.41666666666667,2.2394777217572,1748.32998582291
8.4375,-8339.47666139436,3158.91552586537
8.45833333333333,-5822.11726850957,3217.3240867699
8.47916666666667,-3453.46276876001,2976.93494371128
8.5,1030.59276130862,83028.8095231651
8.52083333333333,-2337.54650915388,19124.167097537
8.54166666666667,-3112.11134968013,8009.28538821552
8.5625,-2774.35455341913,7701.01030298554
8.58333333333333,-19626.2505971562,180302.200041977
8.60416666666667,-4763.73515868111,27574.3829977327
8.625,-3353.0589229963,10700.9769327432
8.64583333333333,-2592.7548622705,7155.75261056421
8.66666666666667,-2397.78569754432,6212.12040952989
8.6875,-2343.91071960075,6257.0668721623
8.70833333333333,-6467.18402139012,32140.2636383316
8.72916666666667,-2776.63401650404,9471.75273564187
8.75,-2413.92805390169,6730.96172157725
8.77083333333333,-1459.57396988526,4893.1310938602
8.79166666666667,-1890.74121369212,4994.67545423218
8.8125,-1533.43771233888,4944.16043145488
8.83333333333333,-1394.7907367072,3937.05643890317
8.85416666666667,-851.087134100159,4599.36221530103
8.875,-560.666885494551,3990.43272625762
8.89583333333333,-844.402645345593,10662.5868661829
8.91666666666667,-501.073334856145,5766.19265572077
8.9375,-452.531058143126,3434.15498753301
8.95833333333333,-626.119433306814,5839.97774537617
8.97916666666667,-368.29917224145,4118.15371349945
9,-416.503966089815,2988.22961265767
9.02083333333333,-307.37630197585,3448.84908858797
9.04166666666667,-557.440960172679,3525.35765680944
9.0625,-464.324647839041,3059.08183679993
9.08333333333333,-347.915003215278,2988.47596950835
9.10416666666667,-445.335616027727,3479.0941982886
9.125,-287.555808851108,3456.4672365646
9.14583333333333,-297.34040962956,6759.40814293423
9.16666666666667,-470.4345037874,5459.49052149451
9.1875,-268.105143223888,2988.46010349233
9.20833333333333,-515.423329362121,2619.30053037198
9.22916666666667,-356.654237852958,2479.73325559779
9.25,-345.020850087482,3700.91445940666
9.27083333333333,-295.732294343706,2030.25014951504
9.29166666666667,-313.64705761245,2421.42091902684
9.3125,-549.698501563983,2810.64863735328
9.33333333333333,3743.65230027778,4244.85907741233
9.35416666666667,2594.93836610178,3091.08215316261
9.375,1388.16974431053,3002.16144679815
9.39583333333333,1150.34793696243,3063.68072459522
9.41666666666667,952.375889767918,5864.200048901
9.4375,501.511853182244,2611.92227617401
9.45833333333333,438.98559662619,2353.00423423717
9.47916666666667,199.654774241238,2684.22821668306
9.5,-2680.52943946172,5731.99294424528
9.52083333333333,-3424.68490648841,6158.73942301514
9.54166666666667,-2008.00006027494,4984.69752360973
9.5625,-1364.56319898298,4550.4926753437
9.58333333333333,-1079.01375142408,4022.4229539834
9.60416666666667,-947.68990884908,4288.02477626963
9.625,-759.190777619335,3642.53701920917
9.64583333333333,-708.905586234637,4025.1329535696
9.66666666666667,-731.946216860411,3149.28739184723
9.6875,-671.289505196763,3638.00920089209
9.70833333333333,-459.91512282625,3705.6669513646
9.72916666666667,-235.740367617703,2972.51620610416
9.75,-484.971788730381,5100.22445805852
9.77083333333333,2023.03700655723,40527.6579701448
9.79166666666667,718.590095195116,21449.1089998746
9.8125,584.931075421734,28292.7513267116
9.83333333333333,-202.219919699819,9471.71906600941
9.85416666666667,35.1300827809395,11662.6265878321
9.875,-557.326731846404,9904.40142926296
9.89583333333333,-736.154669915982,5214.64898535062
9.91666666666667,-499.528952041643,4938.33560831936
9.9375,-722.797818576356,3469.04741213124
9.95833333333333,-1084.08477172792,4900.33909946462
9.97916666666667,-955.196739777997,4561.03439583191
10,-694.519691254007,4321.14999834748
10.0208333333333,-650.258462921639,4950.98595635326
10.0416666666667,-510.182194427188,3704.11125912093
10.0625,-506.827846635737,7483.38357332902
10.0833333333333,-284.555697890977,7423.21234427834
10.1041666666667,204.631928024814,14142.0360828354
10.125,-198.354141662254,4880.2809132802
10.1458333333333,-330.566004965912,4973.17265195825
10.1666666666667,-317.176570596956,5443.63943080949
10.1875,-502.842256551341,4079.4015989107
10.2083333333333,280.180905163404,11704.423390671
10.2291666666667,-251.796974895882,4574.53286803233
10.25,-299.181120816502,3452.90101091632
10.2708333333333,-78.602911747488,5174.02327908096
10.2916666666667,-284.42641955794,4330.06777178213
10.3125,-156.086315133194,3146.95161187398
10.3333333333333,-275.30259013979,2551.12518593375
10.3541666666667,-2633.05020504905,14399.9619229184
10.375,-1445.07491687446,8485.98457452183
10.3958333333333,-1472.22998756569,7559.51473603124
10.4166666666667,-1030.01477688978,6750.93278085437
10.4375,-1166.01846046098,7448.71940835085
10.4583333333333,-637.391449969087,6593.81497141968
10.4791666666667,-815.887423152727,4091.11318559472
10.5,-607.636255965428,5646.60202126379
10.5208333333333,-707.702655919265,5291.41782630036
10.5416666666667,729.845136936993,6849.86718117363
10.5625,2621.84010697894,12210.9582655341
10.5833333333333,1129.10418375622,6306.00333865991
10.6041666666667,354.508361091669,6466.31996529354
10.625,681.801052887652,7370.53369580288
10.6458333333333,313.548657410222,7096.56396295821
10.6666666666667,119.049912859918,7712.76806060304
10.6875,-80.572354143058,4316.81129904272
10.7083333333333,-268.956194360968,4975.62583054949
10.7291666666667,-484.456502514735,8085.66363485243
10.75,-860.868906045477,8136.54110338888
10.7708333333333,-328.995241906585,4875.04529452759
10.7916666666667,-1007.83129481626,7240.54538823502
10.8125,-479.663870572193,4614.10990551742
10.8333333333333,-827.883905581239,5504.95286839633
10.8541666666667,-369.482942936416,4026.77045461936
10.875,-716.467767188846,5420.31774568514
10.8958333333333,-601.752724918355,5587.78268642703
10.9166666666667,-337.407298232421,4153.5042408874
10.9375,-443.531868755019,3140.58356538215
10.9583333333333,-426.742217360415,3652.78188907393
10.9791666666667,-305.68942787799,4416.88440640948
11,-367.462107333868,3944.418114644
11.0208333333333,-352.167262400445,2866.5464795475
11.0416666666667,-334.836793500692,2759.05414960889
11.0625,171.858668150353,4985.01769616848
11.0833333333333,42.0815519741923,4027.72306648973
11.1041666666667,27.6802629559795,3874.33854716373
11.125,156.373701037131,4126.04907585184
11.1458333333333,461.634970970328,16458.3440498943
11.1666666666667,2301.64408923792,20564.6979500571
11.1875,922.879346347826,28627.7953129468
11.2083333333333,-1476.64362164037,36561.0644625261
11.2291666666667,-1020.81596558458,20928.7074264419
11.25,-525.942872861682,13282.6244873627
11.2708333333333,-145.96160290369,8956.54347391286
11.2916666666667,-295.643083416204,7834.6798828189
11.3125,-120.160691737718,10667.3243772208
11.3333333333333,-348.438056487901,10939.8512452211
11.3541666666667,-283.517864038991,6434.65236798038
11.375,-816.993134040724,11993.4340916508
11.3958333333333,-710.494710038908,6787.04245366722
11.4166666666667,-1418.5735618083,19725.8041000158
11.4375,-432.36919127446,9796.56148426992
11.4583333333333,1917.07236853707,35906.6138927897
11.4791666666667,-281.646178811132,24630.4134584017
11.5,-642.088352305693,14798.9264318808
11.5208333333333,111.033600103531,14806.0545603008
11.5416666666667,-361.651447845178,18933.4910958338
11.5625,21.0304810243521,12052.2217413346
11.5833333333333,634.564030962268,25531.8447019912
11.6041666666667,-62.6028389388619,5450.72496746768
11.625,-314.611847783009,8691.34835235485
11.6458333333333,-680.110756563433,11776.9908958859
11.6666666666667,60.5232468745243,9529.5762763637
11.6875,30.6358771074426,10642.8893884334
11.7083333333333,133.16899531154,8989.5301205058
11.7291666666667,0.570913887312396,10267.8431418608
11.75,-184.002648775176,12828.4360939679
11.7708333333333,-430.368906198481,8438.09110723516
11.7916666666667,84.5292168685098,9540.42918789715
11.8125,39.6282190485978,9040.25492780255
11.8333333333333,-267.712888675892,9497.76224379512
11.8541666666667,469.85512911735,13740.2302283449
11.875,208.77567772145,8855.39820272675
11.8958333333333,-43.1414205299787,5512.9962717243
11.9166666666667,289.023752667934,4883.26624299485
11.9375,656.398394065038,7224.45656781985
11.9583333333333,132.581355643962,6994.78497622622
11.9791666666667,-952.60394330087,23892.5455832726
12,204.741821012477,6763.09695161999
12.0208333333333,409.111608645592,10931.4866451002
12.0416666666667,-25.9783594342372,6199.49127034416
12.0625,-43.6509758328106,3631.71385495631
12.0833333333333,80.9191036748513,4674.0737352308
12.1041666666667,-490.106578379802,9226.43974933252
12.125,-1455.53581170049,12258.0877950666
12.1458333333333,-1324.34370780795,11304.527081871
12.1666666666667,212.392110576273,10790.07963953
12.1875,706.431637006931,39690.9285210758
12.2083333333333,-308.802175160656,8276.90912794891
12.2291666666667,-338.674695403068,7048.04358499957
12.25,-146.066393425756,9460.52586836958
12.2708333333333,-252.378640503891,8268.49134663799
12.2916666666667,-174.681777449323,14372.9964021301
12.3125,191.811723378353,6845.67558400156
12.3333333333333,1271.02944888412,38006.0657363314
12.3541666666667,-191.287781753892,7503.63283661623
12.375,-27.5438982466378,4965.33028150792
12.3958333333333,-103.099382235286,9152.0036430745
12.4166666666667,-31.5688092004367,7704.82306862561
12.4375,569.77173880811,24389.2674519725
12.4583333333333,-20.3165665712771,4105.34709178522
12.4791666666667,-221.97441622821,14739.8946870284
12.5,-196.054909181965,7527.82031923685
12.5208333333333,567.785177681065,7467.29981834165
12.5416666666667,-301.59084559278,4681.64374757172
12.5625,-1536.60136412687,5842.04802195668
12.5833333333333,-3029.11996479131,7962.49694195053
12.6041666666667,-989.248257858964,12212.5205845847
12.625,-414.971722577545,6863.62257674469
12.6458333333333,-403.177759074916,11787.9115356659
12.6666666666667,-484.768793843084,8303.80000538639
12.6875,-982.984153200668,11718.1858045225
12.7083333333333,-5548.5551960668,154965.551451648
12.7291666666667,64562.4214159192,2022443.05599878
12.75,18867.0158045239,610492.221035543
12.7708333333333,-751.681769865856,15150.3015036919
12.7916666666667,-806.036528622045,7044.86148610583
12.8125,-65111.2399420448,2030473.32583422
12.8333333333333,-2295.28501252595,54754.6242192182
12.8541666666667,-198158.150806386,6577780.19058553
12.875,-2418.37375741943,39565.1610578617
12.8958333333333,-1434.52378733919,19679.3684200283
12.9166666666667,2786.07465180293,124380.72892097
12.9375,-1619.71906248841,11645.3221555881
12.9583333333333,-888.99703807472,7959.71221966037
12.9791666666667,-1980.23586755018,19305.9566108604
13,162.562561017855,65148.9444706447
13.0208333333333,1527.85933537642,25051.187936514
13.0416666666667,-2387.52770542672,59626.4583466124
13.0625,2100.97002372083,34820.1603122938
13.0833333333333,487.151037851254,24431.6686223994
13.1041666666667,-970.958690667243,29952.8012939552
13.125,1341.96031438243,14538.3619095051
13.1458333333333,535.193693291304,13164.7885324882
13.1666666666667,71.2672562177702,15573.9797021829
13.1875,-390.022770986017,16317.8767397916
13.2083333333333,-1358.5241635125,26747.0728671039
13.2291666666667,-272.313601430966,15385.737943709
13.25,-275.308307505433,12593.781689708
13.2708333333333,-74.6233088377849,6960.17303127261
13.2916666666667,-904.148663378419,6808.70885059273
13.3125,-1461.15360158704,6582.65852439401
13.3333333333333,-614.272394653627,9814.36450376805
13.3541666666667,-145.690797199589,10607.7128603118
13.375,181.178840943651,17674.1002443753
13.3958333333333,404.284168941173,20961.9462874747
13.4166666666667,-726.211872206294,11902.7059377631
13.4375,-15.918336055305,11366.1416821797
13.4583333333333,-507.872036946517,9739.13451185435
13.4791666666667,-485.752799057232,16312.7921284995
13.5,-613.677441053739,13828.1363172582
13.5208333333333,-472.550617846485,18956.6907175931
13.5416666666667,-727.901474535754,18711.7808977921
13.5625,-380.528406114602,10467.5338637145
13.5833333333333,-186.373361064475,11875.9161892334
13.6041666666667,354.17489466193,13907.4474033094
13.625,-651.929471849909,15980.8667460139
13.6458333333333,1585.94310342305,52156.0072824967
13.6666666666667,390.695224849485,8298.49097805904
13.6875,748.090980325194,22873.4534905122
13.7083333333333,-126.879097147243,8175.3362564916
13.7291666666667,-474.972269175222,7854.96887801276
13.75,-778.485697939025,15363.3612101635
13.7708333333333,-411.817695491063,8828.32816438481
13.7916666666667,-259.771160909991,12210.1531345726
13.8125,296.779184823222,8164.85490036423
13.8333333333333,-193.741832867646,6756.24414518998
13.8541666666667,236.849231646138,9019.12996966978
13.875,449.030035316922,8900.43811661696
13.8958333333333,-39.2328044035442,9809.12296280584
13.9166666666667,22.2197047949709,9901.41037431083
13.9375,-298.987695501979,11425.1807054049
13.9583333333333,425.841106620073,7653.64462876942
13.9791666666667,-45.7553403474969,6186.60386803189
14,116.357110053629,12807.8076324946
14.0208333333333,-212.958734499223,5412.71172555979
14.0416666666667,-550.78905618588,9944.46822649158
14.0625,208.069662148772,11456.0471762006
14.0833333333333,-37.596580204247,9199.72342741727
14.1041666666667,-82.209001569855,6153.21293183085
14.125,-401.170197583537,15671.135499657
14.1458333333333,-413.287866010614,9902.80849952853
14.1666666666667,-745.514462073209,9912.20115041925
14.1875,-485.889004127415,11517.2185614197
14.2083333333333,-749.013562119367,8245.11332551251
14.2291666666667,-620.680206087726,5056.66207988916
14.25,-830.314111065335,10692.9143246452
14.2708333333333,-570.269876910735,8734.87634259046
14.2916666666667,-1079.36832884758,16919.9434317243
14.3125,-954.552260759544,17216.4276083352
14.3333333333333,-189.425739180215,8772.01028612211
14.3541666666667,-789.831039115294,8683.20329098045
14.375,-631.22700802256,10116.8032441631
14.3958333333333,-216.993929877624,10097.7957997603
14.4166666666667,-1273.23756432603,11626.81642456
14.4375,-105.745443137425,8760.43174518192
14.4583333333333,-359.222110374713,8991.81315632196
14.4791666666667,-329.58524980257,10876.5871759464
14.5,-531.986629332643,6634.49149634744
14.5208333333333,-285.39317445456,8486.22467830926
14.5416666666667,176.900517349551,6870.1738076498
14.5625,-549.755815380789,26290.6229791898
14.5833333333333,-19.5193305100219,8293.76069835455
14.6041666666667,-227.689037566653,16620.1702161873
14.625,-460.983141474219,14072.1527137005
14.6458333333333,166.523157125779,8664.88146525238
14.6666666666667,477.531643651316,16541.740217664
14.6875,-111.487234291436,14652.3427117238
14.7083333333333,-98.2383112980398,8665.28091476094
14.7291666666667,-398.811657867269,9975.07847824886
14.75,-2.53033661732192,8368.35889641561
14.7708333333333,-160.134530342703,8306.29914899091
14.7916666666667,264.68678301581,10053.9841900606
14.8125,-64.1768678707077,7478.21182538256
14.8333333333333,-402.722741990213,10633.473691174
14.8541666666667,364.607133029919,5538.75878837044
14.875,-122.39247652154,12096.4422499342
14.8958333333333,-36.1850005253117,6736.8639787853
14.9166666666667,474.109306237452,9390.57905419125
14.9375,82.4425548974437,9763.22374731655
14.9583333333333,26.5278017028697,10683.8436497174
14.9791666666667,410.032846415222,10623.6365862225
15,477.383255726191,11783.3782522472
15.0208333333333,-282.913833198227,7365.58044289933
15.0416666666667,-121.385180396816,8163.73415088993
15.0625,-19.6780327267547,8389.82993566424
15.0833333333333,-147.710136228783,5914.70345755668
15.1041666666667,-269.650486087607,6018.04279986436
15.125,-372.480755175606,9119.64529019569
15.1458333333333,-1007.04613572243,8725.99054517894
15.1666666666667,-342.396238331805,5576.47869067335
15.1875,-164.234904460371,8448.50299283428
15.2083333333333,-490.228327480063,6921.32931907041
15.2291666666667,-125.703809479015,6005.17181170531
15.25,-219.982568112093,5288.8875050094
15.2708333333333,-84.9093885429446,4687.03351929775
15.2916666666667,-611.436821138811,9582.36692102576
15.3125,-680.84873116457,6812.33340365994
15.3333333333333,-99.3044266383012,4861.75222427025
15.3541666666667,-40.9122296234169,7904.49017313566
15.375,113.412577381472,5437.38933527078
15.3958333333333,175.515329710914,6792.23470362216
15.4166666666667,-12.7840047229449,5293.46261545936
15.4375,-161.129015032309,5943.10777869128
15.4583333333333,-229.30700484521,6791.02905368728
15.4791666666667,-482.725950125291,7383.81862718819
15.5,-330.479781461899,15805.1673495466
15.5208333333333,-127.618816880453,9551.08089473555
15.5416666666667,37.5670324968019,5879.75359211743
15.5625,20.1353650597743,4859.34258802834
15.5833333333333,27.7483846931075,4867.44849568734
15.6041666666667,700.225434092385,19657.5964737383
15.625,263.325840835165,6192.56285758421
15.6458333333333,381.383719618816,6440.44177803685
15.6666666666667,-440.905177589859,7226.51080831802
15.6875,370.062705552009,6913.2870882872
15.7083333333333,1184.2315031641,33874.0433327842
15.7291666666667,362.191765655192,4068.25157694945
15.75,16.0844382955575,3262.18699794123
15.7708333333333,588.277264357631,17735.3773071597
15.7916666666667,281.956578478765,5475.99134198472
15.8125,889.061789294268,7809.89653125206
15.8333333333333,40.3725061694191,8220.3406451568
15.8541666666667,333.141328424631,7326.67788678158
15.875,372.289421418691,6909.96923079553
15.8958333333333,26.7391036071431,6325.00770468573
15.9166666666667,18.1666473890667,5427.94969562927
15.9375,-214.40436209123,6211.99753588632
15.9583333333333,-2688.17280727022,81818.1050304103
15.9791666666667,-2336.38943418145,73875.9464844077
16,1422.6882943507,38667.1852514601
16.0208333333333,-55.5374376942047,10043.8310391353
16.0416666666667,-56.612667318772,7788.16638100314
16.0625,-116.657873522867,5755.73890841659
16.0833333333333,170.319314568558,5711.60863419142
16.1041666666667,-254.999400306847,9031.99361363082
16.125,-155.411309728003,6697.32766785838
16.1458333333333,-403.771462814293,37552.6086234862
16.1666666666667,-27.4559720520438,14736.7324025012
16.1875,20.0846098950361,7370.77883235166
16.2083333333333,400.195483988295,10822.6921299706
16.2291666666667,261.876129753743,7557.03069757062
16.25,-275.820409408886,7508.86608092846
16.2708333333333,-414.7711484145,12415.8090168065
16.2916666666667,53.2288819865855,6191.65837094379
16.3125,138.226221590128,12655.1004981842
16.3333333333333,351.471831637941,8332.56884971221
16.3541666666667,221.765224629948,6606.6447068225
16.375,200.340300992872,7731.06167204503
16.3958333333333,-325.787220311869,10701.2713956757
16.4166666666667,187.769029244661,8480.43961528359
16.4375,64.3294319304479,12092.1206337643
16.4583333333333,-276.740797124663,23215.4678471487
16.4791666666667,385.12440558616,6821.1284880729
16.5,464.691915739648,5881.9960443975
16.5208333333333,206.669141016743,5350.9858645829
16.5416666666667,541.380074119653,5091.25438076653
16.5625,240.145948801773,8054.33422713986
16.5833333333333,541.360396433281,5092.86270316142
16.6041666666667,99.6556526931395,6934.29456846581
16.625,227.286448481279,5437.54514268452
16.6458333333333,441.885089419765,7933.51947915766
16.6666666666667,-113.666293193397,8982.70302692493
16.6875,554.689480243407,13177.3190187926
16.7083333333333,359.216352972287,6320.58011857656
16.7291666666667,485.747021500118,11115.8839870562
16.75,179.871957713539,7660.15958312949
16.7708333333333,225.26169515334,4477.36382884021
16.7916666666667,37.1027226144684,5037.0747969858
16.8125,474.831955161717,9619.7522395365
16.8333333333333,433.272408039771,12699.5785224048
16.8541666666667,-320.934896531202,11023.9867169059
16.875,199.243182697087,7240.23971111926
16.8958333333333,648.20460667077,7464.71676697682
16.9166666666667,169.616017740343,9907.9491816728
16.9375,-65.86068553993,10591.5850673659
16.9583333333333,318.28937489488,7095.10739857251
16.9791666666667,324.648398864779,5389.26701619138
17,305.890285706461,5823.57541359991
17.0208333333333,-125.004867946486,6340.52062781733
17.0416666666667,181.919561937666,4785.29476592707
17.0625,431.843415236341,6675.45411610716
17.0833333333333,259.459028610813,7420.69505111182
17.1041666666667,256.166263257019,8833.3895517072
17.125,356.487612761976,6395.1894771756
17.1458333333333,292.948719451093,7912.54585103635
17.1666666666667,1083.25526973477,15294.5224915696
17.1875,441.584658523884,5086.96460659099
17.2083333333333,175.503370745534,6517.98763719482
17.2291666666667,344.019219902305,5082.4681343261
17.25,465.891562441854,4880.64481693071
17.2708333333333,538.030430360251,6816.58836918654
17.2916666666667,652.820976403615,7072.01073939895
17.3125,676.070911968064,5500.33666079408
17.3333333333333,494.977633879464,9999.80056365328
17.3541666666667,878.65175043053,7737.3168234808
17.375,248.335870358304,4298.82930108846
17.3958333333333,362.47523554373,6693.07603609324
17.4166666666667,322.341962115128,3321.36336041426
17.4375,769.810948931547,7363.46378085622
17.4583333333333,1074.09408067791,13950.5862043401
17.4791666666667,502.487805943008,5802.56100115666
17.5,288.615657279416,6325.29337101678
17.5208333333333,708.58353432733,5798.89326166557
17.5416666666667,238.736102915581,5223.29390270276
17.5625,449.768532360182,4460.39008414372
17.5833333333333,365.512849581457,6463.88220320636
17.6041666666667,517.313633724263,5549.00897273579
17.625,528.847623969182,5875.70110869378
17.6458333333333,457.069293080579,5423.73211457699
17.6666666666667,408.419751338843,6096.9830777026
17.6875,348.671790633851,4574.93764580858
17.7083333333333,256.138881358017,7352.84967626146
17.7291666666667,228.048330037396,4642.54269808328
17.75,-214.925339984436,10632.1506302617
17.7708333333333,451.723644415745,5846.68722016564
17.7916666666667,691.204479814824,4909.7418085936
17.8125,487.018952245688,6799.8046397516
17.8333333333333,450.38304557538,6872.13522065019
17.8541666666667,471.2037012806,3756.5391320115
17.875,610.027677009156,5442.01601471441
17.8958333333333,383.456356646451,4056.46773276729
17.9166666666667,150.02382228583,6996.29244787061
17.9375,543.241539325765,5585.14198512475
17.9583333333333,505.306867431539,3726.06347456447
17.9791666666667,205.354219688986,8220.62441279378
18,320.223980632014,4072.13724491173
18.0208333333333,335.3544846266,7244.72554828123
18.0416666666667,103.328740361453,6064.74028945627
18.0625,436.3537079102,5423.51796167652
18.0833333333333,158.993953140751,6173.56888610025
18.1041666666667,245.659461085849,4250.80233927417
18.125,-50.9532649071423,9581.02260576107
18.1458333333333,450.874070911305,4123.5956154127
18.1666666666667,578.087122144762,4373.74205446895
18.1875,299.652243910289,3611.12933964489
18.2083333333333,412.375783050769,4223.02933117566
18.2291666666667,459.661514815575,3936.34273826061
18.25,538.427188094674,4548.89770638831
18.2708333333333,143.83192412758,4584.66605564127
18.2916666666667,282.580567138279,5739.54995847412
18.3125,402.108735459815,3707.22360665378
18.3333333333333,543.78093838963,8007.89814761564
18.3541666666667,484.606518296358,5462.63470881069
18.375,191.782506989202,4145.67764771054
18.3958333333333,284.211910393805,3199.20063843532
18.4166666666667,372.740988292177,3750.89742736368
18.4375,-46.9261303621724,4543.65800686232
18.4583333333333,276.377490563703,3807.96115191819
18.4791666666667,81.2325800071681,3511.03029370187
18.5,243.854749326615,3421.96037611441
18.5208333333333,-61.0387648413341,9167.74354424333
18.5416666666667,270.340464369159,2373.25493606665
18.5625,349.802429199858,6578.15367534387
18.5833333333333,202.378348009672,5163.1231995883
18.6041666666667,322.927682873224,3543.12321186164
18.625,222.593435323352,3703.02632053191
18.6458333333333,407.563897034109,4102.65910300627
18.6666666666667,383.402798753132,5052.25072845436
18.6875,224.581743802357,3854.10972712675
18.7083333333333,316.415595839735,4775.80167760695
18.7291666666667,364.842461348091,5021.05082143814
18.75,523.108126843105,6870.98598830491
18.7708333333333,505.777294630712,3765.23357851206
18.7916666666667,134.688214453178,3554.61896391413
18.8125,15.3515518252727,8145.89092793162
18.8333333333333,-3676.19669486364,123840.457650932
18.8541666666667,136.602038053694,2316.64632565823
18.875,-354.074363378115,21053.9732599915
18.8958333333333,1300.09370367357,28063.8781418252
18.9166666666667,212.033244343023,4424.16809194703
18.9375,189.508749024216,2566.10154515498
18.9583333333333,-45.858764440197,12301.6901702301
18.9791666666667,417.901042402885,3315.47939029413
19,-70.4704820077416,4830.22288800991
19.0208333333333,600.842972519967,12712.807179634
19.0416666666667,223.234075904723,3105.15492955538
19.0625,146.62719176181,5039.90687783876
19.0833333333333,107.914755155718,7038.93987416067
19.1041666666667,180.678971305197,14613.6287003201
19.125,176.137961896499,3640.81706286911
19.1458333333333,240.598752496259,8757.87421847499
19.1666666666667,65.7597425566212,4367.25482967
19.1875,457.969935802917,5159.49389483931
19.2083333333333,76.6644591064558,2345.53504658275
19.2291666666667,411.382707428283,9103.21736632727
19.25,268.340346541833,4740.4533501646
19.2708333333333,198.120345011072,2462.13904447994
19.2916666666667,298.040310392976,5733.86361488485
19.3125,121.013779296309,2166.65273456641
19.3333333333333,-99.2312479294907,2733.08206255155
19.3541666666667,309.796721500457,2645.55130733865
19.375,77.7127660700809,5220.43304593846
19.3958333333333,187.929430677265,3427.02977434535
19.4166666666667,173.281134605904,2910.9903394959
19.4375,327.766798992866,6411.58590546287
19.4583333333333,200.295290844156,2313.37967132379
19.4791666666667,61.8377350226355,3206.86334939284
19.5,89.3303156564776,4883.72260210983
19.5208333333333,185.578563800003,2086.23766867367
19.5416666666667,119.505259164425,5518.69789739042
19.5625,384.680832105471,4271.41972702116
19.5833333333333,41.2073900979666,4727.7814474843
19.6041666666667,267.768033953359,3374.74607239216
19.625,113.524846896118,2934.74031560372
19.6458333333333,178.931277012976,2259.57467568707
19.6666666666667,151.433934954102,2869.58599430105
19.6875,206.294060029571,3768.52720409005
19.7083333333333,101.401783834737,4613.97558077496
19.7291666666667,231.602128763988,2251.26120667283
19.75,195.686696566637,3908.97535897983
19.7708333333333,27.7035946473865,4204.2871381692
19.7916666666667,70.6935434715064,1989.05258254817
19.8125,166.78541332643,2012.03612021427
19.8333333333333,104.006881945943,4657.54255281159
19.8541666666667,18.8860243002254,8071.80624316033
19.875,380.634200954727,7137.36035099123
19.8958333333333,184.588969963186,2190.60371401635
19.9166666666667,275.620392720498,3905.39416814133
19.9375,228.764220605292,4800.51951401295
19.9583333333333,-333.085711386883,13084.9743245363
19.9791666666667,572.495068365943,13111.9921668118
20,-103.579413382965,5470.45305330677
20.0208333333333,-47.614893180928,4633.63361325792
20.0416666666667,347.368121267232,4267.87681227653
20.0625,-86.4982705756896,5452.27036247315
20.0833333333333,67.6016979317589,2096.01115908815
20.1041666666667,305.558466410639,3181.29747926206
20.125,-348.250355727711,9891.87329251416
20.1458333333333,126.615228986313,6761.41244026519
20.1666666666667,92.5467365829576,4534.99054464196
20.1875,252.642786648511,5425.89444631336
20.2083333333333,180.701037097471,3424.80896978182
20.2291666666667,28.9578512156461,6080.32806121042
20.25,296.3631139153,2770.62016195567
20.2708333333333,231.286422244666,5764.06720508278
20.2916666666667,189.179641861382,3512.21577534887
20.3125,-136.956518443581,7484.04745229234
20.3333333333333,269.694140114191,4497.37994693453
20.3541666666667,114.853655216171,3268.49806564606
20.375,275.096474219771,5714.56036918424
20.3958333333333,1459.49792708564,39456.0644173703
20.4166666666667,41.3380507453275,4664.11752524081
20.4375,289.76439907075,3347.71018421115
20.4583333333333,298.49287232453,4712.27817900109
20.4791666666667,119.329116247887,1332.48375695138
20.5,241.332060556257,5499.83850290663
20.5208333333333,213.884433659864,2319.75033810639
20.5416666666667,341.421118754642,3800.2309711909
20.5625,-127.871199377902,4923.65725319009
20.5833333333333,-120.195623860357,8266.95295567131
20.6041666666667,194.071295755092,4575.00238633865
20.625,444.208327498931,6150.46307124484
20.6458333333333,89.1271093258682,1228.38986227484
20.6666666666667,185.646989338625,1427.07319089564
20.6875,180.448031265918,2199.14073303445
20.7083333333333,125.239863779393,1995.59467761327
20.7291666666667,-30.9694687154199,4549.03247450064
20.75,-166.63612672056,6384.17477964201
20.7708333333333,118.811213205421,2346.87581561741
20.7916666666667,-26.3808279955674,3176.53117757048
20.8125,42.9528290559098,2844.32107721649
20.8333333333333,190.501875754068,5290.80856138439
20.8541666666667,143.82915156902,3147.03203311474
20.875,-63.9008804455098,4537.40213428368
20.8958333333333,434.796969926982,3170.48515012361
20.9166666666667,1136.3786573743,5445.56640899862
20.9375,575.168852730293,4222.98948473552
20.9583333333333,412.123206538624,2660.52466211157
20.9791666666667,307.413495206657,3099.84058336297
21,402.685334036183,3301.63385057926
21.0208333333333,446.097188479895,4801.15369310852
21.0416666666667,439.503829182689,2602.05038187742
21.0625,370.670139053685,3217.39577920234
21.0833333333333,400.722289923326,2873.74660202529
21.1041666666667,1115.84024369274,30408.3020263374
21.125,339.921396426998,2330.01805669346
21.1458333333333,74.8569455541536,7196.15009587069
21.1666666666667,334.764421849023,2578.64720162198
21.1875,155.956765184833,5602.85068153542
21.2083333333333,469.189669301526,4348.1140475475
21.2291666666667,137.002187964514,5093.27716384615
21.25,340.748708663495,3611.3800009161
21.2708333333333,252.684106972508,2370.99738717945
21.2916666666667,507.022264291278,11472.5747854808
21.3125,417.934541143686,5704.00973472812
21.3333333333333,-486.36475844963,9599.21024047115
21.3541666666667,-564.157483015179,10389.0701545501
21.375,-1127.25790337366,9303.87594968952
21.3958333333333,200.469736171652,15541.3672003947
21.4166666666667,78.2184218687791,8035.20107604428
21.4375,-185.618518383286,3955.57264344255
21.4583333333333,-14.7295683722586,6700.43429697684
21.4791666666667,-61.3777627939656,5279.27166950655
21.5,1541.78229032536,45164.4394084557
21.5208333333333,164.712869825098,9793.97511790354
21.5416666666667,100.665900636395,5401.00899161323
21.5625,-208.734918790823,4245.57272241356
21.5833333333333,55.1779362917603,6669.61024093619
21.6041666666667,109.809581088724,5944.09614779777
21.625,-87.1797138210747,4963.88896716723
21.6458333333333,121.061466845005,9153.24784934368
21.6666666666667,-80.2900180882057,2650.47764905737
21.6875,-314.165256542395,3630.32078506387
21.7083333333333,78.0565929313401,4079.17313481223
21.7291666666667,-387.221169621732,6645.05049675199
21.75,64.2388600199943,8275.89153202325
21.7708333333333,-617.231833415786,8260.70168756687
21.7916666666667,400.879980559086,4949.98609286414
21.8125,125.155249438162,5176.73851802193
21.8333333333333,273.280495906536,14884.4539270031
21.8541666666667,184.606745470063,6399.89696987848
21.875,177.163494024644,3674.15807844838
21.8958333333333,149.104930304581,4725.53451754986
21.9166666666667,-1581.35684291466,44700.6399440918
21.9375,217.96036144992,5889.13263846516
21.9583333333333,116.926073236791,5101.40610462784
21.9791666666667,-262.165108821387,11217.2030759492
22,241.362084121896,4172.05466386028
22.0208333333333,285.857479383859,12900.9060902639
22.0416666666667,-118.105566094894,5320.85839552387
22.0625,126.326157408751,5743.803266325
22.0833333333333,-69.7566276360562,5800.38465873722
22.1041666666667,374.367027166598,4607.02982420025
22.125,538.431658731465,9588.88769673402
22.1458333333333,133.206097806097,4812.49124156874
22.1666666666667,147.133576640248,4047.18603601979
22.1875,142.848644420594,4400.16987169541
22.2083333333333,193.077865000529,2858.3175769445
22.2291666666667,-28.9333134646412,3027.50836218674
22.25,152.181399083189,2936.9222983116
22.2708333333333,891.981200222291,23524.2995703243
22.2916666666667,81.5341435221582,2772.95726282986
22.3125,333.98388791345,7208.35599594516
22.3333333333333,559.857241607638,11056.5739346794
22.3541666666667,243.393173081746,9536.56754847012
22.375,403.072528078911,9405.97751896848
22.3958333333333,58.1503083797255,4027.48950292765
22.4166666666667,421.310965760103,4908.64419028036
22.4375,116.558018187661,1780.64861857042
22.4583333333333,39.0718589217216,2422.28291148813
22.4791666666667,-820.658878061252,28273.8802749967
22.5,45.7838947317884,2588.26052987554
22.5208333333333,58.3575594642377,2640.80167339999
22.5416666666667,93.1607011332806,2379.59112313255
22.5625,41.4777388602683,2226.53403644001
22.5833333333333,50.0277202169978,1757.01494895813
22.6041666666667,262.639691055834,3936.4454819583
22.625,-187.608945070973,8255.87489891817
22.6458333333333,76.1684858757288,3799.02143784739
22.6666666666667,194.335991495404,10840.8345886408
22.6875,137.980263388211,2514.75012944019
22.7083333333333,25.1817589198703,7998.08243134895
22.7291666666667,113.977025138099,2838.33548337855
22.75,28.4765020181167,3198.58434707824
22.7708333333333,-200.440575434022,3560.46013387661
22.7916666666667,-79.8086783335158,3200.31969055265
22.8125,41.2525235430329,1826.30174599169
22.8333333333333,74.9749631930471,2389.17501729726
22.8541666666667,-14.7145978689733,5011.28672792379
22.875,134.766401634685,1571.79226297108
22.8958333333333,125.206855007167,1788.10172336049
22.9166666666667,-74.152109547276,2019.72522254141
22.9375,211.388597942814,2623.48145215365
22.9583333333333,181.209588594767,3804.61715911302
22.9791666666667,126.221810697168,3322.67852217039
23,122.557693141065,2226.44412385476
23.0208333333333,-151.857724220418,14428.7806109166
23.0416666666667,179.318969165629,3460.09767925856
23.0625,48.4415713130944,2262.92299586729
23.0833333333333,56.0841012827665,2464.65731988128
23.1041666666667,218.977107431776,4847.57050490784
23.125,57.0645446993243,2498.46777605267
23.1458333333333,161.738880377307,2277.9580233461
23.1666666666667,467.99546347183,4667.50531905504
23.1875,199.594760677584,15326.4763895289
23.2083333333333,178.02309279096,2617.31600693755
23.2291666666667,163.205536840597,2378.89224389434
23.25,-454.559668507063,13934.1973435357
23.2708333333333,-20.4167544640297,2260.26719433322
23.2916666666667,38.2760403061922,3541.98307833117
23.3125,123.356232618293,5599.67695279688
23.3333333333333,77.2233113420102,2898.81485551992
23.3541666666667,-29.3817442908346,10752.2855073088
23.375,37.204524432786,2930.37339206995
23.3958333333333,374.636216897043,6775.3299115819
23.4166666666667,76.2384839589664,1620.45820332678
23.4375,75.111623326239,1514.89234477459
23.4583333333333,230.398554065685,9275.05990301655
23.4791666666667,-18.6086563629749,3943.90280223945
23.5,81.2270952154095,1213.31925228855
23.5208333333333,114.294537859213,4704.75015815592
23.5416666666667,3.55849583579324,1654.49342670836
23.5625,103.106414600487,3518.24986060722
23.5833333333333,-183.598249000125,5860.07300304532
23.6041666666667,-95.3002960458758,2578.10833492589
23.625,-17.0896081886815,2584.67656271538
23.6458333333333,53.7270847108424,1383.73394126862
23.6666666666667,-608.505801027378,17334.622741818
23.6875,129.857785138312,5136.42884875111
23.7083333333333,220.175268491796,2960.08650256272
23.7291666666667,-8.35424061230617,3107.15208579919
23.75,525.221209691598,12414.1180007709
23.7708333333333,69.3280417109262,2265.004446995
23.7916666666667,-47.2359207540203,2479.09055722797
23.8125,-4.42892201408637,3309.28882382389
23.8333333333333,-65.9355213768375,3037.71894504524
23.8541666666667,1.34440768126216,3457.66085212538
23.875,-35.1876004583924,3578.43581724865
23.8958333333333,42.333968399669,2297.54556165358
23.9166666666667,51.5877024132835,3713.66550913717
23.9375,55.3183588255922,2614.62449493199
23.9583333333333,1.14821069393896,1418.41930333077
23.9791666666667,-27.9893031851976,2039.94310979767
24,33.2605040979713,1750.88986696357
24.0208333333333,36.9279638702355,1333.37529057358
24.0416666666667,13.1907451223877,2755.01094850809
24.0625,-40.9807401609584,1555.43591603099
24.0833333333333,193.021917980332,2416.51382738966
24.1041666666667,-157.056418590531,4965.27733535113
24.125,-39.6399601946204,2033.91880541938
24.1458333333333,159.183845461662,5848.30090137438
24.1666666666667,281.693069665261,7891.19903211759
24.1875,9.92366439430204,2283.62054001307
24.2083333333333,-3.70292494465588,1329.95903263473
24.2291666666667,-191.696520832837,3288.4366538752
24.25,779.917457531695,4560.59883430742
24.2708333333333,1.03638699726213,28392.7898593487
24.2916666666667,-1028.22429514358,32031.2353813822
24.3125,487.294443098222,20413.4775333316
24.3333333333333,-74.0881642873461,2800.49217026701
24.3541666666667,-157.303265795013,6382.31558613326
24.375,56.562112941471,8874.5524607094
24.3958333333333,-371.342834689762,15293.7699481091
24.4166666666667,5153.42623066135,145634.104037034
24.4375,1708.45107303328,60481.8915861663
24.4583333333333,-88.1605815811319,10396.617378093
24.4791666666667,-76.2434039780014,5283.66468892182
24.5,-414.119793179686,13453.8924495164
24.5208333333333,16.3210782956967,6502.63702062518
24.5416666666667,37.7045894484773,2664.93341094185
24.5625,68.403618593287,4279.9821465766
24.5833333333333,30.6309585093182,8457.22445869579
24.6041666666667,424.393126982927,17369.8270415103
24.625,-143.792641683306,3369.0040759301
24.6458333333333,-780.047348663352,11661.9143000354
24.6666666666667,-66.8239006211733,5677.04101126278
24.6875,14.9635597610698,11501.1206830617
24.7083333333333,-195.842801398599,5826.2176361394
24.7291666666667,-486.683395579362,15495.3766648986
24.75,194.817343031423,11639.34425408
24.7708333333333,-1774.47694931759,49767.7432573836
24.7916666666667,-4874.07282894889,124658.919199909
24.8125,-156.782635901589,8444.83221890668
24.8333333333333,593.226041352274,12830.5772206542
24.8541666666667,-169.370633091846,16429.1119002104
24.875,-832.253716826444,18165.1915080309
24.8958333333333,-240.331171433084,4659.86330831181
24.9166666666667,288.233695851432,21749.7635786837
24.9375,150.051514470641,9162.54613387973
24.9583333333333,-348.418501896375,8809.13595075217
24.9791666666667,-285.377815087337,7688.70273257145
25,-915.705964915787,53775.2721271995
25.0208333333333,774.016167800227,37092.7122523269
25.0416666666667,54.4193571235197,4416.10342664479
25.0625,395.456503610751,9224.42949898708
25.0833333333333,-332.495762318183,11541.0703303197
25.1041666666667,-30.4638288155735,3332.9161490183
25.125,241.398104616111,6561.5611387134
25.1458333333333,-86.6649884181671,4040.33673668155
25.1666666666667,242.942197982284,9357.85273017419
25.1875,-443.961662771103,14271.6370576267
25.2083333333333,302.237316821378,8892.06454357936
25.2291666666667,82.2760586109972,7662.83771080844
25.25,-328.881125334173,7359.47265952813
25.2708333333333,-68.6809997699977,3492.30970338921
25.2916666666667,-534.085336079473,10859.5223387156
25.3125,-1510.84548249724,23451.7379096903
25.3333333333333,-61.0503696172659,4514.66166833272
25.3541666666667,3.35754998287121,2043.47709199654
25.375,-1782.85349965918,61557.9089656739
25.3958333333333,-266.251444958936,5289.09970300511
25.4166666666667,-382.391384974424,12248.3158746249
25.4375,-73.0082063534,4612.65962190254
25.4583333333333,-209.466065991719,6206.8349126089
25.4791666666667,90.0812039489755,9680.13940522973
25.5,1071.7309892691,20920.45388057
25.5208333333333,68.1808570413634,6530.72348880918
25.5416666666667,384.360246695232,11661.558473766
25.5625,-125.875248146431,3276.47436967816
25.5833333333333,-244.565838257694,6652.28497211854
25.6041666666667,2413.53613877916,81465.353095188
25.625,-14.4835368387611,5159.20274861601
25.6458333333333,197.534505906405,5176.80007230597
25.6666666666667,-250.30124260974,6829.41773951739
25.6875,271.740879833214,4616.59600545379
25.7083333333333,-188.511909512102,5888.37031928215
25.7291666666667,-57.7994609045905,2795.84560301069
25.75,78.4300247030261,3348.43308357282
25.7708333333333,-76.9428091190053,3923.83120354724
25.7916666666667,-73.1644114644115,2297.49284680243
25.8125,-106.079513719632,3548.51062870531
25.8333333333333,337.144481402377,9611.37633340403
25.8541666666667,-263.415017001218,5910.73216235307
25.875,107.091502408923,4417.01213338746
25.8958333333333,-263.265974427589,8902.22231821766
25.9166666666667,9.86814010491509,1918.67549532949
25.9375,-191.718231869375,4247.52544715935
25.9583333333333,-313.392272583156,7996.68190513436
25.9791666666667,-459.609175249863,11910.5287776226
26,-32.4234785733597,3888.06940528871
26.0208333333333,168.356335517742,5388.06599214005
26.0416666666667,-113.770897026432,12234.0072367847
26.0625,-149.574085350643,2934.04719126992
26.0833333333333,-218.103701996514,4604.56396481588
26.1041666666667,-199.007354007487,3718.05782903592
26.125,390.864874832642,15205.1113452447
26.1458333333333,-20.3348040044068,1523.86134279457
26.1666666666667,-131.119708445573,3166.42239634181
26.1875,129.353085679677,2303.84630884218
26.2083333333333,-216.452113615427,4520.07464731631
26.2291666666667,49.1008430542492,1937.33164894161
26.25,-104.495915466116,7628.82333213205
26.2708333333333,121.645563925956,5664.10125521288
26.2916666666667,97.6807213707415,2825.54734605639
26.3125,-200.268850309461,7080.55035056512
26.3333333333333,-70.7770733672977,3130.310919155
26.3541666666667,-6.69432925135262,2967.36346746341
26.375,-216.068822223755,10570.7654080401
26.3958333333333,456.873912180916,19902.8706658635
26.4166666666667,19.8765194445154,6252.72457756692
26.4375,-176.332390062451,3808.45226428586
26.4583333333333,-46.9259979078186,1932.80215747946
26.4791666666667,173.552315662315,4004.8622485282
26.5,-119.5641366014,5245.84022708393
26.5208333333333,-33.9368062259516,3067.79008162687
26.5416666666667,210.572744684029,4924.06091975739
26.5625,116.510276549599,4903.55875208352
26.5833333333333,-41.9095762433484,4976.38896339654
26.6041666666667,340.022231216516,12967.0310922266
26.625,159.074569685954,11309.8125254566
26.6458333333333,1491.10535726973,55305.3478402618
26.6666666666667,-71.9840517762056,3602.31515378703
26.6875,-869.281530167061,25695.1831754829
26.7083333333333,-371.702059358075,2966.70948393238
26.7291666666667,99.9163681329794,7081.41566702397
26.75,-103.569110498647,4978.40314445529
26.7708333333333,-209.073641605318,9203.56679932055
26.7916666666667,-155.452165547698,4117.2400711087
26.8125,-261.336819424557,6664.63816216329
26.8333333333333,4.25004463693111,6092.4347720784
26.8541666666667,-29.7109032425759,4995.88020238393
26.875,17.3276676336878,4369.2763356554
26.8958333333333,-293.413477790869,5067.00211657505
26.9166666666667,-600.690294750076,13006.7611037576
26.9375,-94.7936419405949,2549.9724319387
26.9583333333333,-99.2664577674318,3454.27929864927
26.9791666666667,811.815884728099,30701.3120843091
27,-7.37842945973643,3183.81389407469
27.0208333333333,145.683579290199,5539.8763232399
27.0416666666667,-287.250628029171,9497.64828336145
27.0625,-256.472859230841,3980.67659697428
27.0833333333333,-17.4904257531142,11820.1915325873
27.1041666666667,-468.326179971016,21324.4457942424
27.125,-6.42464243102761,4564.17219508668
27.1458333333333,-260.993817324775,9152.18581690606
27.1666666666667,-147.003397986981,2891.33548202845
27.1875,178.749691281691,7118.48384839721
27.2083333333333,6.99975431415802,8301.37712396872
27.2291666666667,-48.3332760510799,4330.17975313969
27.25,-90.5685473685197,5547.90837194958
27.2708333333333,-113.41019348911,6978.2548251203
27.2916666666667,78.5976370295638,4713.43658372092
27.3125,26.8695283545783,1878.07431305231
27.3333333333333,-244.557022127447,8781.54933930311
27.3541666666667,-8.31004450286465,6105.71302243149
27.375,144.033758290214,5904.9273242126
27.3958333333333,-123.344512332783,7521.637480655
27.4166666666667,191.606086609559,21708.2062911465
27.4375,-10.7060496767062,4589.28159656441
27.4583333333333,521.659269257959,26149.6746305546
27.4791666666667,-319.863703990006,8115.45825999592
27.5,105.962425432841,3548.35569545859
27.5208333333333,243.53895741535,3459.41702178145
27.5416666666667,-1.92419451019044,2701.79116300778
27.5625,-6.76012896666674,3434.09500488627
27.5833333333333,-627.400792013024,20023.2824533306
27.6041666666667,65.5319603702617,2953.40881774585
27.625,-259.636905995395,4262.78200224333
27.6458333333333,-80.0314672159201,10171.3456142541
27.6666666666667,-183.080592273105,15052.4780751727
27.6875,456.540478621725,17784.6946344173
27.7083333333333,36.9347261734275,5202.23334804159
27.7291666666667,-113.876007894393,3731.45301323745
27.75,47.3589772581423,7391.49298129523
27.7708333333333,-217.992312363336,5971.994871135
27.7916666666667,-468.274639460504,9761.85871173086
27.8125,67.9709247177816,10264.7881390174
27.8333333333333,106.113955189238,2518.04333700565
27.8541666666667,166.279214239366,3071.63036294541
27.875,-158.592729138846,3239.12638270822
27.8958333333333,-202.731569047414,3689.16806127681
27.9166666666667,-45.8528230683206,3434.79444565616
27.9375,83.9301879559826,2304.85249608261
27.9583333333333,218.897462270197,5181.56174710102
27.9791666666667,-166.003127746625,6092.14331917513
28,16.8731474448211,7636.37871018696
28.0208333333333,85.7014384987303,1748.34307294446
28.0416666666667,-106.985363771426,3981.9457528114
28.0625,46.027485045143,2865.48437795014
28.0833333333333,-107.407087093209,6918.68052292231
28.1041666666667,410.315954012413,8952.63935763728
28.125,124.251938397088,3818.17187950446
28.1458333333333,155.337767229151,3281.06570093547
28.1666666666667,275.216209743341,7317.43338582301
28.1875,-79.9033581223532,10329.5260201301
28.2083333333333,-6.18712188817768,5375.03066513691
28.2291666666667,31.0295905117467,3405.65585742097
28.25,188.915812908827,3918.837924186
28.2708333333333,108.49088360286,3582.64291392784
28.2916666666667,-195.76587472222,6051.02688529772
28.3125,-266.754328004412,5887.04884190402
28.3333333333333,73.5923348495791,2064.58839649838
28.3541666666667,1.01449370342951,2623.09452945749
28.375,792.634454319676,21037.846134597
28.3958333333333,-496.995370809492,23025.7338126534
28.4166666666667,-1095.15117622873,25083.8205576562
28.4375,-128.830625087737,53262.5744396191
28.4583333333333,818.702191045459,30684.4514953746
28.4791666666667,-44.7550693226174,7532.96394819784
28.5,825.216175118835,36762.3606531817
28.5208333333333,-920.012900439113,35951.4890035486
28.5416666666667,-31.9144561365327,11116.8973656686
28.5625,8.40763324096524,2910.08005221074
28.5833333333333,375.707479968587,16074.0386214961
28.6041666666667,-85.7296599322926,8623.89822941928
28.625,-82.8968761866675,7008.16200964029
28.6458333333333,633.429522108926,16335.2138089149
28.6666666666667,286.699447088164,6325.727847759
28.6875,-427.249861219804,8554.14332153884
28.7083333333333,-146.642977019395,4597.77234420054
28.7291666666667,-94.6446341242602,4030.80114035231
28.75,-750.764972490209,23877.219327741
28.7708333333333,260.354825294732,8199.52048894163
28.7916666666667,-124.321230944525,3468.12857013566
28.8125,274.490113284323,10993.0936616055
28.8333333333333,108.495789187363,8361.65024946902
28.8541666666667,-227.094122271724,5040.13046554072
28.875,-17.0252193702541,3997.79421676322
28.8958333333333,-44.4760671380136,9714.03859481985
28.9166666666667,-176.969200224625,3552.66920695929
28.9375,-16.9032861957474,10497.4082332998
28.9583333333333,-489.272024778113,10129.5526145917
28.9791666666667,-282.535263259234,6432.21399671623
29,-349.377579359874,7616.01138115285
29.0208333333333,-113.534101106816,2611.96893351603
29.0416666666667,-322.748749629039,7387.61182920605
29.0625,-231.71608903522,5143.37900875086
29.0833333333333,-6619.94630791149,198365.297244226
29.1041666666667,-46.4996234258121,2226.50357591355
29.125,-449.898579256068,6312.94419190659
29.1458333333333,-139.514249425073,2959.78907702689
29.1666666666667,-81.9335969735363,2586.13738450218
29.1875,-421.645595959897,12471.3273257692
29.2083333333333,-397.943802305783,16350.3829749997
29.2291666666667,-16.0111561765988,2395.70932349244
29.25,1245.51971596385,49957.494947233
29.2708333333333,-183.063349879126,8318.22384769429
29.2916666666667,163.529302601628,7522.35352251783
29.3125,319.445309425617,10280.4233571499
29.3333333333333,-67.5039916929164,5092.90808948685
29.3541666666667,-560.742326085235,15239.6555011563
29.375,-191.977943779615,5161.71911220556
29.3958333333333,19.8867003185661,3465.9726046855
29.4166666666667,262.533589174561,7692.29507143106
29.4375,-111.358282957941,4438.09955310787
29.4583333333333,-22.7268219780592,2715.11979867496
29.4791666666667,297.805902072882,8931.08765606389
29.5,-440.70543068148,9535.62964895209
29.5208333333333,-517.964329797035,13435.7765954875
29.5416666666667,-222.362470736194,8600.86664225283
29.5625,-615.871599473033,19153.1863151956
29.5833333333333,227.794007704544,9854.9469745455
29.6041666666667,-22.4652861051081,8216.13236259919
29.625,-662.049516682896,18135.092195004
29.6458333333333,707.391033484994,28883.6105598014
29.6666666666667,-184.463013459398,8084.25919843408
29.6875,172.040116984263,5293.61044059706
29.7083333333333,-19.5390543927719,4351.54401330861
29.7291666666667,513.909701628769,18340.7777710706
29.75,132.935140525187,8491.54206392046
29.7708333333333,0.786181458301893,12923.6437173003
29.7916666666667,35.116662106503,5921.27997345262
29.8125,630.51113659982,14379.3631873567
29.8333333333333,117.033646970231,3894.98958180504
29.8541666666667,37692.2123259704,1204737.56084763
29.875,142.454359869567,7962.19307354427
29.8958333333333,93.8116771618677,2547.37200851968
29.9166666666667,2.35117852924633,3807.93433815842
29.9375,561.770803168911,9707.04230337963
29.9583333333333,209.970682392383,5827.85248354789
29.9791666666667,-94.3515900078336,9612.47263917508
30,-1.50010049342282,2984.1575186896
30.0208333333333,12.4475502361462,6719.98569933559
30.0416666666667,-25.0813596602598,2716.26167723586
30.0625,-127.248353666989,6545.48083030157
30.0833333333333,-194.831773361216,9136.74964904721
30.1041666666667,-126.54853571368,5532.67596989849
30.125,1058.10044472087,19698.4996168243
30.1458333333333,-226.422295774795,5231.9507829475
30.1666666666667,61.5436750295916,5202.05837311924
30.1875,93.3348712650249,5827.7187602045
30.2083333333333,-82.7993717916317,3542.25770905766
30.2291666666667,267.593172972174,7711.56246600244
30.25,236.977386415035,3904.42210155311
30.2708333333333,147.706044105318,2313.9854315473
30.2916666666667,-1.00518758955323,2951.21764317266
30.3125,-545.679290060998,15779.7945417322
30.3333333333333,355.629365701161,4853.83216947838
30.3541666666667,47.9882125028175,1496.42195169186
30.375,-246.06836831223,5729.55336268239
30.3958333333333,-61.9644825942751,5701.60358261511
30.4166666666667,109.800182590063,2194.81592761644
30.4375,37.1474950562729,2420.60855507751
30.4583333333333,-43.3305452094925,1616.63190313149
30.4791666666667,184.376182085635,3426.65710653743
30.5,-1446.73541157649,45959.6730152166
30.5208333333333,69.7114868503979,2796.52346401732
30.5416666666667,-17.3984429738015,1717.98006525101
30.5625,50.8774442116282,2529.00431886001
30.5833333333333,-60.7865328974452,2703.26976287046
30.6041666666667,93.7438245189753,3674.62076018471
30.625,-125.560638561453,3943.52604715612
30.6458333333333,316.546247382525,6411.27737207131
30.6666666666667,-698.276302903848,10599.8433163373
30.6875,78.9845794628531,3851.05468901182
30.7083333333333,193.883245601108,8767.51565560859
30.7291666666667,-132.213598770367,6231.09505106869
30.75,-181.65468602064,10428.0973904835
30.7708333333333,491.268503181007,13905.5440329252
30.7916666666667,168.449146228512,10090.3575398077
30.8125,179.316944972212,7562.80988396959
30.8333333333333,-62.3371683824621,6134.84542795857
30.8541666666667,107.563304152465,3837.06059567477
30.875,26.5354799314264,5113.10261330462
30.8958333333333,227.414346070183,5658.95605557734
30.9166666666667,866.826881059733,19146.8270001526
30.9375,94.2335734024548,2894.28508429838
30.9583333333333,207.647471045578,3980.89501869743
30.9791666666667,-368.560077508177,8557.73975742052
31,12.2740224467101,3718.54915328323
31.0208333333333,427.605316369778,10008.063891936
31.0416666666667,-14.5678529725044,1721.2747822694
31.0625,213.117862007538,7241.65741922744
31.0833333333333,116.026320525727,5570.48989592796
31.1041666666667,8.23220371934744,2613.82580641
31.125,81.5384142685028,1597.69043762637
31.1458333333333,113.880315431567,2585.98524242458
31.1666666666667,119.457630484985,3356.26110733554
31.1875,39.8891221512005,2237.99487573138
31.2083333333333,-72.5738436118616,4268.84793127164
31.2291666666667,-24.449111425567,2841.69074337597
31.25,-18.8750056024151,1755.72337742452
31.2708333333333,23.2900865600233,1201.4310748309
31.2916666666667,-42.4830693217094,2469.72081885131
31.3125,251.19002622403,6304.74649239342
31.3333333333333,105.99586290161,2112.13412109201
31.3541666666667,118.142911146585,3748.5239611089
31.375,517.252248484071,11612.4307995717
31.3958333333333,-6.45289169334103,1730.89540925492
31.4166666666667,-381.304794539663,9654.1874775833
31.4375,-193.907276897084,7793.66931593134
31.4583333333333,20.6728873652397,1058.30888180746
31.4791666666667,519.080781997928,8020.71706704685
31.5,-41.5591803021985,1520.36797243893
31.5208333333333,-113.636076696312,3697.29639032365
31.5416666666667,163.757335329097,4566.83213884661
31.5625,69.9434072801481,2455.01421132883
31.5833333333333,64.1776451122439,1572.65948771032
31.6041666666667,-309.470015480679,12707.5606405287
31.625,-11.495069739335,6196.41939572805
31.6458333333333,61.4373688510352,2758.50626340698
31.6666666666667,-25.8700711249867,6770.15221473285
31.6875,60.5294113645443,5600.67223976927
31.7083333333333,300.646473908274,5795.66649175663
31.7291666666667,615.702485953748,18023.9771604783
31.75,-108.711789834193,2686.13157626028
31.7708333333333,-21.8255662414947,5929.67486775845
31.7916666666667,44.3370026637159,1987.30822309254
31.8125,-328.295348648623,8708.58754392052
31.8333333333333,-617.28232274788,17719.3260190501
31.8541666666667,-38.5073457312049,2687.81948178869
31.875,-417.774597867117,10802.9497475313
31.8958333333333,-244.596578201571,5077.86867246204
31.9166666666667,-270.35565080484,5500.48209543022
31.9375,-109.721269881933,6354.13550608316
31.9583333333333,-82.059154742558,2188.10574791049
31.9791666666667,339.733502361629,6626.77285322124
32,190.441619834515,5830.32798787782
32.0208333333333,1.53840581295242,3822.88420486327
32.0416666666667,-13.4532982002891,3539.890300401
32.0625,24.7760586570238,2266.57227273467
32.0833333333333,51.7766375099023,1385.35077426131
32.1041666666667,1.76760314222106,983.938962691344
32.125,40.3032880765783,1258.30955553299
32.1458333333333,-46.3292395480305,2799.84376942813
32.1666666666667,-66.5591055461936,1698.48225682639
32.1875,236.290031030354,7858.37988208356
32.2083333333333,82.4403404455553,1247.64746137334
32.2291666666667,43.5832383013923,1211.83381261754
32.25,153.361823020975,3902.29659806801
32.2708333333333,221.665650093539,8975.6193084859
32.2916666666667,4.24770966193103,1270.61713660567
32.3125,-29.3171443287136,1711.01836747424
32.3333333333333,-76.7926760103429,1474.54182353708
32.3541666666667,-169.683655331008,8976.45663550529
32.375,-15.3120949063268,1333.66404662817
32.3958333333333,227.698943049553,7384.55811222743
32.4166666666667,-18.9456353156954,2518.19790848369
32.4375,232.267787946503,5329.9388211457
32.4583333333333,135.232898055419,3830.30008837004
32.4791666666667,-0.099380621305253,3026.74643296781
32.5,-25.4322249630977,2589.88191816326
32.5208333333333,46.8901222290977,2817.02883236009
32.5416666666667,-180.703856452502,2979.7390047377
32.5625,-129.981138860033,3528.02808603942
32.5833333333333,77.427865645224,2571.40324168597
32.6041666666667,-424.191093690326,6791.15450056921
32.625,-62.8844026757562,6000.7338726045
32.6458333333333,-109.036495375987,4717.09277509035
32.6666666666667,150.377458558187,3222.41896892882
32.6875,-19.7296408880815,1323.99810843771
32.7083333333333,-92.2165699776692,2066.88327662727
32.7291666666667,2484.88935362106,74583.6296952368
32.75,86.3138761899035,4044.78348111219
32.7708333333333,-163.503019459839,3649.10098470815
32.7916666666667,58.3866329608499,2648.28985716852
32.8125,-181.381521613116,5000.64949769556
32.8333333333333,-189.228880894073,3928.85364567866
32.8541666666667,116.237616317916,4990.47856483291
32.875,-696.697409403811,22580.7562102684
32.8958333333333,313.166840114007,5798.38187836906
32.9166666666667,-235.100843095738,4745.75402977679
32.9375,-22.3275322650556,6033.25548396839
32.9583333333333,-19.5327251539714,1440.95658299898
32.9791666666667,-275.763061433301,7189.36992576342
33,-32.0364943562292,2141.00875325194
33.0208333333333,-313.359670532608,8564.44808779748
33.0416666666667,-111.504097994772,2926.37111189951
33.0625,34.804923627071,1720.45132891141
33.0833333333333,-35.5215775948935,3579.9543082524
33.1041666666667,43.6625627373361,2181.46074926023
33.125,-80.0874897746261,4271.4293179081
33.1458333333333,-27.1969507351802,1408.89742242462
33.1666666666667,-28.7364567253284,1654.76039907653
33.1875,19.5507606257624,1322.2697679795
33.2083333333333,-118.272182372579,2806.02395614938
33.2291666666667,285.768142487215,8460.57455618686
33.25,-150.01868296075,6416.67743663587
33.2708333333333,-259.618502833091,5457.49161953182
33.2916666666667,51.0444176823098,3575.01196570722
33.3125,147.799290121531,5264.98768038651
33.3333333333333,-357.021811371097,8941.09667099291
33.3541666666667,11.4975503615392,1223.23303956669
33.375,21.8035630867546,978.146686051882
33.3958333333333,119.00837298824,3239.44900455175
33.4166666666667,232.766893077833,8254.97924932988
33.4375,16.9904050680543,1457.8170067028
33.4583333333333,84.2984743300598,924.622981887577
33.4791666666667,133.194679063456,2356.07477305093
33.5,29.9100034713539,1441.53909331157
33.5208333333333,-6.52864501145289,5354.19401152258
33.5416666666667,91.0059053652436,1316.0519171104
33.5625,-48.4488444671149,3108.67185477838
33.5833333333333,-64.5715801325004,4083.86520762512
33.6041666666667,2.44681874712225,1154.44625782549
33.625,58.667154854537,2047.01212226604
33.6458333333333,-103.93335183951,1614.13987597052
33.6666666666667,99.7629678001134,1576.80658057834
33.6875,12.3313517359121,2049.06352913326
33.7083333333333,21.3163970927404,770.807908745496
33.7291666666667,94.9401979676999,2040.9442901485
33.75,461.915215160379,17135.1346507297
33.7708333333333,58.1421296379298,1203.33141900194
33.7916666666667,59.9083844996799,1835.01170107821
33.8125,157.83284728724,3410.43805428759
33.8333333333333,87.9483811021127,2797.3506996068
33.8541666666667,-34.7043619531351,846.036069531784
33.875,59.8610451761585,949.374137273814
33.8958333333333,48.8402773896157,1494.14110526487
33.9166666666667,69.8531764228076,2102.77229560778
33.9375,19.3855192433468,1338.0989509902
33.9583333333333,114.171526069815,2202.13183373881
33.9791666666667,-7.87483090867067,653.494367503878
34,34.0363203912022,720.274273794742
34.0208333333333,51.3939001382223,2054.58418205552
34.0416666666667,24.0834664248601,1254.89756608476
34.0625,-131.146542093141,3631.56927665195
34.0833333333333,-24.2556244051746,1673.08803659964
34.1041666666667,18.1341196483248,750.771609965296
34.125,-10.0273715181315,1469.62094375041
34.1458333333333,157.140169233118,4257.4219577493
34.1666666666667,-15.2071868048973,781.134404564287
34.1875,385.583859920927,10704.4328446382
34.2083333333333,85.0248988352478,1902.90411069059
34.2291666666667,66.1247679794132,2900.03803996243
34.25,56.4556809838588,1204.42993340428
34.2708333333333,40.2062733153527,1806.66776203744
34.2916666666667,10.4676443753036,646.784652271394
34.3125,51.0890579522825,6177.04347544636
34.3333333333333,44.9441726338329,1168.83710617505
34.3541666666667,11.7203635072702,569.229105863494
34.375,25.5357616319811,902.65185427648
34.3958333333333,-3.71311711666784,1090.8870965141
34.4166666666667,9.09800346194062,559.966579170851
34.4375,-9.72956638767616,345.171186463502
34.4583333333333,21.6195483745014,598.228990105343
34.4791666666667,-12.5863818420427,819.922773026597
34.5,7.69261641636071,292.096835587467
34.5208333333333,-22.7421819709741,884.126712008133
34.5416666666667,256.311004100413,8439.73368461776
34.5625,-15.7665634205019,808.07257187464
34.5833333333333,0.0719217226664214,1215.81175995666
34.6041666666667,-147.641456913519,5060.41529107763
34.625,31.8272713391835,840.111073882349
34.6458333333333,-60.7422655272954,3221.76507524497
34.6666666666667,-43.1474557129989,4969.24246854063
34.6875,-36.5174465358322,2281.0845888458
34.7083333333333,92.003899866651,9352.92712068678
34.7291666666667,-79.272884321486,2635.68028873321
34.75,-22.9606171600268,1166.43135073013
34.7708333333333,42.0016234117317,1216.06367084371
34.7916666666667,41.2760165454856,939.35656539306
34.8125,411.411458292785,10348.4079532785
34.8333333333333,88.3007881789024,2628.87952907185
34.8541666666667,99.5891769345947,3135.10217743899
34.875,429.94579827688,9096.25987996064
34.8958333333333,62.1430445676243,5424.98908678092
34.9166666666667,-408.570982839609,16791.5789131218
34.9375,-71.6905963040766,4214.25060275638
34.9583333333333,-120.8614274674,4361.97292642341
34.9791666666667,54.441322605169,695.048470330423
35,-39.9321588488113,1535.81271754778
35.0208333333333,-27.9147384394793,1267.68323982269
35.0416666666667,13.2689814221931,2947.87779463216
35.0625,78.4569028263713,1841.95430280662
35.0833333333333,-376.345468281652,10985.2503274251
35.1041666666667,107.92120707109,2986.55784320331
35.125,339.412638104613,11724.1131238084
35.1458333333333,-78.0462264926936,3008.65418459639
35.1666666666667,14.262650830829,726.142957198495
35.1875,-222.362715250726,8110.33753729275
35.2083333333333,54.6998414919734,848.535722848528
35.2291666666667,36.5738178119011,646.74652913246
35.25,-710.295152990029,25463.1963925638
35.2708333333333,-11.2355823302731,2265.78941290764
35.2916666666667,38.3565192506954,460.796439152288
35.3125,36.8301570494777,554.747135448178
35.3333333333333,46.9513942071192,792.754721152959
35.3541666666667,231.197173164373,7494.10649210207
35.375,-85.5864603220756,3283.53251056164
35.3958333333333,43.9988166536377,2386.75714955731
35.4166666666667,12.5427363918155,433.851638681974
35.4375,54.9533525326993,1065.1578906189
35.4583333333333,-75.986786528847,1665.50713968253
35.4791666666667,8.52184041662415,381.498872504648
35.5,0.211566606658769,430.257720192477
35.5208333333333,-4.88917720045482,522.705268511388
35.5416666666667,138.947321125941,8680.33780004417
35.5625,12.4929584974627,448.883289083148
35.5833333333333,48.821986089227,851.364395324906
35.6041666666667,14.4514823884923,865.65141012131
35.625,11.8865698565338,1171.80595381182
35.6458333333333,-76.2702919458531,2695.59370219974
35.6666666666667,-1.43908903394216,331.949129283451
35.6875,-80.314056292538,2747.2466903307
35.7083333333333,-37.3231353692881,1583.04146561641
35.7291666666667,2.53208885510099,797.563999228745
35.75,3.70809720195996,1038.18315698274
35.7708333333333,-4.83646178849459,386.758720254645
35.7916666666667,8.52298371413713,706.388889738578
35.8125,203.549878375565,4966.1344035508
35.8333333333333,-17.9366733272785,429.80672779096
35.8541666666667,7.72106125279915,284.260724316089
35.875,3.86612027416325,268.981281901514
35.8958333333333,1.25491107910653,159.467841244371
35.9166666666667,-13.2213841454226,1644.81563023624
35.9375,-2.81351364752755,227.836980551206
35.9583333333333,-1.87308326663631,402.904754655763
35.9791666666667,3.01319861082162,594.419448534514
36,-25.6834602694432,434.037967435418
36.0208333333333,-7.49643870713269,382.89325815958
36.0416666666667,42.6805999858223,891.768633886458
36.0625,26.0940831562524,442.463807152726
36.0833333333333,23.4952697632726,1024.32902421044
36.1041666666667,36.8104214426696,904.294617340474
36.125,42.3605702805837,778.217190213182
36.1458333333333,142.274623159053,3755.23491585375
36.1666666666667,-0.538057879521495,283.133291216167
36.1875,99.2055169130395,1726.24475114987
36.2083333333333,10.8430829427816,658.041492476517
36.2291666666667,93.9673110858747,2971.82725604014
36.25,8.15456436509169,414.670491120298
36.2708333333333,-1.11611026203164,293.20432518582
36.2916666666667,-42.0041546330827,1207.39573035756
36.3125,-12.0965842550249,481.556449302744
36.3333333333333,13.2573367187368,336.727918570121
36.3541666666667,-1.5857467386587,656.519893633702
36.375,-168.291627810455,5543.54723093068
36.3958333333333,75.4003195491288,1815.58105860683
36.4166666666667,38.159900820775,1076.05203735071
36.4375,116.062279579246,4491.3428638969
36.4583333333333,-45.8384574381767,1923.38866722203
36.4791666666667,-17.1640667602941,379.675043461848
36.5,-20.0387217086331,643.78600199353
36.5208333333333,-21.7025855189563,479.47144269561
36.5416666666667,-1.21637196424863,607.575257874494
36.5625,-247.442608437396,5187.72868061277
36.5833333333333,92.499344613696,2845.84434604449
36.6041666666667,15.3595265142183,1051.23335637429
36.625,-31.7127990789539,1779.63645250171
36.6458333333333,-5.57597653542768,377.003443555911
36.6666666666667,-13.759655865363,708.422963011328
36.6875,5.07107836605667,324.989644033668
36.7083333333333,4.33120083089542,485.704373132892
36.7291666666667,-30.5147972729833,1165.67229916704
36.75,-10.0585675230226,895.665347208366
36.7708333333333,-17.5952702542813,321.276132503292
36.7916666666667,-41.5237642996193,1583.98066500722
36.8125,18.7920855693826,760.612536981496
36.8333333333333,-10.0728256728045,433.61284000465
36.8541666666667,-50.3051115300105,1406.01414824717
36.875,-12.5967512805028,457.357554667954
36.8958333333333,143.855588149646,2938.97960915954
36.9166666666667,188.616380829125,3733.45793412682
36.9375,113.038776219823,3976.83846666532
36.9583333333333,94.1748540324348,1927.69155819449
36.9791666666667,135.919502765954,2612.18076453036
37,-225.737285794419,6576.60876121225
37.0208333333333,22.7725104969983,551.158113776078
37.0416666666667,73.2528258256451,2022.02776084557
37.0625,143.028606997201,5775.14925712477
37.0833333333333,19.2797579810447,900.053130209369
37.1041666666667,44.6386537385328,795.217875000176
37.125,47.3392887729576,1762.00888130587
37.1458333333333,0.554930659376182,1238.0934251349
37.1666666666667,42.9241714724762,1297.28365182755
37.1875,-51.1896460912326,2207.56121851437
37.2083333333333,3.68174548399623,1325.28110165492
37.2291666666667,15.2726945760184,421.960748492324
37.25,-9.32412332776324,346.496333590834
37.2708333333333,10.783626636814,309.674027183011
37.2916666666667,-7.30702843220403,757.469005589845
37.3125,-14.8553770367993,673.286729307622
37.3333333333333,154.996716893362,3420.14524628783
37.3541666666667,64.4154019970503,1336.29580632507
37.375,-0.259061790540001,368.507200164473
37.3958333333333,0.436803453981749,546.044778693566
37.4166666666667,-1.8340374255486,557.565970993428
37.4375,17.9131298308253,350.296461017097
37.4583333333333,-2.05608638630761,1245.04335159028
37.4791666666667,229.2683877987,5409.49157267851
37.5,-56.7441092671315,1995.47514695775
37.5208333333333,6.60859528907148,707.960456060351
37.5416666666667,-407.037275193612,9951.69579933083
37.5625,22.7985425309477,603.03787040239
37.5833333333333,9.42108184251913,497.452023957737
37.6041666666667,30.0863907570493,736.978878940604
37.625,-7.58446464685916,277.562150447579
37.6458333333333,52.5656264759025,1864.53753458375
37.6666666666667,-3.98565874299136,966.44492381397
37.6875,-260.285847364967,8042.39653575702
37.7083333333333,-87.375480007972,2239.74927072852
37.7291666666667,-1.73945402575929,422.820974113689
37.75,-53.7633228103038,2516.86087548493
37.7708333333333,9.59774943727071,644.831578027164
37.7916666666667,6.74716826279856,441.722039835232
37.8125,58.8703753671793,1280.96756448173
37.8333333333333,24.8373353930145,731.805459183278
37.8541666666667,100.59622444595,2271.04595232302
37.875,182.774047889594,4946.36139402105
37.8958333333333,21.1651465577367,836.345872610489
37.9166666666667,-18.9986528154197,557.473258231213
37.9375,11.8034044319354,339.863558288188
37.9583333333333,-24.1195776145452,992.540429877469
37.9791666666667,31.3672969675149,1485.4009943405
38,80.0488850814463,1573.80736917262
38.0208333333333,18.090674214266,355.079618999402
38.0416666666667,-20.0082615149842,308.070653059526
38.0625,77.5935617947072,3672.25185121053
38.0833333333333,9.59853167309288,241.465473918297
38.1041666666667,0.919207773568361,569.494391623583
38.125,-16.1609618094687,3121.54311472631
38.1458333333333,-25.7624643303521,962.615938522268
38.1666666666667,-3.5594931367142,288.04622053078
38.1875,39.2607239692027,658.13034882868
38.2083333333333,163.636098585462,3287.86361869831
38.2291666666667,3.38005018457097,340.028687497333
38.25,-29.2726672242036,740.040451058156
38.2708333333333,9.69615292195469,488.156017236948
38.2916666666667,11.1970176205434,509.075535302557
38.3125,10.7721000109706,797.219067061297
38.3333333333333,-5.23163368018414,288.781382518926
38.3541666666667,81.0324252095565,2491.81940421889
38.375,9.50588548227914,423.986711561547
38.3958333333333,-20.7704956491738,786.904949122386
38.4166666666667,7.81776425763931,1080.86489857316
38.4375,-5.70992694117187,395.63768811958
38.4583333333333,-7.81800267155604,287.367777456999
38.4791666666667,12.0825543711418,281.748934443153
38.5,287.789917278957,7343.24815110007
38.5208333333333,31.1717728929821,985.991971902747
38.5416666666667,-12.9281997274741,322.254571225056
38.5625,12.7122914307516,508.255450176776
38.5833333333333,-29.3895549563199,679.314955749043
38.6041666666667,32.230875952051,1568.26934364502
38.625,-15.3031185924756,335.569309392584
38.6458333333333,24.9291659272775,796.917128635957
38.6666666666667,-194.663155497027,5545.02702326909
38.6875,21.2240277816285,711.936344732848
38.7083333333333,-21.4534818336754,872.093897016668
38.7291666666667,-11.790652686175,233.39173528484
38.75,-68.4502902827485,1849.06053788836
38.7708333333333,-39.9674683495325,1057.77758933126
38.7916666666667,-118.250266694957,2226.13528695751
38.8125,-207.91567486295,5345.02683118373
38.8333333333333,-92.3960250481136,2095.14333728257
38.8541666666667,-20.0612388023631,478.16502849638
38.875,-13.7635849315034,368.087570103834
38.8958333333333,11.1820020678101,1345.33018219724
38.9166666666667,-16.7474077743376,197.010591443083
38.9375,-2.9665549323369,201.775007461329
38.9583333333333,-49.558481682538,1535.08183971641
38.9791666666667,-3.50999601659411,300.370881350509
39,-83.4987319975477,1010.67524979956
39.0208333333333,-19.003070098284,302.213112972137
39.0416666666667,-72.0983762085467,2362.65627145703
39.0625,-4.09988603282258,335.430792244835
39.0833333333333,-200.006486794609,4978.02218121295
39.1041666666667,-40.2915306021285,547.983092000868
39.125,-63.3960441853222,948.396335904011
39.1458333333333,-134.263586646712,3023.96896585144
39.1666666666667,-92.0809026779119,1938.77311833295
39.1875,-0.867550497485596,526.618222080914
39.2083333333333,-22.4751037311793,658.339553193141
39.2291666666667,-60.0743892173692,778.285522167362
39.25,-57.7312100393453,1963.9522158164
39.2708333333333,-82.1196653923912,2517.41767335345
39.2916666666667,-59.0595028432148,1563.42778643656
39.3125,-311.183528918667,9422.87613691917
39.3333333333333,10.5808598414572,2368.02690411808
39.3541666666667,-45.200362446748,1043.9694595526
39.375,-118.311678454655,3765.95968573256
39.3958333333333,-14.2346878829547,258.085997931138
39.4166666666667,22.0155376930318,4233.77051370065
39.4375,9.06263542657762,401.184864199479
39.4583333333333,-67.3690705548856,2850.55649274017
39.4791666666667,-1.66544413872888,349.727778341054
39.5,-5.34717085774858,323.746703300155
39.5208333333333,-11.1596207450334,253.601834300072
39.5416666666667,-75.0144598794247,2322.44165761372
39.5625,-30.308251214692,567.144382330083
39.5833333333333,-8.94933635054372,388.486170151595
39.6041666666667,5.87326540784761,775.520865192024
39.625,10.9795732073718,401.456859984985
39.6458333333333,45.9650142385229,761.689865685334
39.6666666666667,-10.0983870911334,277.598867199136
39.6875,295.219368853686,10287.5982134647
39.7083333333333,-4.49036931630184,1287.13216955543
39.7291666666667,10.1383297993387,478.874611983258
39.75,16.2339985817384,453.383427955806
39.7708333333333,3.39110454135093,304.343732990268
39.7916666666667,14.2991956172394,562.576822624604
39.8125,20.4553565574447,235.592905533008
39.8333333333333,5.99244931973678,309.91463446341
39.8541666666667,270.403665029745,8965.80206015466
39.875,13.1567588704522,344.094505730523
39.8958333333333,-20.6036149771723,486.988246309738
39.9166666666667,-83.6142304022903,1745.92338486703
39.9375,0.850254205383461,272.929230392544
39.9583333333333,62.3830049730553,1816.70285849122
39.9791666666667,86.0902685558438,3177.90176375762
40,9.59364009891213,996.80561082645
40.0208333333333,5.87022098786748,329.246413351037
40.0416666666667,-25.7963573220126,861.785319833258
40.0625,66.4707973589967,1481.6547546632
40.0833333333333,6.07555703363309,216.335039098342
40.1041666666667,18.3511747856434,284.964365356657
40.125,-23.9817541106099,678.874768010966
40.1458333333333,-2.09293306643414,487.567341141527
40.1666666666667,-29.8359485218318,1031.5077414967
40.1875,-9.10305166410435,1081.87352419529
40.2083333333333,-2.8157247165345,350.691808649779
40.2291666666667,21.7457714919684,688.076575850541
40.25,-105.946640267285,3424.8506373164
40.2708333333333,-1.64996556961013,258.708877136152
40.2916666666667,-35.5735236295445,1310.33386304088
40.3125,-53.1883196937651,1611.28463857062
40.3333333333333,24.7068209794627,488.041393722529
40.3541666666667,25.2448630558123,338.795974518556
40.375,106.552960990837,3867.36026487054
40.3958333333333,102.117776880116,3369.81074950555
40.4166666666667,-33.4527012146444,1171.5664346345
40.4375,2.43791567351025,529.630653190953
40.4583333333333,-13.3572784387949,2177.20098276547
40.4791666666667,-0.569953288746439,345.43073628438
40.5,5.39599757724068,268.144942304242
40.5208333333333,23.0026145715962,1140.6878027498
40.5416666666667,13.1135480672553,151.201972194134
40.5625,6.10270202421111,163.451602088982
40.5833333333333,-105.446474264205,3861.59678393991
40.6041666666667,-14.4727875238575,1873.50607859679
40.625,-181.072174753559,3889.78108156895
40.6458333333333,-35.6311405917656,1209.90781640531
40.6666666666667,-15.3784055475976,530.232107444246
40.6875,10.1249434627667,142.351627226886
40.7083333333333,-49.0252826859918,1626.877021171
40.7291666666667,-4.57857539667449,211.249550470411
40.75,26.7241230297509,941.263004941395
40.7708333333333,-24.7285822682711,846.00547060644
40.7916666666667,-5.00626701756888,178.931352936875
40.8125,-81.8941754510343,2078.66079364903
40.8333333333333,27.0563178278989,611.816858529457
40.8541666666667,6.70178546156349,264.967388151098
40.875,32.8682083012655,799.585637435348
40.8958333333333,-27.4059970653997,1289.7421544853
40.9166666666667,-61.6161478485147,1650.46250249976
40.9375,253.924919170487,8755.64242835164
40.9583333333333,6.90790943788287,417.675979702717
40.9791666666667,133.127708545099,3331.66480255267
41,51.0847869424911,996.808767652104
41.0208333333333,-16.3935674648727,530.006300605796
41.0416666666667,38.9761269284876,1078.09171662584
41.0625,310.403633464859,6645.66569446729
41.0833333333333,-34.6768412769818,800.145355777686
41.1041666666667,256.01763358757,7664.70581002418
41.125,-2.74286673403528,2741.74754724158
41.1458333333333,0.9687849684204,437.595828131751
41.1666666666667,-1.62945662959854,164.312318918661
41.1875,21.8358866645256,755.922088062341
41.2083333333333,3.44440421736364,285.542458419707
41.2291666666667,-6.88916969925179,159.532626292999
41.25,-3.87511481023346,189.782180606949
41.2708333333333,-9.16768304007352,340.647876940718
41.2916666666667,-0.95889396203436,1341.16401724974
41.3125,-37.2202779473521,1069.30186412021
41.3333333333333,-26.1639792719679,1507.3840971806
41.3541666666667,16.0844084599099,230.556004550936
41.375,-10.081690469159,210.331423634482
41.3958333333333,4.14073980067383,266.980796445665
41.4166666666667,-21.0731588843919,2873.1453709223
41.4375,11.2003551215188,554.835830196225
41.4583333333333,-0.498781279946123,175.216874573638
41.4791666666667,35.1657948596841,1347.71555762325
41.5,-5.30386288720828,357.366854338906
41.5208333333333,5.58857673902539,159.154616519758
41.5416666666667,-2.37867179468527,118.728769698819
41.5625,26.4574271907263,545.101454805686
41.5833333333333,-3.42025831080508,127.592834556915
41.6041666666667,-19.6636618960421,873.553988530566
41.625,2.69311353894183,182.012051144397
41.6458333333333,16.5368647415973,1264.80145228161
41.6666666666667,10.0782607750802,256.040874911475
41.6875,8.3637670059042,225.667599544598
41.7083333333333,-3.17717384930959,331.74817786401
41.7291666666667,-0.834703898527852,91.744734508185
41.75,-12.5225840993276,286.337661595466
41.7708333333333,16.8932356304233,1311.67375370585
41.7916666666667,-5.48538859201978,179.754147033257
41.8125,4.90108568343663,164.779754157991
41.8333333333333,2.64734944149925,131.746687093586
41.8541666666667,27.276302095935,518.085980721116
41.875,-47.9718055384431,1313.37813343114
41.8958333333333,19.7875070231578,377.991371580992
41.9166666666667,2.393258843694,49.7698276703132
41.9375,119.905164847008,5889.05215504333
41.9583333333333,0.390100164161842,111.007204152542
41.9791666666667,1.46629737353753,116.781575499706
42,13.4712605297336,639.103795681328
42.0208333333333,2.64793200857485,91.894521281827
42.0416666666667,-16.1857787895303,419.04069945744
42.0625,-16.5670200670961,515.689042275002
42.0833333333333,1.24916282658358,94.3033211066948
42.1041666666667,1.49004296181072,64.4090641825668
42.125,2.03707775043044,47.6645726822174
42.1458333333333,-3.19233988471649,181.275188534802
42.1666666666667,-12.4263776044102,311.766968771104
42.1875,-11.4325130350081,457.10729708114
42.2083333333333,2167.29541770303,68483.694766431
42.2291666666667,284.518246092757,10822.1631658318
42.25,32.3909441036121,1224.91064422452
42.2708333333333,-61.0558318271376,1285.9184902479
42.2916666666667,-8.72602963623344,343.793310987612
42.3125,12.9418006859719,288.845206036726
42.3333333333333,-3.64674912147136,151.506389170958
42.3541666666667,7.95155629542947,517.214875256125
42.375,-14.2110727323814,475.505557337862
42.3958333333333,-80.8120947849234,1747.87557769293
42.4166666666667,-22.2977674011336,426.079031885643
42.4375,-45.5717980876294,890.366658825257
42.4583333333333,-13.1063118536488,339.665716800407
42.4791666666667,-67.1834959400965,999.528803901957
42.5,-16.2566168433824,399.211283290813
42.5208333333333,-9.44657533383169,711.97168834033
42.5416666666667,-0.357698492952789,484.817374083558
42.5625,-7.2677440382713,777.597730073612
42.5833333333333,-13.0715860018658,379.595759148946
42.6041666666667,-5.65061428920623,264.810447323124
42.625,-5.90450165729533,1383.84002962755
42.6458333333333,8.08905625195206,759.810520399537
42.6666666666667,1067.33782360605,33571.1433840781
42.6875,-55.4262712798221,1488.6642074996
42.7083333333333,86.005095371064,2574.94878050566
42.7291666666667,29.3570655031866,978.655975636153
42.75,43.8573733681045,679.076918033282
42.7708333333333,-14.7094856267641,675.77796995004
42.7916666666667,3.86970124745168,745.414851899893
42.8125,11.9502514674236,360.450088696656
42.8333333333333,26.4873501440779,1097.70610920892
42.8541666666667,22.6722881409038,353.691908097298
42.875,3.28012222399274,189.910044499742
42.8958333333333,16.4330590796518,449.063008533199
42.9166666666667,-7.27824946440763,868.776934696548
42.9375,26.1445068235904,806.882196157761
42.9583333333333,22.8591323274618,462.987243259853
42.9791666666667,40.4905645894615,1529.69248838792
43,5.77046928839472,697.81663872784
43.0208333333333,-9.06311589359469,640.482971021142
43.0416666666667,-15.0806550120974,477.036137233542
43.0625,10.0387360652933,541.764148224567
43.0833333333333,29.6334955087657,848.151667478951
43.1041666666667,-177.041738642098,4344.33555160393
43.125,-5.40797129218959,430.077212098067
43.1458333333333,39.1482273282806,1887.7882207659
43.1666666666667,-5.35174992480441,832.513445559176
43.1875,-14.2755518840787,715.963756347896
43.2083333333333,-7.1300990536256,162.259042258453
43.2291666666667,-16.1685807980164,532.389368607741
43.25,10.5285211112253,477.740881719194
43.2708333333333,2.68459668349632,328.452950944341
43.2916666666667,-44.5623049560493,908.158088365424
43.3125,2.27717941223532,1622.07653265878
43.3333333333333,22.6476508274822,799.095934228711
43.3541666666667,4.90127268765542,1603.1677280542
43.375,15.2427074078016,373.035778982526
43.3958333333333,-16.5850986084455,500.78832655578
43.4166666666667,-40.5229357838347,877.828631773716
43.4375,-149.984533166681,4494.97615895528
43.4583333333333,-34.2091591859574,1245.96855365073
43.4791666666667,3.48587606663306,214.764755995204
43.5,3.78725384456764,248.220432021665
43.5208333333333,38.6841383863934,823.292060289613
43.5416666666667,-1.14940595797053,219.814559184924
43.5625,-1.52166474221068,347.498971456007
43.5833333333333,-10.496839868247,252.939954212618
43.6041666666667,-77.3033258279663,1811.16652864642
43.625,5.37126920617092,573.475240077163
43.6458333333333,-3.10446232873786,349.676536379243
43.6666666666667,-0.927084849427017,357.20851694023
43.6875,-39.488285939567,1276.73784986046
43.7083333333333,-22.7961585193858,1057.04148910488
43.7291666666667,-62.9693085138344,1882.49589268195
43.75,-87.8488374200684,2769.18242481365
43.7708333333333,-76.2445933117824,3116.88090736498
43.7916666666667,1.96511574492926,382.643349522229
43.8125,31.7899112278657,875.12565641796
43.8333333333333,19.2522952351277,747.424727905781
43.8541666666667,4.99974046285933,215.085050570266
43.875,26.3074211896517,1090.97731120798
43.8958333333333,-6.55446424829316,484.720032763794
43.9166666666667,0.675380336291263,116.725030680717
43.9375,-2.53925981786697,299.780386801128
43.9583333333333,-9.16256746137982,406.189943032168
43.9791666666667,5.65429672448535,237.156075645923
44,-11.9170014463167,1502.19573508572
44.0208333333333,102.405411648917,3246.66094006594
44.0416666666667,-53.7894122985434,1181.46730941634
44.0625,-21.1337227428009,1144.28182034996
44.0833333333333,-26.4792688999935,752.976596286434
44.1041666666667,10.9263604665969,309.256644162472
44.125,-30.4520805412498,804.777183779641
44.1458333333333,26.3744021333871,1331.86221599531
44.1666666666667,-1.85042821317375,193.661994164596
44.1875,-38.6102855304823,1008.53986578351
44.2083333333333,-44.6722358272149,1773.95744519734
44.2291666666667,3.80006557770131,448.975848938413
44.25,1.44694783173301,816.54224967447
44.2708333333333,32.416036200324,512.57436765819
44.2916666666667,-1.27406699194423,192.796776748052
44.3125,258.111100895664,7959.386546689
44.3333333333333,-15.3139771067076,898.468293131432
44.3541666666667,9.78525968350057,282.630669171942
44.375,-3.89605746410736,300.123705560481
44.3958333333333,-0.967326021030044,86.4769812869389
44.4166666666667,15.9472750156537,336.848152895812
44.4375,5.80102254153628,199.212482404162
44.4583333333333,21.7338714892278,674.000498275209
44.4791666666667,-9.99634720748572,261.783858316288
44.5,0.937974528481555,255.26302008058
44.5208333333333,67.7159953095191,1771.75750136165
44.5416666666667,7.60350080653631,353.31532434602
44.5625,3.90547088751222,467.960647001585
44.5833333333333,-15.5819470099253,563.725145273083
44.6041666666667,13.3137172707129,561.99250834217
44.625,19.3757194363886,545.318699458681
44.6458333333333,21.8916077069103,502.675695642042
44.6666666666667,-7.9583262734665,265.527379215185
44.6875,-22.723392245676,896.168695270114
44.7083333333333,0.466833823748614,139.559508154243
44.7291666666667,15.3080373551979,496.6399687822
44.75,-4.5266463707188,422.654806419787
44.7708333333333,-11.5202876053511,382.311866677483
44.7916666666667,3.65296071286482,183.499545311535
44.8125,-0.966746068827554,288.238059415175
44.8333333333333,-20.1713488401293,435.670737573888
44.8541666666667,7.73676497468689,211.656284471405
44.875,13.5138627256091,332.545020407177
44.8958333333333,-16.3561826350918,498.824287708168
44.9166666666667,1.23735010092508,333.260958227483
44.9375,13.8470075500607,393.95343253884
44.9583333333333,16.6881817275939,268.271948971022
44.9791666666667,109.000980347616,3129.98238310468
45,69.2505978850114,1154.77197327269
45.0208333333333,38.3969854338134,749.362911495546
45.0416666666667,0.980265111245047,327.088384813416
45.0625,24.0180540242153,726.236601538093
45.0833333333333,28.5597995897459,893.202490367337
45.1041666666667,-14.2543629616599,837.874954828923
45.125,34.921173460889,532.904641151343
45.1458333333333,-23.8734505884076,326.976894710575
45.1666666666667,16.2739450768558,363.206122309275
45.1875,10.8095199301079,283.981542945602
45.2083333333333,-11.2752454905469,374.190063990481
45.2291666666667,7.76699159375128,326.914073035667
45.25,11.2931167810919,363.681305820968
45.2708333333333,4.16688412311966,141.279386072157
45.2916666666667,4.03667721297444,279.695858830603
45.3125,16.6211213061404,302.232718002132
45.3333333333333,18.5306556838895,274.445609390436
45.3541666666667,-1.20894418767898,128.083975543322
45.375,45.4505307805051,1235.74746337457
45.3958333333333,-0.490452819569113,189.612345521245
45.4166666666667,7.07634056318229,210.106907427878
45.4375,37.1322430482606,590.449937891932
45.4583333333333,81.7889729919182,1755.32233988388
45.4791666666667,9.4663927204273,274.358643061291
45.5,11.0831265344518,274.127255788447
45.5208333333333,7.2567690313124,238.920700025721
45.5416666666667,7.82552731426029,149.399571476737
45.5625,16.7775229898232,412.502492665541
45.5833333333333,-1.70285696102758,182.874456868858
45.6041666666667,16.1079849851068,292.586732334463
45.625,6.86333402959482,253.576417591601
45.6458333333333,-6.88055798894392,161.848663220915
45.6666666666667,66.5420001530426,2112.68220198298
45.6875,9.73036177641457,232.427506213147
45.7083333333333,19.2215521809403,342.172496860529
45.7291666666667,4.55458226188282,467.042477309814
45.75,14.5726650381778,345.104512113234
45.7708333333333,3.17152987703405,161.102827922721
45.7916666666667,-3.79525621076814,189.054230551183
45.8125,2.4262630285564,199.296836072492
45.8333333333333,0.447631024120186,91.5872370632392
45.8541666666667,2.24758006181468,183.913511539434
45.875,-4.19705669736606,76.4405417927731
45.8958333333333,2.08037703922596,487.781069280302
45.9166666666667,-1.29934925250016,210.064776543
45.9375,-4.17544301170571,211.992733716696
45.9583333333333,1.47339965928077,85.1149011905927
45.9791666666667,-13.4363836334893,284.768520608794
46,-8.43279251586974,300.880421864876
46.0208333333333,9.78610548244667,181.227751634897
46.0416666666667,1.97006766644251,57.4825912705831
46.0625,1.77345043196135,95.9909516845197
46.0833333333333,2.3734040019492,203.52159505438
46.1041666666667,-0.80178702751949,83.3473835079344
46.125,-7.23631068473136,141.876714086523
46.1458333333333,-10.9287021811007,354.83176923866
46.1666666666667,-0.192357950329075,114.601674284563
46.1875,4.53045547424214,255.947177496082
46.2083333333333,3.41213892176888,172.860493913018
46.2291666666667,1.79016716026056,278.742263753494
46.25,-1.19662212734105,155.980985069101
46.2708333333333,-0.484587407967924,22.2471943266001
46.2916666666667,1.77274207643688,100.504610137092
46.3125,-30.4578426098358,1021.75618479716
46.3333333333333,4.41199979149868,145.389135531966
46.3541666666667,5.8512769618503,211.199621330887
46.375,-2.42039096036876,107.132576177817
46.3958333333333,1.61108292775541,214.217803957337
46.4166666666667,-1.65046874255518,286.184995130004
46.4375,3.09458273229305,52.2091275225639
46.4583333333333,-5.97772210355555,184.135527594303
46.4791666666667,-7.08561064248581,271.633239282829
46.5,-1.79213725607385,87.3427901211775
46.5208333333333,0.762883769529959,27.1398021829573
46.5416666666667,4.17528090019955,165.8472984456
46.5625,-5.84391734972898,202.386910922922
46.5833333333333,-22.6199481902673,992.701159442475
46.6041666666667,-0.106316211171629,6.62706687587699
46.625,3.04285549102508,199.933110224399
46.6458333333333,0.442769494612266,97.4482497995902
46.6666666666667,1.03822918365729,20.6488716916846
46.6875,-0.353331040790294,28.2964766064865
46.7083333333333,-5.19343028012514,239.582853282555
46.7291666666667,7.25349982299945,117.218791054789
46.75,1.57244260461669,58.0798758539297
46.7708333333333,-1.69835769985687,47.1278794069117
46.7916666666667,8.5456566390695,273.625276621373
46.8125,-1.98568024149222,46.7755155375319
46.8333333333333,-2.18801211307882,116.76046417247
46.8541666666667,-0.105259224580642,45.6460328545636
46.875,-0.125896512780717,43.5007874216247
46.8958333333333,1.18508109427721,32.029062192204
46.9166666666667,-1.28781389817008,45.2174150048788
46.9375,1.99966400089114,55.5038019717614
46.9583333333333,-1.39653200767325,102.344577579592
46.9791666666667,-1.38865096889096,51.9747061203976
47,-0.199915978916251,50.3124334756654
47.0208333333333,-0.0504148402749866,3.07763996909101
47.0416666666667,-0.0783942882529461,39.9897656473161
47.0625,2.96608815774693,75.7061575204233
47.0833333333333,12.4114790565014,352.220403776631
47.1041666666667,0.17696022369277,38.1138864386803
47.125,-2.54044430941747,48.2882224876363
47.1458333333333,0.0703087923640991,2.58567633645571
47.1666666666667,0.107956111622662,6.423548009026
47.1875,-13.70113378806,523.906953639168
47.2083333333333,-17.7755929088715,623.995754514511
47.2291666666667,-0.0408576278938541,2.63282623414825
47.25,-37.0089884562464,1053.84971743732
47.2708333333333,-16.3285685401581,362.232600527171
47.2916666666667,-7.99169262770118,243.592668346928
47.3125,5.39849183923681,177.573682738773
47.3333333333333,0.0608756433155584,19.352839801235
47.3541666666667,-14.1723363960271,481.633578967886
47.375,-2.98479008643918,230.537146456159
47.3958333333333,-5.2521642109405,196.619656488625
47.4166666666667,-1.56015481234907,53.3621061530033
47.4375,-0.923411174337624,19.9680070219929
47.4583333333333,0.0101249076719831,15.3540978124383
47.4791666666667,-1.79661283068244,42.8990931878327
47.5,-0.417559003801263,41.1049691184794
47.5208333333333,8.32338044955079,248.660040724155
47.5416666666667,20.7416729700064,667.172400020847
47.5625,-3.14864357436381,81.1508563037862
47.5833333333333,1.38188240688548,42.2404804782007
47.6041666666667,0.0173241348059356,4.63977629304271
47.625,-11.4734407099958,491.554406440109
47.6458333333333,-1.45191765770301,33.6237112874785
47.6666666666667,2.21125205449531,76.8543922698671
47.6875,-100.760425220882,3188.11470806101
47.7083333333333,-21.0886714574878,672.741121172692
47.7291666666667,1.47295057093929,44.7342911544396
47.75,-0.687554072867744,14.7485031842079
47.7708333333333,0.288886887906711,41.8805916627717
47.7916666666667,-16.3426390529471,581.785944289667
47.8125,-0.1803533859073,10.2142908034922
47.8333333333333,-1.92084005883058,60.0263827244868
47.8541666666667,-1.57312127523828,267.897818214968
47.875,-7.57824785238147,232.327675300626
47.8958333333333,-4.71728545322766,215.452339936928
47.9166666666667,0.0994381467703987,20.1370795839297
47.9375,-10.3540603915926,278.004286866475
47.9583333333333,-2.28866745758301,57.2802751214517
47.9791666666667,-0.168049443886008,3.02655109891257
48,0.694325092370047,18.4945439635823
48.0208333333333,0.0580788366011829,4.18230619274795
48.0416666666667,-0.154168050874549,4.14486383040002
48.0625,0.288673482952195,13.4904137657775
48.0833333333333,-2.602471123685,85.1535536904381
48.1041666666667,-0.434581868566932,8.02430395528981
48.125,3.02899357762125,79.8285097007635
48.1458333333333,-0.159573522433791,3.69205598592967
48.1666666666667,-0.481922742246112,39.9180616791651
48.1875,-0.771774631744358,21.8816689501657
48.2083333333333,5.60614113840994,138.296896373175
48.2291666666667,0.14391892593378,6.16848165791075
48.25,-1.05427856513097,48.6447910034164
48.2708333333333,-0.235660264014471,16.1097723510237
48.2916666666667,-1.55986437343275,51.5132884674568
48.3125,0.720631356999126,34.4239639675179
48.3333333333333,-0.352642274556357,25.3850114349538
48.3541666666667,0.078067363977985,3.90759302265859
48.375,-0.884850293596548,24.0147566359578
48.3958333333333,-1.41635202975737,34.1414344063287
48.4166666666667,-0.930514021300355,53.2422329849651
48.4375,-2.08406386139471,67.3738181404923
48.4583333333333,-11.2402075369954,372.450680538219
48.4791666666667,-2.35037235413831,83.9002455976857
48.5,-0.384100401842777,44.818502209651
48.5208333333333,-0.477813161675371,16.4095666257724
48.5416666666667,-1.31086041269559,33.9361406131875
48.5625,-2.24292432539705,57.0744330587784
48.5833333333333,-3.81844952297275,138.950126634424
48.6041666666667,4.95748007929675,186.072665051342
48.625,-0.597290965770124,14.7812773687745
48.6458333333333,0.254201055054538,7.75577965784555
48.6666666666667,2.80526464340982,89.4334260342431
48.6875,0.599196811944174,15.3100709538569
48.7083333333333,-0.0215702205287265,4.93087847528722
48.7291666666667,-0.0336089893523714,1.33655637173143
48.75,0.409279896620977,53.67383057503
48.7708333333333,-0.41713648317874,19.152119603564
48.7916666666667,-3.68096797542915,130.623319149724
48.8125,0.576300317096184,15.6385597789532
48.8333333333333,-0.0144522500163021,11.9961383318868
48.8541666666667,0.240701488797672,9.23555187743096
48.875,-0.195866363889102,4.67225047006559
48.8958333333333,0.284454714021173,11.7303726289907
48.9166666666667,1.52170459340805,51.7369682471656
48.9375,0.270030958734563,8.78615835710774
48.9583333333333,-0.450262010546091,22.5090920201581
48.9791666666667,-0.0771458827349649,10.608636589898
49,0.203532531186484,20.1347599682902
49.0208333333333,14.4476205287072,457.946773297608
49.0416666666667,3.31962106538683,145.682824169642
49.0625,-1.1516514261098,29.8099013172507
49.0833333333333,11.0442745548757,423.497259691459
49.1041666666667,21.4143227427611,463.673322688616
49.125,-9.82083981541064,289.582683959561
49.1458333333333,7.3684824322942,405.822473423172
49.1666666666667,3.72038804183658,358.655896681092
49.1875,0.694369502749466,219.068261606102
49.2083333333333,8.90112368606428,209.646060506448
49.2291666666667,-0.445606606907993,114.730889160523
49.25,0.153747317992617,96.4173927009399
49.2708333333333,2.99402102781123,155.152939952805
49.2916666666667,0.90273890031733,26.6808949584461
49.3125,-1.64498790019805,267.012259372724
49.3333333333333,-1.57283075629425,43.223269220849
49.3541666666667,6.09551339183527,225.47353477706
49.375,7.10537412617819,166.436439605383
49.3958333333333,11.8883253821399,350.746788930277
49.4166666666667,12.3022585179004,463.8176832108
49.4375,25.1158803933211,943.345108380335
49.4583333333333,-1.65235726333774,64.2485908274294
49.4791666666667,14.0774182598508,342.8205433235
49.5,17.582244698036,364.188644539008
49.5208333333333,13.0145036727097,424.803929663222
49.5416666666667,-5.82056005315542,200.801632516881
49.5625,-5.59627125597689,190.48582934247
49.5833333333333,13.4362416663391,514.670221196331
49.6041666666667,4.03990845818853,190.014987712603
49.625,-2.08328506752839,60.2322310619254
49.6458333333333,6.10804010213093,203.127689041228
49.6666666666667,0.0286304599019694,2.89760331145385
49.6875,-2.03787807930811,45.5325630250209
49.7083333333333,-0.0901324354368769,4.08477962552703
49.7291666666667,4.99116212347497,132.290916596376
49.75,-0.118187735246857,10.4617709002051
49.7708333333333,0.187809501619591,4.51880996486214
49.7916666666667,-1.73387370699874,67.1194850215298
49.8125,0.373746470880103,8.5947440450311
49.8333333333333,96.4086446616357,3052.87349679889
49.8541666666667,0.324932878810613,6.79698185150202
49.875,4.2597645689305,127.987317933941
49.8958333333333,0.200002998551893,15.1219461025063
49.9166666666667,0.856665667144188,19.6872161883428
49.9375,4.31699387883067,147.129524237473
49.9583333333333,6.77646595380919,199.742639613648
49.9791666666667,-0.710939893818165,44.655032597481
50,1.33954832405113,32.4251707422755
50.0208333333333,2.67437077889291,116.061688458096
50.0416666666667,0.412295702219952,12.2598329505063
50.0625,-1.47949735212877,32.1987682944878
50.0833333333333,-0.276735994993626,13.8064092225535
50.1041666666667,14.3061732710741,317.22016425018
50.125,0.702628005939392,23.1008753936847
50.1458333333333,-0.435212713520332,21.9333748713846
50.1666666666667,-0.040367060925454,1.55027681582738
50.1875,6.13453498626881,186.463446878064
50.2083333333333,0.0166168869359703,3.52072786712906
50.2291666666667,0.651319786413765,16.7138486575737
50.25,0.26762678686526,31.2235436027869
50.2708333333333,0.509293056032251,9.34346139396987
50.2916666666667,0.129307989009299,4.10739847328828
50.3125,0.461343308378368,18.3322253632003
50.3333333333333,0.641413736456337,25.3971506924219
50.3541666666667,0.244556594492458,5.05090915528368
50.375,-2.59926034357561,72.6808731634802
50.3958333333333,-1.30393360415449,135.927962685905
50.4166666666667,-2.43510185403305,89.3295127039092
50.4375,-3.0785965730632,194.96846859109
50.4583333333333,2.1270760822231,76.2988337507629
50.4791666666667,0.0525405230944802,1.21508798603501
50.5,0.644567202537931,20.2522656209717
50.5208333333333,1.43495300063543,27.7457263759318
50.5416666666667,0.0338871386782738,0.863806845264584
50.5625,-0.970981964348518,46.6785679616063
50.5833333333333,0.737538292354676,21.046987257717
50.6041666666667,-2.97483637658558,99.4724038102297
50.625,-1.52882053144583,61.5502920932505
50.6458333333333,-0.507480907895079,21.5317030234245
50.6666666666667,-0.348035393967637,19.8968345994041
50.6875,-6.59262848776664,146.178356021589
50.7083333333333,-0.236197213080635,15.1936165677029
50.7291666666667,-0.0519143318089949,14.5335931111992
50.75,0.639340879522315,14.4316820021474
50.7708333333333,0.127641395955797,6.82459856674325
50.7916666666667,23.6655465269954,726.04702306068
50.8125,-19.815857548132,486.666405705645
50.8333333333333,0.0133666701854621,7.2352963120982
50.8541666666667,-29.4547472281892,841.898681878435
50.875,0.133912452278587,4.45981603799012
50.8958333333333,-10.2942738783957,581.416840297671
50.9166666666667,0.261458377411918,171.69932774549
50.9375,-21.2074429381948,618.163353029379
50.9583333333333,0.615726351313152,105.876167669429
50.9791666666667,10.7820419356391,391.842779333016
51,-0.493732723026105,52.62301226319
51.0208333333333,0.544111643488642,357.305550729661
51.0416666666667,3.35262482186735,105.559046472662
51.0625,-0.359663594804683,14.3773611054162
51.0833333333333,-1.62531144944203,46.6625487860305
51.1041666666667,-1.20149516595925,42.8007711836839
51.125,-23.5370584204347,549.04409881763
51.1458333333333,-1.00500069555563,36.6842239622536
51.1666666666667,-2.93059099528983,93.4678758690198
51.1875,1.41846176491441,103.144600036787
51.2083333333333,-11.4227928998316,389.37861930664
51.2291666666667,-7.85328175894469,200.124487336588
51.25,0.0426014709758854,4.10792864130891
51.2708333333333,-13.1091932244985,386.588894175629
51.2916666666667,-4.45643899913168,201.954672427593
51.3125,-7.08173911363296,170.258357839395
51.3333333333333,-0.893323788990538,23.1870664147152
51.3541666666667,0.00573328151804459,5.12696920861231
51.375,-11.6346968433512,384.47317037421
51.3958333333333,-0.0886216828121798,10.6757768726429
51.4166666666667,1.06940368509617,19.9258865671298
51.4375,-0.69224509782962,187.307421935785
51.4583333333333,0.0341178855728762,2.7850510141572
51.4791666666667,-3.54137918549415,95.9449144602231
51.5,-0.187075768132834,6.01643094698431
51.5208333333333,2.21302720961147,53.5278358037953
51.5416666666667,-3.48726461482309,114.888568539473
51.5625,0.037215385680086,15.005099695909
51.5833333333333,-2.42890802669058,108.771404549868
51.6041666666667,-10.8206239768587,240.270493748735
51.625,0.185666561287319,19.4601742894928
51.6458333333333,1.90301161424066,71.9633420917739
51.6666666666667,-3.60068932782029,96.0672265414918
51.6875,-8.32426032449142,168.475674899723
51.7083333333333,-0.0661059760104481,8.60073413190564
51.7291666666667,0.59809283532431,13.3476744272186
51.75,-3.89986469979258,95.4861519984566
51.7708333333333,0.464644180178392,26.1346082201741
51.7916666666667,-0.721495461457356,13.2595427763716
51.8125,23.2538646436311,726.522398728096
51.8333333333333,-0.0814579455091696,2.18430061939844
51.8541666666667,-7.2219662595416,203.619175647938
51.875,11.3792466759206,271.558208498499
51.8958333333333,0.175439613688718,4.82972514241487
51.9166666666667,0.250320516048039,38.1698411853358
51.9375,-0.225367470898498,4.80691524004957
51.9583333333333,-0.468395296303522,13.2879422719302
51.9791666666667,0.0251203572116318,0.925395768476531
52,-0.723950813109113,43.9353084956789
52.0208333333333,-0.705025005390891,16.6083676138151
52.0416666666667,0.602012223432635,13.8213596262036
52.0625,0.413848260719944,15.6765660018503
52.0833333333333,1.10803072112188,35.6564385488074
52.1041666666667,-0.0295604819002688,1.16743637764814
52.125,0.898978214608637,18.8195633044913
52.1458333333333,-0.305369229814777,28.18853939714
52.1666666666667,1.70835472501838,53.7919628769865
52.1875,1.91183624510194,54.3996776581123
52.2083333333333,24.5908925990776,919.496209546388
52.2291666666667,2.33782700621163,68.1705512181428
52.25,-0.137101498047197,14.5100070794491
52.2708333333333,-0.0387694931930565,6.80717083847585
52.2916666666667,-0.14902430542486,5.04449861542537
52.3125,0.0762621696640428,2.24599634652395
52.3333333333333,-0.291280930812761,10.8685494070191
52.3541666666667,-0.929325413975561,37.5252944252552
52.375,0.265601869549736,9.50704338555656
52.3958333333333,1.75560694116612,59.6556375132728
52.4166666666667,-7.22337066515269,177.249993237917
52.4375,-3.67913524105481,116.038861423903
52.4583333333333,-0.620687153151368,22.8139692264866
52.4791666666667,-0.159999070169123,15.7667017498892
52.5,0.841265852100682,84.1981031726097
52.5208333333333,-5.96883476137676,164.401682650335
52.5416666666667,0.11503494731988,22.0583867213576
52.5625,0.0773039416494923,5.55575405285996
52.5833333333333,0.00530505537964824,2.8407299964834
52.6041666666667,1.44960884681124,39.4823668503399
52.625,-1.11207011819012,29.2837661141649
52.6458333333333,3.8305321488625,116.919794351868
52.6666666666667,-0.983298601929835,28.14983387996
52.6875,0.272120025291909,20.1974647108742
52.7083333333333,23.4354260036587,742.272006555681
52.7291666666667,0.00654731665877137,0.207251272954078
52.75,1.21310818893345,68.6224859726063
52.7708333333333,1.34135124667332,42.5463004939019
52.7916666666667,1.02334178244689,30.1117200173372
52.8125,-5.79538663470727,181.841740826541
52.8333333333333,-0.406953197644919,9.21301549326583
52.8541666666667,-0.527782253727075,12.5952763310761
52.875,0.819947725132542,14.752999831531
52.8958333333333,3.91197172100818,120.205435605723
52.9166666666667,0.883939066082964,21.1248221184453
52.9375,0.294843921629486,6.07412417637289
52.9583333333333,2.36234890060608,61.962579907692
52.9791666666667,-0.0810799195282665,3.91654371907613
53,0.190043104594274,4.31616904407233
53.0208333333333,-0.0466298023824804,3.80502833833997
53.0416666666667,0.470949439336867,8.73087476638448
53.0625,1.7386463873818,25.6757768279286
53.0833333333333,-0.202103763379358,3.86040903446203
53.1041666666667,4.4623192797055,123.200293665014
53.125,-0.551627271191952,19.1422622297183
53.1458333333333,-0.183806034552655,13.2556964043481
53.1666666666667,-0.0977847762863064,3.01276459708229
53.1875,-0.795721842122722,25.6922027841717
53.2083333333333,0.417422422342006,13.7483230017198
53.2291666666667,0.0668228932714041,3.37538214152446
53.25,-0.0286172264470146,12.1300146252276
53.2708333333333,0.257437325201041,11.1377732706766
53.2916666666667,-1.04511771659511,37.8814416543643
53.3125,-3.06727722769766,100.535301493544
53.3333333333333,1.24778606771836,29.6888074454883
53.3541666666667,-0.294325846198298,12.6891207256673
53.375,-0.422523224734474,7.39005272968312
53.3958333333333,-11.0602631479964,343.489082775934
53.4166666666667,-0.987600530361935,30.1489006739734
53.4375,0.218352457843768,3.86707954185845
53.4583333333333,-3.6161300750856,106.913833157061
53.4791666666667,-0.0197181777045975,0.635733176068771
53.5,-0.504248031922514,15.3965999159886
53.5208333333333,0.000116691690218804,1.3645296380359
53.5416666666667,0.255559365238814,17.4729608571028
53.5625,0.00418486990936787,2.92039495329787
53.5833333333333,0.456364034921603,7.15289316804595
53.6041666666667,0.516315666612578,17.1529190838007
53.625,-1.90393458340641,55.6381784150191
53.6458333333333,-2.06368174897461,65.8770502958982
53.6666666666667,0.395196861507365,17.8856452842701
53.6875,-0.681058296642065,25.8951737496724
53.7083333333333,1.48795311250142,49.8726816662323
53.7291666666667,0.0827682019376258,2.71486892139222
53.75,20.4351067007557,634.916215933962
53.7708333333333,-0.501109955216407,14.3345572926368
53.7916666666667,3.73984227137237,115.224261559894
53.8125,1.2013590673632,38.4367238606662
53.8333333333333,0.803631706134017,25.674250095064
53.8541666666667,-5.49447253548606,176.696981067243
53.875,-1.79128520864028,52.4541834805691
53.8958333333333,18.5466923936871,567.574261966618
53.9166666666667,-1.37075497709192e-06,4.33904038427473e-05
53.9375,0.526513873781866,22.2424639434791
53.9583333333333,2.03712707927454,89.1296780570703
53.9791666666667,0.0201163191495994,0.766816040568219
54,-1.34803337609008,93.9146961414684
54.0208333333333,-0.0447529988336129,1.61815475479914
54.0416666666667,5.8022028572809,145.468651018598
54.0625,0.437094509995842,11.8089062810556
54.0833333333333,7.3320809946392,259.326162808814
54.1041666666667,-2.45867090770914,80.1321289463419
54.125,0.289319865398913,10.66975899153
54.1458333333333,3.38805352743268,97.9742043740397
54.1666666666667,-0.499826816419193,11.5046301805693
54.1875,0.0977529109200479,2.88655560862796
54.2083333333333,-0.444307428447196,11.0603521555272
54.2291666666667,-0.800011929561333,24.3158295120583
54.25,-0.451163969649827,21.3325790760622
54.2708333333333,-0.0223958159889953,11.6047650506796
54.2916666666667,-0.370869249505859,12.1614325935308
54.3125,0.31223592439616,13.8263039786222
54.3333333333333,-4.51860910827903,104.62535001096
54.3541666666667,1.4560270536821,49.4517410186525
54.375,0.0196828563614343,2.86684312474361
54.3958333333333,-5.51170877673447,208.550944402436
54.4166666666667,0.611712859552853,9.9823773683891
54.4375,-14.8603043393115,333.659736529745
54.4583333333333,-0.260759037120133,10.3550849197108
54.4791666666667,-9.10248724252461,225.4411592324
54.5,-0.0792582172956482,13.5953724667455
54.5208333333333,-0.162707040522951,3.56028198131684
54.5416666666667,-1.52485591392458,49.3721149232258
54.5625,0.266913269292388,6.60589064413681
54.5833333333333,0.0334807499145081,5.95705726202986
54.6041666666667,-5.17029555601026,161.331023726889
54.625,4.80126749277387,143.210910092612
54.6458333333333,1.08083720596716,27.0971723700528
54.6666666666667,38.3042033438846,1138.6058781862
54.6875,-0.813945036180362,58.2576593938446
54.7083333333333,6.54222623475801,199.547974704768
54.7291666666667,7.97605016055364,177.35235828239
54.75,1.74985213650896,92.7902198078956
54.7708333333333,11.5662648407514,355.419798258395
54.7916666666667,0.240060362362225,5.33422423376498
54.8125,-1.56116288757983,45.5143583989058
54.8333333333333,-1.04271765448636,32.877535606289
54.8541666666667,-0.125065771202674,6.01070982787795
54.875,-2.13305646402823,64.9234206511802
54.8958333333333,35.1127658360106,1090.32506617515
54.9166666666667,12.8589551854864,396.895277719825
54.9375,-1.60886266704145,178.05384110982
54.9583333333333,-15.4168590020248,491.15375957916
54.9791666666667,-2.40358630112872,86.2707526478342
55,-5.89064915224133,167.504560393513
55.0208333333333,-0.0085431118484844,2.00660010749046
55.0416666666667,0.477659074069192,11.8146207381849
55.0625,-8.68130573217128,272.180218146851
55.0833333333333,3.31485206795394,98.9144329843461
55.1041666666667,-4.1856273907358,287.985155169714
55.125,-3.4467431989493,101.924383297433
55.1458333333333,0.0532472351273599,1.22775648203114
55.1666666666667,0.0997974488579627,20.6982930097534
55.1875,0.276271949971895,10.4863426051344
55.2083333333333,-4.42703464171154,152.701182264874
55.2291666666667,-12.3900512909113,382.163232724945
55.25,2.60816905384941,98.4003293426095
55.2708333333333,0.173956159699061,5.36917311901383
55.2916666666667,-0.0621208417263066,1.39392467105574
55.3125,-0.0449607509158121,1.92599748756131
55.3333333333333,0.0169880359011246,0.53354594345798
55.3541666666667,-7.21264710538993,239.208214137747
55.375,3.21990402478863,243.247741632348
55.3958333333333,1.83455813951438,55.0976832066997
55.4166666666667,-0.11689774163587,3.10183074690587
55.4375,-15.9075210709016,526.968331536239
55.4583333333333,0.25023321543205,7.94427596474468
55.4791666666667,3.79067702796301,121.177770281295
55.5,0.984542188098256,31.165076075402
55.5208333333333,0.162587939278488,5.4442394392503
55.5416666666667,-0.0103893002055651,0.647480886143836
55.5625,13.6821614331383,424.902935255484
55.5833333333333,-3.20301990911497,92.0059680546892
55.6041666666667,-0.214856926538095,6.78793743732111
55.625,-0.559906013194561,19.6411214896611
55.6458333333333,2.76152308370854,59.7326757652883
55.6666666666667,-0.099316018330108,3.6876345517125
55.6875,-0.134085006508157,4.00944279341312
55.7083333333333,0.0225002995321175,2.46258340221215
55.7291666666667,-0.0883879600205,2.89253918990428
55.75,-0.568747305117529,16.4625775533801
55.7708333333333,0.720910787606718,10.9884883029755
55.7916666666667,-0.126361630891329,7.21798867679226
55.8125,-0.0273838589274931,3.87820835945824
55.8333333333333,4.19363895756069,140.126423865396
55.8541666666667,0.108131393831448,3.41985968807752
55.875,0.314507905942324,19.1848597162878
55.8958333333333,-3.43119225142876,109.630605389648
55.9166666666667,0.0713185253247601,1.72079556442571
55.9375,-0.271180586801912,7.36436610178759
55.9583333333333,2.24737314727189,48.3098325551193
55.9791666666667,-6.66595107348062,208.770370729387
56,-0.154416200412819,9.70841822201545
56.0208333333333,0.391171838551093,13.7340984892928
56.0416666666667,0.247484870199114,21.2755290809291
56.0625,-0.0246933456503464,0.552649450063741
56.0833333333333,0.155620492510687,4.5410311204441
56.1041666666667,-0.173229693112524,3.15123086866827
56.125,-0.166675286864176,3.50909781495625
56.1458333333333,0.0997796713504012,3.06498054369885
56.1666666666667,-0.0746027370790328,2.92345953447141
56.1875,-0.0904243227665791,2.32861539443994
56.2083333333333,-0.0541668507597416,1.57391657368691
56.2291666666667,0.615557362321916,34.2232940869396
56.25,-0.180972105770443,7.05307952368733
56.2708333333333,-0.0466796607367,1.42052792084122
56.2916666666667,0.56857665486882,13.0616993458206
56.3125,-1.0398563895262,1071.56111899549
56.3333333333333,44.1319609478544,1781.9473972231
56.3541666666667,-1.85000495086615,864.540598967265
56.375,-12.1453528431562,1134.43655421534
56.3958333333333,37.5491851387533,1136.54385596089
56.4166666666667,904.128493843164,28212.4740643152
56.4375,0.114549670998986,5.52161597739915
56.4583333333333,15.49451636492,381.588339428856
56.4791666666667,2.66941625158172,104.859432784625
56.5,-10.7209896643784,368.048871655146
56.5208333333333,33.3712769412445,512.715035831921
56.5416666666667,-11.5607180275286,470.083202789947
56.5625,13.9002264963715,263.193396692302
56.5833333333333,-6.16440645997995,328.78754457476
56.6041666666667,3.68350041652738,277.237483600022
56.625,17.721427791743,471.362635950884
56.6458333333333,13.3112836580283,674.287855308294
56.6666666666667,9.03427317805036,584.06237909905
56.6875,5.82287972350152,490.62405664757
56.7083333333333,-15.3001518325652,632.553977976386
56.7291666666667,366.054795196337,8547.97789942308
56.75,-37.3860069683666,848.301640282448
56.7708333333333,-81.8434223980752,1695.81731270799
56.7916666666667,909.670482808206,31478.8792059369
56.8125,150.032820615096,6115.13754360577
56.8333333333333,-52.4908108727619,1214.67515601657
56.8541666666667,-45.4322554148905,911.606518356277
56.875,-29.8476695266532,438.374889100775
56.8958333333333,-79.7812877713406,1080.69528496583
56.9166666666667,-38.1917714530519,1201.58455656056
56.9375,-70.649757587387,1509.67098119254
56.9583333333333,-54.6223928151801,871.756082903131
56.9791666666667,-73.9120780978749,1369.84262908229
57,-37.8499735103512,618.713477812039
57.0208333333333,-83.1593971963838,1323.3570969767
57.0416666666667,-42.6782871168112,666.515257116082
57.0625,-36.6410289167312,741.577658022993
57.0833333333333,-516.795175456163,15157.2878294815
57.1041666666667,-16.0337336192863,328.936401923058
57.125,-56.8021165735769,877.750378485855
57.1458333333333,-14.4993593273571,561.173002839665
57.1666666666667,-65.7243310810139,1130.04887406173
57.1875,-42.3518930628251,1141.15321682436
57.2083333333333,5.48099764021714,143.525101893823
57.2291666666667,-4.59108133780313,302.02044061998
57.25,-43.4019651349945,879.167120950359
57.2708333333333,-27.4082486747817,428.533347744898
57.2916666666667,-12.1846463073151,305.056141728592
57.3125,-27.2864029136241,865.223131975903
57.3333333333333,-7.81541746744389,169.773224910954
57.3541666666667,-7.13681817225981,327.46475249611
57.375,-10.6069029082465,220.302654069361
57.3958333333333,297.137349185915,9409.60758079296
57.4166666666667,9.2377447322236,224.797931018402
57.4375,-21.8408088712323,538.371341602798
57.4583333333333,-4.01625447202628,149.763956400312
57.4791666666667,919.82875670519,29578.1465650409
57.5,1.61870699823017,283.139391024947
57.5208333333333,-12.7191278367936,541.120442574333
57.5416666666667,-18.5592394385493,464.050753610697
57.5625,-9.40530642784744,177.012813202375
57.5833333333333,0.665273249144331,113.316579690223
57.6041666666667,578.339927408285,18741.889012792
57.625,-3.96957488882009,124.76987042749
57.6458333333333,-6.4400463197458,287.7714314151
57.6666666666667,-14.8011963638961,288.889393805935
57.6875,-8.90260565772437,231.463130162716
57.7083333333333,0.92642345584299,22.6916710545569
57.7291666666667,0.363464697357654,161.67310636838
57.75,4.17781856346041,161.088526831203
57.7708333333333,-8.73599175041982,162.084777052289
57.7916666666667,-12.762133801984,306.468523454422
57.8125,-10.7805538835361,275.529825701703
57.8333333333333,-11.1167801472282,177.360097142017
57.8541666666667,-5.74745653474282,131.520281669718
57.875,-13.4804502755363,229.464238296126
57.8958333333333,-9.29476787735174,505.212539320014
57.9166666666667,-2.14235616661712,89.2522980368193
57.9375,-0.662911134793524,207.657306923043
57.9583333333333,-4.8447433656735,106.36091192731
57.9791666666667,-4.86952859231184,162.023074796044
58,-5.80326240708404,110.472634227661
58.0208333333333,-8.06933346869205,157.739598691156
58.0416666666667,-15.4185738670442,436.132370645413
58.0625,-1.93871005103657,36.0117573694831
58.0833333333333,-38.6697291463224,1204.76706483631
58.1041666666667,-17.9553103256864,453.268983843692
58.125,-28.169019109393,598.655779007362
58.1458333333333,-90.5328109019421,2735.29900532816
58.1666666666667,-17.5107856471369,1833.76332100352
58.1875,-30.2526804730392,633.469744805671
58.2083333333333,-253.304213003332,6562.13165193077
58.2291666666667,-5.33439229207309,140.911104571137
58.25,-17.8973605209836,662.020996353104
58.2708333333333,22.4738773649281,518.402130739188
58.2916666666667,-15.8355911445889,232.089143195455
58.3125,-3.24881388841138,256.291549829636
58.3333333333333,-13.023945709008,157.740708877292
58.3541666666667,-19.3984253289903,369.136550660057
58.375,-3.97604223160531,201.560794447189
58.3958333333333,-12.1734005170838,337.318688620667
58.4166666666667,-11.7317494117228,253.978316330144
58.4375,-29.6747674516087,984.751715906267
58.4583333333333,-16.5020382565105,539.790705019781
58.4791666666667,-20.4561226814462,555.608210162007
58.5,-19.65366645336,591.528591992288
58.5208333333333,-30.3888675850975,570.19719721204
58.5416666666667,-11.4519991851262,921.963572040183
58.5625,-2.14462430408678,412.586211060283
58.5833333333333,-59.0975760164575,927.437918632255
58.6041666666667,-102.389861500939,2025.45021265144
58.625,-13.4198531613113,1822.3352617417
58.6458333333333,6.97060595466367,695.582115211897
58.6666666666667,-118.159534568494,1924.94741690154
58.6875,-32.7545738607787,574.954470391068
58.7083333333333,-51.8325155550458,1027.71072233809
58.7291666666667,-42.4081190839595,958.753795207821
58.75,-108.167362099488,1723.95805230377
58.7708333333333,-21.5274274837899,1149.31599129602
58.7916666666667,-37.5717392295665,494.072516181171
58.8125,-19.1470057864486,453.527139198778
58.8333333333333,-3.54430431259918,613.282884704206
58.8541666666667,23.2506657493184,642.571617515003
58.875,-7.8736381071885,815.715527756869
58.8958333333333,-4.07826219481353,554.993978451869
58.9166666666667,-162.448107101694,5278.72098882361
58.9375,-32.0411115708801,916.994255727755
58.9583333333333,-9.1954375558528,563.405591000576
58.9791666666667,-189.844187625041,5738.72023421382
59,-20.1093019480166,579.758031323663
59.0208333333333,0.0246755016995798,559.352070367696
59.0416666666667,15.0017752761406,676.708623714208
59.0625,7.3093878841528,626.964879851165
59.0833333333333,14.8383860827671,485.150953694726
59.1041666666667,-114.889871904751,3384.51050811716
59.125,23.7106224178794,788.107636432691
59.1458333333333,0.821573593920912,263.46099248689
59.1666666666667,41.4443007753907,621.119570491369
59.1875,59.4772203966295,1630.4822045508
59.2083333333333,12.6466497137748,703.235827989154
59.2291666666667,42.5043973393802,1016.59969208798
59.25,2613.12121821266,82082.5636850627
59.2708333333333,4.55310076497544,310.452275609859
59.2916666666667,-7.49245907115838,344.534527415469
59.3125,-4.25173565666462,340.498586980256
59.3333333333333,22.7149154599165,391.869557472258
59.3541666666667,36.4783652164963,642.030861057621
59.375,-1.7697828751115,253.981521364744
59.3958333333333,2.26892571710815,357.897005425012
59.4166666666667,5.39799818658236,189.369252981162
59.4375,6.20505599526912,367.967603014815
59.4583333333333,32.4147229685114,643.258511919433
59.4791666666667,5.21661296217838,237.414352656162
59.5,23.6834437490959,458.638939445185
59.5208333333333,25.7813079909415,872.984667347296
59.5416666666667,24.4494243119106,629.53799237509
59.5625,9.75186506628299,384.105291694496
59.5833333333333,17.0892812199858,345.0527272294
59.6041666666667,16.7738140733051,349.821425921047
59.625,-1.75536587844296,207.189952348424
59.6458333333333,-10.9597877409661,478.712138123439
59.6666666666667,-9.95545712823436,278.901498935165
59.6875,313.229285517639,9911.63938018677
59.7083333333333,26.2415349436216,1166.59095444684
59.7291666666667,-36.9935028372657,864.494553556227
59.75,-2465.36354558265,76920.6502962902
59.7708333333333,-9.60231465952405,506.325720150513
59.7916666666667,-0.450236544800436,224.488410093038
59.8125,-158.737523925015,4864.82423072248
59.8333333333333,-3.45041671211419,436.418671720784
59.8541666666667,2.18049739420949,601.52520045987
59.875,-3.59801566863197,170.893916174945
59.8958333333333,-1.39799476049356,181.746571893504
59.9166666666667,-390.84177361012,11931.2614720048
59.9375,29.3839582233091,912.891394335284
59.9583333333333,-5.64020487935862,590.188801397689
59.9791666666667,84.7100232333207,3048.17181438316
60,-18.0450682885741,313.729399467264
60.0208333333333,-2.82446021367198,181.689464991515
60.0416666666667,33.0577701153236,581.614459805663
60.0625,38.5659348435904,1457.50272971165
60.0833333333333,6.86882069525232,356.331265430704
60.1041666666667,-15.0610186475239,787.718535637821
60.125,-74.8160342469036,2213.51468429919
60.1458333333333,28.3420015865729,1754.5372096242
60.1666666666667,41.9666958869448,1754.864087605
60.1875,321.619345209756,6868.53993509024
60.2083333333333,212.812708167383,5292.29979280023
60.2291666666667,-164.060231353531,7847.16108649223
60.25,66.4203200516521,2193.57511254074
60.2708333333333,4.44465896221642,631.261536512363
60.2916666666667,-91.0425650496179,3190.53035469118
60.3125,1349.99529329022,43431.3876124656
60.3333333333333,23.2871859588321,583.783994730993
60.3541666666667,64.5489756581567,1861.99823853527
60.375,-485.042524924641,15527.4397320951
60.3958333333333,31.1432772575768,461.555091084511
60.4166666666667,20.3348689029704,335.571741104148
60.4375,-24.0591391152966,616.118360185035
60.4583333333333,-456.072599733406,16065.1776076534
60.4791666666667,3.84106708274947,256.280269258517
60.5,127.467471653878,3341.90921463809
60.5208333333333,-246.912332570069,8951.31102423602
60.5416666666667,223.832484220168,20998.9070983416
60.5625,18.8334923573491,347.17064302994
60.5833333333333,20.4293651221719,915.223556058171
60.6041666666667,-0.596728843197247,511.531673797547
60.625,3.21000419246029,231.822950004419
60.6458333333333,3.19099107865222,229.440130523327
60.6666666666667,13.297954311502,417.494678586235
60.6875,6.34303631052404,184.021093989887
60.7083333333333,21.0342255434892,305.650553845312
60.7291666666667,48.7343911951856,1147.88401012139
60.75,30.7391360085516,829.755906031382
60.7708333333333,-0.344187736377596,358.21969268939
60.7916666666667,87.3292244914794,2539.60643740208
60.8125,-21.2292807994499,836.876322268151
60.8333333333333,7.45522797780707,286.847318959128
60.8541666666667,6.90692486812123,219.902581242918
60.875,-6.20808097221798,310.975972298824
60.8958333333333,-0.498216307309151,136.309608878508
60.9166666666667,9.97306484918636,129.796536915748
60.9375,2.32253607209141,251.620595489468
60.9583333333333,-9.17369074006486,537.822637347686
60.9791666666667,27.894248059293,715.824942298166
61,-293.638178586514,9556.77119125445
61.0208333333333,31.3682298377101,664.629433126396
61.0416666666667,8.63823659945259,428.549285873589
61.0625,18.1879192801771,396.258925836931
61.0833333333333,27.3751679728106,670.847367845206
61.1041666666667,-6.73901953855002,531.147727305643
61.125,-3.54613792566354,418.625395109266
61.1458333333333,-4.4213634411178,213.55950594216
61.1666666666667,6.81003490159591,420.71876134069
61.1875,3.00557731317856,238.276987131692
61.2083333333333,1.31186617390319,57.5055035308333
61.2291666666667,213.732480565577,4749.603001188
61.25,16.4543296965339,269.473303988516
61.2708333333333,6.65624880613873,156.717804962233
61.2916666666667,10.8599107826074,229.414480769835
61.3125,95.8444045581319,2777.75908653031
61.3333333333333,-43.8407573172715,1514.90527633117
61.3541666666667,17.6505542456393,388.041208521811
61.375,-7.40917568017437,166.474143323624
61.3958333333333,2.76962199993509,134.95525318889
61.4166666666667,-4.30891432603503,1295.63887403349
61.4375,32.278810878383,411.196199604463
61.4583333333333,9.53766751710467,456.593532550399
61.4791666666667,5.62001117870878,124.917364097684
61.5,8.68012017804879,296.020895752993
61.5208333333333,4.57007189422593,198.336681922927
61.5416666666667,-59.2958733120022,2004.0139610101
61.5625,-6.1857886388744,228.793167384758
61.5833333333333,13.0747025726768,327.455509333555
61.6041666666667,-28.2075568385699,959.721639612772
61.625,-0.102058069097504,180.602601519485
61.6458333333333,6.05081181456248,186.709797298529
61.6666666666667,9.97778446722601,289.710284665448
61.6875,-5.60458022457304,105.215907910663
61.7083333333333,2.32454968487977,61.1318677936593
61.7291666666667,3.0077410200887,109.723114569355
61.75,10.0146293458253,393.464741336605
61.7708333333333,2.11352729674986,718.664469979784
61.7916666666667,17.8540376287591,546.108990147224
61.8125,-4.10598360382591,161.599695162667
61.8333333333333,17.5703543974718,274.97469616246
61.8541666666667,-3.85756945482046,435.745288325308
61.875,14.4620750511239,325.434999588002
61.8958333333333,8.98058177745205,246.972430690278
61.9166666666667,205.412728183589,6310.78287766199
61.9375,-4.88064485809567,617.06880802118
61.9583333333333,-3.53757079952622,211.880064324445
61.9791666666667,6.71632902454601,311.435015668981
62,36.0296250773718,645.166500266583
62.0208333333333,5.12551421473353,269.693984563026
62.0416666666667,21.5471786931067,329.65713638805
62.0625,7.12491301898771,201.033639529136
62.0833333333333,-19.3320488420524,666.166711439208
62.1041666666667,-17.3568940417559,623.643475520171
62.125,-1.39840590608981,103.65024077084
62.1458333333333,8.92747288564227,513.977122921698
62.1666666666667,47.717923314047,1184.44420653254
62.1875,18.2816900542732,375.328819338658
62.2083333333333,49.0541098400784,1062.5159642476
62.2291666666667,1.20163917663717,41.8677267380032
62.25,7.565503904691,198.987702273691
62.2708333333333,8.93762093622889,193.293261944535
62.2916666666667,11.4606293625245,260.861830552695
62.3125,15.1394856458369,274.658330024942
62.3333333333333,1.13275475155778,106.22054121666
62.3541666666667,33.9839443623051,687.798585564012
62.375,1.73055515074005,158.259580856121
62.3958333333333,10.9925636731099,366.307819840999
62.4166666666667,23.2302767773701,1225.27474838751
62.4375,28.1699722977866,435.295010975451
62.4583333333333,4.3596059012152,69.0332795958332
62.4791666666667,12.5490231520448,246.368452125291
62.5,19.1138566179724,391.463161859829
62.5208333333333,0.889923736518456,74.5640089856618
62.5416666666667,9.54352936368119,487.807604222377
62.5625,-1.18240854489518,497.172407234695
62.5833333333333,-11.3337054820066,406.437293583429
62.6041666666667,-16.8343223977472,464.694061353944
62.625,-97.3407907052192,3308.53371531049
62.6458333333333,26.229450659792,1498.92350054571
62.6666666666667,5.09921898109331,209.088512916365
62.6875,-1.21830049292018,623.374399004953
62.7083333333333,-20.2320015826191,485.04864967919
62.7291666666667,-441.67352109639,14413.0502771172
62.75,-24.6676810969387,842.382359727349
62.7708333333333,-19.8423268026549,464.495008523376
62.7916666666667,-27.1495334974015,560.598992153214
62.8125,6.15855613041427,958.621028423483
62.8333333333333,-16.9627700640274,415.339782940274
62.8541666666667,25.7793241225694,835.394318894364
62.875,8.81579053771646,676.4227604163
62.8958333333333,15.8525676220544,320.686555132168
62.9166666666667,41.3394835600905,677.764369629476
62.9375,52.4015880962485,1200.80067294936
62.9583333333333,-345.471606278445,10894.7871855636
62.9791666666667,33.1786968303182,683.887021452722
63,-9.29373727701859,292.489269294743
63.0208333333333,11.6062728816943,755.678774923043
63.0416666666667,10.9695541851565,591.196293434076
63.0625,7.14659759579437,515.003972502755
63.0833333333333,-27.0117008144692,644.01695471338
63.1041666666667,3.78423341178224,414.674310125273
63.125,5.20366453453013,497.707217153764
63.1458333333333,-19.410817694005,618.984615433111
63.1666666666667,43.695329871671,991.120270623749
63.1875,10.0665965045793,489.985753134569
63.2083333333333,-0.512439603554787,208.197002743104
63.2291666666667,4.64430306617128,316.540231262603
63.25,16.5585171557575,254.596299223835
63.2708333333333,38.0908191782171,469.868307800259
63.2916666666667,17.0404722269322,578.479888050539
63.3125,-6.86114350408907,482.238900047593
63.3333333333333,14.3752815943786,405.137979287952
63.3541666666667,10.1392799616168,191.458958289562
63.375,-2.86255408480129,340.625964922191
63.3958333333333,0.833350766326177,139.719236230512
63.4166666666667,-6.27994283453163,284.156257617793
63.4375,-25.4696490370728,520.645326143167
63.4583333333333,9.66622013676719,184.18454989799
63.4791666666667,2.36055826524087,448.965668016089
63.5,23.3634618998065,841.864388332019
63.5208333333333,10.2034842786151,173.114537014209
63.5416666666667,3.94728116997259,211.434693587412
63.5625,-9.18885735983427,377.685075337279
63.5833333333333,7.25375438486218,179.274701855846
63.6041666666667,-13.5481132848522,425.002546618924
63.625,22.9795667697071,555.442152350539
63.6458333333333,3.24609838446347,351.799853384319
63.6666666666667,-8.79106253413985,311.348693726093
63.6875,-0.372978010603375,328.869696609677
63.7083333333333,0.705578857094125,205.157599296007
63.7291666666667,0.749166264590769,46.6665913477028
63.75,1.74292117237857,251.108210313219
63.7708333333333,5.9131333328465,177.037823809152
63.7916666666667,26.2191868852292,597.465554273347
63.8125,13.8160304004812,233.552880093176
63.8333333333333,13.5439214171729,370.774150529587
63.8541666666667,1.31693917686967,56.3340028063607
63.875,-0.184290643688968,122.727423113213
63.8958333333333,-5.50709494707703,148.414998580769
63.9166666666667,0.245606812149386,5.56031906080113
63.9375,0.653716811029535,105.040763849784
63.9583333333333,-1.11011120169279,429.138242799168
63.9791666666667,-7.97334929340869,401.51241592819
64,18.512054781366,401.012026927993
64.0208333333333,-6.03033484179134,109.82616458736
64.0416666666667,1.92112235156649,233.408192174895
64.0625,2.71988201609472,236.619820787516
64.0833333333333,46.647958388147,1378.70303456513
64.1041666666667,29.7071737864728,609.643008783037
64.125,18.2473105018804,416.519650844693
64.1458333333333,233.468123734746,7367.66004133118
64.1666666666667,-13.0034957257364,226.59217572951
64.1875,-1.37541668930425,123.401887791235
64.2083333333333,10.1289109126112,335.293072595825
64.2291666666667,-0.275716807912426,170.613465508921
64.25,7.96508009263644,201.086465157843
64.2708333333333,6.67613056017462,205.546793589859
64.2916666666667,6.73527795472937,365.497616014338
64.3125,-0.272399060695562,200.094162632152
64.3333333333333,1.80250408461005,85.6639421824187
64.3541666666667,1.64732940194186,209.663484979074
64.375,1.66842573486423,589.287008413825
64.3958333333333,3.0680766150629,107.958649149343
64.4166666666667,136.522041740428,3900.53971657005
64.4375,4.92496860949976,582.4204691812
64.4583333333333,-9.55783098678862,346.141396331867
64.4791666666667,-3.17014923885407,190.247124623271
64.5,2.78565030544749,292.301442965745
64.5208333333333,-4.26418837401519,313.841441480414
64.5416666666667,3.52015788695978,195.660909453772
64.5625,6.23409522177913,138.133178632236
64.5833333333333,7.09968649295612,321.019959116323
64.6041666666667,15.7137253628579,333.768644402061
64.625,-4.93000569009508,286.137468756083
64.6458333333333,-3.54710857060256,154.507831369467
64.6666666666667,-9.76198429769129,168.500580403541
64.6875,108.390291894734,3761.3592300808
64.7083333333333,1.91006901244388,393.068999891734
64.7291666666667,-6.1939018843639,432.187681028134
64.75,-214.494503713106,7089.197324306
64.7708333333333,1.47560823628034,54.2958675607601
64.7916666666667,5.84870046883731,178.291569575308
64.8125,12.8420815945439,229.749303167064
64.8333333333333,-5.42806604181807,237.398547360827
64.8541666666667,1.23777576046378,335.824396439424
64.875,0.243682467501628,197.450357666981
64.8958333333333,5.39577226371188,105.472179425015
64.9166666666667,-5.20729244734821,375.975415244476
64.9375,7.56276939538544,146.871141791259
64.9583333333333,-1.87543871190615,312.984001646564
64.9791666666667,-20.3808091107871,574.851755064464
65,12.705477986862,275.78295299477
65.0208333333333,-11.8145104915145,249.800128840627
65.0416666666667,-10.8108682924724,682.765649141445
65.0625,5.09868486258043,265.79027416425
65.0833333333333,0.326784194508329,8.95555092197415
65.1041666666667,-4.38608510878062,186.475557361412
65.125,2.21534220801269,105.878081963122
65.1458333333333,-1.43285315445006,203.757041464172
65.1666666666667,1.25930840348374,42.9834106699705
65.1875,-1.20874233386463,123.201236156916
65.2083333333333,5.52208853586878,357.731520772849
65.2291666666667,-0.51389601196407,257.794786025455
65.25,3.64234140355339,139.848605394625
65.2708333333333,-5.91557040223674,262.991427979795
65.2916666666667,2.32497890377015,57.9419582139473
65.3125,10.2685618336951,301.191386936137
65.3333333333333,-0.279702586396442,63.7372131877311
65.3541666666667,10.7059087475727,294.44029336676
65.375,-9.62503150115087,222.043330279327
65.3958333333333,-10.0814058836993,275.251473151219
65.4166666666667,-2.82934451590891,86.540542066594
65.4375,-3.79277166920909,258.048083775439
65.4583333333333,-0.876120593085751,29.9808668960945
65.4791666666667,-0.222783939347042,47.1656864198315
65.5,0.670939725846212,31.1425097574864
65.5208333333333,0.627484902791959,120.18014885134
65.5416666666667,1.92743714227104,58.72532224918
65.5625,-14.4087524528055,482.181444353215
65.5833333333333,-0.201245804904358,32.2100118248477
65.6041666666667,-0.804204319137053,46.1842820992183
65.625,-0.727077729423083,23.0151973415887
65.6458333333333,-3.06062405302765,92.5689868897757
65.6666666666667,2.25796461581993,418.411645719456
65.6875,6.72963569245294,133.319206111194
65.7083333333333,0,0
65.7291666666667,-0.954418943804771,133.243521497367
65.75,-0.788546832910304,30.2852663890311
65.7708333333333,-15.0601164758028,443.234474794646
65.7916666666667,-1.0654109344778,33.9466526671965
65.8125,4.11331711317879,86.323730169534
65.8333333333333,0.124056992668891,14.2919570467605
65.8541666666667,2.6056494903147,65.7475660476333
65.875,-4.00881479064159,105.641128358261
65.8958333333333,1.70313459573474,53.9116757863352
65.9166666666667,-0.301478303814404,9.54310987079955
65.9375,-0.213541577109791,6.75952699268564
65.9583333333333,-2.2778415135379,53.9692966275511
65.9791666666667,0,0
66,-0.0348650179183157,17.6250076309461
66.0208333333333,-0.272704969054188,8.63230769534655
66.0416666666667,-1.47056576476556,56.2910534304457
66.0625,12.0129274508773,402.20627405902
66.0833333333333,1.2833839402982,36.8654130839058
66.1041666666667,0.135350727417109,4.28444384385713
66.125,-6.26886799453626,173.304546825222
66.1458333333333,-1.65270022135062,246.592854148285
66.1666666666667,0.00529976613915947,0.1677608302675
66.1875,-12.2153500320894,516.832345209897
66.2083333333333,-7.52170582254693,238.094961303044
66.2291666666667,-2.01579750458712,66.6969563294314
66.25,0,0
66.2708333333333,0,0
66.2916666666667,-0.770565587332712,29.4678639756513
66.3125,7.02637067648506,233.148111970988
66.3333333333333,-7.87699227940664,249.341335090216
66.3541666666667,0,0
66.375,0.0590383971295639,1.86882406884633
66.3958333333333,0,0
66.4166666666667,0.323990045577344,10.2557051796781
66.4375,-0.838640460407054,26.5466468216876
66.4583333333333,0,0
66.4791666666667,0,0
66.5,1.65181589696201,52.2872140104188
66.5208333333333,11.641346875641,368.499659420676
66.5416666666667,0,0
66.5625,0.0658037716713275,2.08297782967187
66.5833333333333,-0.407582727635963,12.9017800022673
66.6041666666667,0,0
66.625,0.091562149165485,2.89834339133963
66.6458333333333,0.0461353075675305,1.46038472244794
66.6666666666667,0,0
66.6875,0,0
66.7083333333333,0,0
66.7291666666667,0,0
66.75,0,0
66.7708333333333,0,0
66.7916666666667,0,0
66.8125,0.493727885053494,15.628651858953
66.8333333333333,0,0
66.8541666666667,0,0
66.875,-0.427105504325996,13.5197614642128
66.8958333333333,-0.426249331168297,13.4926598306658
66.9166666666667,0,0
66.9375,17.8180522657908,564.019461117739
66.9583333333333,0,0
66.9791666666667,0,0
67,0,0
67.0208333333333,1.54149244151366,48.7949930334889
67.0416666666667,0,0
67.0625,0,0
67.0833333333333,0,0
67.1041666666667,0,0
67.125,0,0
67.1458333333333,-0.0787091722775692,2.49149033075011
67.1666666666667,0,0
67.1875,0,0
67.2083333333333,0,0
67.2291666666667,0,0
67.25,-4.43693674664145,191.988822860131
67.2708333333333,0,0
67.2916666666667,0,0
67.3125,0,0
67.3333333333333,0,0
67.3541666666667,0,0
67.375,-10.81147633679,452.161921158648
67.3958333333333,0.671467538366868,21.2548910227887
67.4166666666667,0,0
67.4375,0,0
67.4583333333333,-4.51937082277639,143.057897576576
67.4791666666667,0,0
67.5,0,0
67.5208333333333,0,0
67.5416666666667,0,0
67.5625,0,0
67.5833333333333,0,0
67.6041666666667,0,0
67.625,0,0
67.6458333333333,0,0
67.6666666666667,0,0
67.6875,0,0
67.7083333333333,0,0
67.7291666666667,0,0
67.75,0,0
67.7708333333333,0,0
67.7916666666667,0,0
67.8125,0,0
67.8333333333333,0,0
67.8541666666667,0,0
67.875,0,0
67.8958333333333,0,0
67.9166666666667,0,0
67.9375,0,0
67.9583333333333,0,0
67.9791666666667,0,0
68,0,0
68.0208333333333,0,0
68.0416666666667,0,0
68.0625,0,0
68.0833333333333,0,0
68.1041666666667,0,0
68.125,0,0
68.1458333333333,0,0
68.1666666666667,0,0
68.1875,0,0
68.2083333333333,0,0
68.2291666666667,0,0
68.25,0,0
68.2708333333333,0,0
68.2916666666667,0,0
68.3125,0,0
68.3333333333333,0,0
68.3541666666667,0,0
68.375,0,0
68.3958333333333,0,0
68.4166666666667,0,0
68.4375,0,0
68.4583333333333,0,0
68.4791666666667,0,0
68.5,0,0
68.5208333333333,0,0
68.5416666666667,0,0
68.5625,0,0
68.5833333333333,0,0
68.6041666666667,0,0
68.625,0,0
68.6458333333333,0,0
68.6666666666667,0,0
68.6875,0,0
68.7083333333333,0,0
68.7291666666667,0,0
68.75,0,0
68.7708333333333,0,0
68.7916666666667,0,0
68.8125,0,0
68.8333333333333,0,0
68.8541666666667,0,0
68.875,0,0
68.8958333333333,0,0
68.9166666666667,0,0
68.9375,0,0
68.9583333333333,0,0
68.9791666666667,0,0
69,0,0
69.0208333333333,0,0
69.0416666666667,0,0
69.0625,0,0
69.0833333333333,0,0
69.1041666666667,0,0
69.125,0,0
69.1458333333333,0,0
69.1666666666667,0,0
69.1875,0,0
69.2083333333333,0,0
69.2291666666667,0,0
69.25,0,0
69.2708333333333,0,0
69.2916666666667,0,0
69.3125,0,0
69.3333333333333,0,0
69.3541666666667,0,0
69.375,0,0
69.3958333333333,0,0
69.4166666666667,0,0
69.4375,0,0
69.4583333333333,0,0
69.4791666666667,0,0
69.5,0,0
69.5208333333333,0,0
69.5416666666667,0,0
69.5625,0,0
69.5833333333333,0,0
69.6041666666667,0,0
69.625,0,0
69.6458333333333,0,0
69.6666666666667,0,0
69.6875,0,0
69.7083333333333,0,0
69.7291666666667,0,0
69.75,0,0
69.7708333333333,0,0
69.7916666666667,0,0
69.8125,0,0
69.8333333333333,0,0
69.8541666666667,0,0
69.875,0,0
69.8958333333333,0,0
69.9166666666667,0,0
69.9375,0,0
69.9583333333333,0,0
69.9791666666667,0,0
70,0,0
70.0208333333333,0,0
70.0416666666667,0,0
70.0625,0,0
70.0833333333333,0,0
70.1041666666667,0,0
70.125,0,0
70.1458333333333,0,0
70.1666666666667,0,0
70.1875,0,0
70.2083333333333,0,0
70.2291666666667,0,0
70.25,0,0
70.2708333333333,0,0
70.2916666666667,0,0
70.3125,0,0
70.3333333333333,0,0
70.3541666666667,0,0
70.375,0,0
70.3958333333333,0,0
70.4166666666667,0,0
70.4375,0,0
70.4583333333333,0,0
70.4791666666667,0,0
70.5,0,0
70.5208333333333,0,0
70.5416666666667,0,0
70.5625,0,0
70.5833333333333,0,0
70.6041666666667,0,0
70.625,0,0
70.6458333333333,0,0
70.6666666666667,0,0
70.6875,0,0
70.7083333333333,0,0
70.7291666666667,0,0
70.75,0,0
70.7708333333333,0,0
70.7916666666667,0,0
70.8125,0,0
70.8333333333333,0,0
70.8541666666667,0,0
70.875,0,0
70.8958333333333,0,0
70.9166666666667,0,0
70.9375,0,0
70.9583333333333,0,0
70.9791666666667,0,0
71,0,0
71.0208333333333,0,0
71.0416666666667,0,0
71.0625,0,0
71.0833333333333,0,0
71.1041666666667,0,0
71.125,0,0
71.1458333333333,0,0
71.1666666666667,0,0
71.1875,0,0
71.2083333333333,0,0
71.2291666666667,0,0
71.25,0,0
71.2708333333333,0,0
71.2916666666667,0,0
71.3125,0,0
71.3333333333333,0,0
71.3541666666667,0,0
71.375,0,0
71.3958333333333,0,0
71.4166666666667,0,0
71.4375,0,0
71.4583333333333,0,0
71.4791666666667,0,0
71.5,0,0
71.5208333333333,0,0
71.5416666666667,0,0
71.5625,0,0
71.5833333333333,0,0
71.6041666666667,0,0
71.625,0,0
71.6458333333333,0,0
71.6666666666667,0,0
71.6875,0,0
71.7083333333333,0,0
71.7291666666667,0,0
71.75,0,0
71.7708333333333,0,0
71.7916666666667,0,0
71.8125,0,0
71.8333333333333,0,0
71.8541666666667,0,0
71.875,0,0
71.8958333333333,0,0
71.9166666666667,0,0
71.9375,0,0
71.9583333333333,0,0
71.9791666666667,0,0
72,0,0
72.0208333333333,0,0
72.0416666666667,0,0
72.0625,0,0
72.0833333333333,0,0
72.1041666666667,0,0
72.125,0,0
72.1458333333333,0,0
72.1666666666667,0,0
72.1875,0,0
72.2083333333333,0,0
72.2291666666667,0,0
72.25,0,0
72.2708333333333,0,0
72.2916666666667,0,0
72.3125,0,0
72.3333333333333,0,0
72.3541666666667,0,0
72.375,0,0
72.3958333333333,0,0
72.4166666666667,0,0
72.4375,0,0
72.4583333333333,0,0
72.4791666666667,0,0
72.5,0,0
72.5208333333333,0,0
72.5416666666667,0,0
72.5625,0,0
72.5833333333333,0,0
72.6041666666667,0,0
72.625,0,0
72.6458333333333,0,0
72.6666666666667,0,0
72.6875,0,0
72.7083333333333,0,0
72.7291666666667,0,0
72.75,0,0
72.7708333333333,0,0
72.7916666666667,0,0
72.8125,0,0
72.8333333333333,0,0
72.8541666666667,0,0
72.875,0,0
72.8958333333333,0,0
72.9166666666667,0,0
72.9375,0,0
72.9583333333333,0,0
72.9791666666667,0,0
73,0,0
73.0208333333333,0,0
73.0416666666667,0,0
73.0625,0,0
73.0833333333333,0,0
73.1041666666667,0,0
73.125,0,0
73.1458333333333,0,0
73.1666666666667,0,0
73.1875,0,0
73.2083333333333,0,0
73.2291666666667,0,0
73.25,0,0
73.2708333333333,0,0
73.2916666666667,0,0
73.3125,0,0
73.3333333333333,0,0
73.3541666666667,0,0
73.375,0,0
73.3958333333333,0,0
73.4166666666667,0,0
73.4375,0,0
73.4583333333333,0,0
73.4791666666667,0,0
73.5,0,0
73.5208333333333,0,0
73.5416666666667,0,0
73.5625,0,0
73.5833333333333,0,0
73.6041666666667,0,0
73.625,0,0
73.6458333333333,0,0
73.6666666666667,0,0
73.6875,0,0
73.7083333333333,0,0
73.7291666666667,0,0
73.75,0,0
73.7708333333333,0,0
73.7916666666667,0,0
73.8125,0,0
73.8333333333333,0,0
73.8541666666667,0,0
73.875,0,0
73.8958333333333,0,0
73.9166666666667,0,0
73.9375,0,0
73.9583333333333,0,0
73.9791666666667,0,0
74,0,0
74.0208333333333,0,0
74.0416666666667,0,0
74.0625,0,0
74.0833333333333,0,0
74.1041666666667,0,0
74.125,0,0
74.1458333333333,0,0
74.1666666666667,0,0
74.1875,0,0
74.2083333333333,0,0
74.2291666666667,0,0
74.25,0,0
74.2708333333333,0,0
74.2916666666667,0,0
74.3125,0,0
74.3333333333333,0,0
74.3541666666667,0,0
74.375,0,0
74.3958333333333,0,0
74.4166666666667,0,0
74.4375,0,0
74.4583333333333,0,0
74.4791666666667,0,0
74.5,0,0
74.5208333333333,0,0
74.5416666666667,0,0
74.5625,0,0
74.5833333333333,0,0
74.6041666666667,0,0
74.625,0,0
74.6458333333333,0,0
74.6666666666667,0,0
74.6875,0,0
74.7083333333333,0,0
74.7291666666667,0,0
74.75,0,0
74.7708333333333,0,0
74.7916666666667,0,0
74.8125,0,0
74.8333333333333,0,0
74.8541666666667,0,0
74.875,0,0
74.8958333333333,0,0
74.9166666666667,0,0
74.9375,0,0
74.9583333333333,0,0
74.9791666666667,0,0
75,0,0
75.0208333333333,0,0
75.0416666666667,0,0
75.0625,0,0
75.0833333333333,0,0
75.1041666666667,0,0
75.125,0,0
75.1458333333333,0,0
75.1666666666667,0,0
75.1875,0,0
75.2083333333333,0,0
75.2291666666667,0,0
75.25,0,0
75.2708333333333,0,0
75.2916666666667,0,0
75.3125,0,0
75.3333333333333,0,0
75.3541666666667,0,0
75.375,0,0
75.3958333333333,0,0
75.4166666666667,0,0
75.4375,0,0
75.4583333333333,0,0
75.4791666666667,0,0
75.5,0,0
75.5208333333333,0,0
75.5416666666667,0,0
75.5625,0,0
75.5833333333333,0,0
75.6041666666667,0,0
75.625,0,0
75.6458333333333,0,0
75.6666666666667,0,0
75.6875,0,0
75.7083333333333,0,0
75.7291666666667,0,0
75.75,0,0
75.7708333333333,0,0
75.7916666666667,0,0
75.8125,0,0
75.8333333333333,0,0
75.8541666666667,0,0
75.875,0,0
75.8958333333333,0,0
75.9166666666667,0,0
75.9375,0,0
75.9583333333333,0,0
75.9791666666667,0,0
76,0,0
76.0208333333333,0,0
76.0416666666667,0,0
76.0625,0,0
76.0833333333333,0,0
76.1041666666667,0,0
76.125,0,0
76.1458333333333,0,0
76.1666666666667,0,0
76.1875,0,0
76.2083333333333,0,0
76.2291666666667,0,0
76.25,0,0
76.2708333333333,0,0
76.2916666666667,0,0
76.3125,0,0
76.3333333333333,0,0
76.3541666666667,0,0
76.375,0,0
76.3958333333333,0,0
76.4166666666667,0,0
76.4375,0,0
76.4583333333333,0,0
76.4791666666667,0,0
76.5,0,0
76.5208333333333,0,0
76.5416666666667,0,0
76.5625,0,0
76.5833333333333,0,0
76.6041666666667,0,0
76.625,0,0
76.6458333333333,0,0
76.6666666666667,0,0
76.6875,0,0
76.7083333333333,0,0
76.7291666666667,0,0
76.75,0,0
76.7708333333333,0,0
76.7916666666667,0,0
76.8125,0,0
76.8333333333333,0,0
76.8541666666667,0,0
76.875,0,0
76.8958333333333,0,0
76.9166666666667,0,0
76.9375,0,0
76.9583333333333,0,0
76.9791666666667,0,0
77,0,0
77.0208333333333,0,0
77.0416666666667,0,0
77.0625,0,0
77.0833333333333,0,0
77.1041666666667,0,0
77.125,0,0
77.1458333333333,0,0
77.1666666666667,0,0
77.1875,0,0
77.2083333333333,0,0
77.2291666666667,0,0
77.25,0,0
77.2708333333333,0,0
77.2916666666667,0,0
77.3125,0,0
77.3333333333333,0,0
77.3541666666667,0,0
77.375,0,0
77.3958333333333,0,0
77.4166666666667,0,0
77.4375,0,0
77.4583333333333,0,0
77.4791666666667,0,0
77.5,0,0
77.5208333333333,0,0
77.5416666666667,0,0
77.5625,0,0
77.5833333333333,0,0
77.6041666666667,0,0
77.625,0,0
77.6458333333333,0,0
77.6666666666667,0,0
77.6875,0,0
77.7083333333333,0,0
77.7291666666667,0,0
77.75,0,0
77.7708333333333,0,0
77.7916666666667,0,0
77.8125,0,0
77.8333333333333,0,0
77.8541666666667,0,0
77.875,0,0
77.8958333333333,0,0
77.9166666666667,0,0
77.9375,0,0
77.9583333333333,0,0
77.9791666666667,0,0
78,0,0
78.0208333333333,0,0
78.0416666666667,0,0
78.0625,0,0
78.0833333333333,0,0
78.1041666666667,0,0
78.125,0,0
78.1458333333333,0,0
78.1666666666667,0,0
78.1875,0,0
78.2083333333333,0,0
78.2291666666667,0,0
78.25,0,0
78.2708333333333,0,0
78.2916666666667,0,0
78.3125,0,0
78.3333333333333,0,0
78.3541666666667,0,0
78.375,0,0
78.3958333333333,0,0
78.4166666666667,0,0
78.4375,0,0
78.4583333333333,0,0
78.4791666666667,0,0
78.5,0,0
78.5208333333333,0,0
78.5416666666667,0,0
78.5625,0,0
78.5833333333333,0,0
78.6041666666667,0,0
78.625,0,0
78.6458333333333,0,0
78.6666666666667,0,0
78.6875,0,0
78.7083333333333,0,0
78.7291666666667,0,0
78.75,0,0
78.7708333333333,0,0
78.7916666666667,0,0
78.8125,0,0
78.8333333333333,0,0
78.8541666666667,0,0
78.875,0,0
78.8958333333333,0,0
78.9166666666667,0,0
78.9375,0,0
78.9583333333333,0,0
78.9791666666667,0,0
79,0,0
79.0208333333333,0,0
79.0416666666667,0,0
79.0625,0,0
79.0833333333333,0,0
79.1041666666667,0,0
79.125,0,0
79.1458333333333,0,0
79.1666666666667,0,0
79.1875,0,0
79.2083333333333,0,0
79.2291666666667,0,0
79.25,0,0
79.2708333333333,0,0
79.2916666666667,0,0
79.3125,0,0
79.3333333333333,0,0
79.3541666666667,0,0
79.375,0,0
79.3958333333333,0,0
79.4166666666667,0,0
79.4375,0,0
79.4583333333333,0,0
79.4791666666667,0,0
79.5,0,0
79.5208333333333,0,0
79.5416666666667,0,0
79.5625,0,0
79.5833333333333,0,0
79.6041666666667,0,0
79.625,0,0
79.6458333333333,0,0
79.6666666666667,0,0
79.6875,0,0
79.7083333333333,0,0
79.7291666666667,0,0
79.75,0,0
79.7708333333333,0,0
79.7916666666667,0,0
79.8125,0,0
79.8333333333333,0,0
79.8541666666667,0,0
79.875,0,0
79.8958333333333,0,0
79.9166666666667,0,0
79.9375,0,0
79.9583333333333,0,0
79.9791666666667,0,0
80,0,0
80.0208333333333,0,0
80.0416666666667,0,0
80.0625,0,0
80.0833333333333,0,0
80.1041666666667,0,0
80.125,0,0
80.1458333333333,0,0
80.1666666666667,0,0
80.1875,0,0
80.2083333333333,0,0
80.2291666666667,0,0
80.25,0,0
80.2708333333333,0,0
80.2916666666667,0,0
80.3125,0,0
80.3333333333333,0,0
80.3541666666667,0,0
80.375,0,0
80.3958333333333,0,0
80.4166666666667,0,0
80.4375,0,0
80.4583333333333,0,0
80.4791666666667,0,0
80.5,0,0
80.5208333333333,0,0
80.5416666666667,0,0
80.5625,0,0
80.5833333333333,0,0
80.6041666666667,0,0
80.625,0,0
80.6458333333333,0,0
80.6666666666667,0,0
80.6875,0,0
80.7083333333333,0,0
80.7291666666667,0,0
80.75,0,0
80.7708333333333,0,0
80.7916666666667,0,0
80.8125,0,0
80.8333333333333,0,0
80.8541666666667,0,0
80.875,0,0
80.8958333333333,0,0
80.9166666666667,0,0
80.9375,0,0
80.9583333333333,0,0
80.9791666666667,0,0
81,0,0
81.0208333333333,0,0
81.0416666666667,0,0
81.0625,0,0
81.0833333333333,0,0
81.1041666666667,0,0
81.125,0,0
81.1458333333333,0,0
81.1666666666667,0,0
81.1875,0,0
81.2083333333333,0,0
81.2291666666667,0,0
81.25,0,0
81.2708333333333,0,0
81.2916666666667,0,0
81.3125,0,0
81.3333333333333,0,0
81.3541666666667,0,0
81.375,0,0
81.3958333333333,0,0
81.4166666666667,0,0
81.4375,0,0
81.4583333333333,0,0
81.4791666666667,0,0
81.5,0,0
81.5208333333333,0,0
81.5416666666667,0,0
81.5625,0,0
81.5833333333333,0,0
81.6041666666667,0,0
81.625,0,0
81.6458333333333,0,0
81.6666666666667,0,0
81.6875,0,0
81.7083333333333,0,0
81.7291666666667,0,0
81.75,0,0
81.7708333333333,0,0
81.7916666666667,0,0
81.8125,0,0
81.8333333333333,0,0
81.8541666666667,0,0
81.875,0,0
81.8958333333333,0,0
81.9166666666667,0,0
81.9375,0,0
81.9583333333333,0,0
81.9791666666667,0,0
82,0,0
82.0208333333333,0,0
82.0416666666667,0,0
82.0625,0,0
82.0833333333333,0,0
82.1041666666667,0,0
82.125,0,0
82.1458333333333,0,0
82.1666666666667,0,0
82.1875,0,0
82.2083333333333,0,0
82.2291666666667,0,0
82.25,0,0
82.2708333333333,0,0
82.2916666666667,0,0
82.3125,0,0
82.3333333333333,0,0
82.3541666666667,0,0
82.375,0,0
82.3958333333333,0,0
82.4166666666667,0,0
82.4375,0,0
82.4583333333333,0,0
82.4791666666667,0,0
82.5,0,0
82.5208333333333,0,0
82.5416666666667,0,0
82.5625,0,0
82.5833333333333,0,0
82.6041666666667,0,0
82.625,0,0
82.6458333333333,0,0
82.6666666666667,0,0
82.6875,0,0
82.7083333333333,0,0
82.7291666666667,0,0
82.75,0,0
82.7708333333333,0,0
82.7916666666667,0,0
82.8125,0,0
82.8333333333333,0,0
82.8541666666667,0,0
82.875,0,0
82.8958333333333,0,0
82.9166666666667,0,0
82.9375,0,0
82.9583333333333,0,0
82.9791666666667,0,0
83,0,0
83.0208333333333,0,0
83.0416666666667,0,0
83.0625,0,0
83.0833333333333,0,0
83.1041666666667,0,0
83.125,0,0
83.1458333333333,0,0
83.1666666666667,0,0
83.1875,0,0
83.2083333333333,0,0
83.2291666666667,0,0
83.25,0,0
83.2708333333333,0,0
83.2916666666667,0,0
83.3125,0,0
83.3333333333333,0,0
83.3541666666667,0,0
83.375,0,0
83.3958333333333,0,0
83.4166666666667,0,0
83.4375,0,0
83.4583333333333,0,0
83.4791666666667,0,0
83.5,0,0
83.5208333333333,0,0
83.5416666666667,0,0
83.5625,0,0
83.5833333333333,0,0
83.6041666666667,0,0
83.625,0,0
83.6458333333333,0,0
83.6666666666667,0,0
83.6875,0,0
83.7083333333333,0,0
83.7291666666667,0,0
83.75,0,0
83.7708333333333,0,0
83.7916666666667,0,0
83.8125,0,0
83.8333333333333,0,0
83.8541666666667,0,0
83.875,0,0
83.8958333333333,0,0
83.9166666666667,0,0
83.9375,0,0
83.9583333333333,0,0
83.9791666666667,0,0
84,0,0
84.0208333333333,0,0
84.0416666666667,0,0
84.0625,0,0
84.0833333333333,0,0
84.1041666666667,0,0
84.125,0,0
84.1458333333333,0,0
84.1666666666667,0,0
84.1875,0,0
84.2083333333333,0,0
84.2291666666667,0,0
84.25,0,0
84.2708333333333,0,0
84.2916666666667,0,0
84.3125,0,0
84.3333333333333,0,0
84.3541666666667,0,0
84.375,0,0
84.3958333333333,0,0
84.4166666666667,0,0
84.4375,0,0
84.4583333333333,0,0
84.4791666666667,0,0
84.5,0,0
84.5208333333333,0,0
84.5416666666667,0,0
84.5625,0,0
84.5833333333333,0,0
84.6041666666667,0,0
84.625,0,0
84.6458333333333,0,0
84.6666666666667,0,0
84.6875,0,0
84.7083333333333,0,0
84.7291666666667,0,0
84.75,0,0
84.7708333333333,0,0
84.7916666666667,0,0
84.8125,0,0
84.8333333333333,0,0
84.8541666666667,0,0
84.875,0,0
84.8958333333333,0,0
84.9166666666667,0,0
84.9375,0,0
84.9583333333333,0,0
84.9791666666667,0,0
85,0,0
85.0208333333333,0,0
85.0416666666667,0,0
85.0625,0,0
85.0833333333333,0,0
85.1041666666667,0,0
85.125,0,0
85.1458333333333,0,0
85.1666666666667,0,0
85.1875,0,0
85.2083333333333,0,0
85.2291666666667,0,0
85.25,0,0
85.2708333333333,0,0
85.2916666666667,0,0
85.3125,0,0
85.3333333333333,0,0
85.3541666666667,0,0
85.375,0,0
85.3958333333333,0,0
85.4166666666667,0,0
85.4375,0,0
85.4583333333333,0,0
85.4791666666667,0,0
85.5,0,0
85.5208333333333,0,0
85.5416666666667,0,0
85.5625,0,0
85.5833333333333,0,0
85.6041666666667,0,0
85.625,0,0
85.6458333333333,0,0
85.6666666666667,0,0
85.6875,0,0
85.7083333333333,0,0
85.7291666666667,0,0
85.75,0,0
85.7708333333333,0,0
85.7916666666667,0,0
85.8125,0,0
85.8333333333333,0,0
85.8541666666667,0,0
85.875,0,0
85.8958333333333,0,0
85.9166666666667,0,0
85.9375,0,0
85.9583333333333,0,0
85.9791666666667,0,0
86,0,0
86.0208333333333,0,0
86.0416666666667,0,0
86.0625,0,0
86.0833333333333,0,0
86.1041666666667,0,0
86.125,0,0
86.1458333333333,0,0
86.1666666666667,0,0
86.1875,0,0
86.2083333333333,0,0
86.2291666666667,0,0
86.25,0,0
86.2708333333333,0,0
86.2916666666667,0,0
86.3125,0,0
86.3333333333333,0,0
86.3541666666667,0,0
86.375,0,0
86.3958333333333,0,0
86.4166666666667,0,0
86.4375,0,0
86.4583333333333,0,0
86.4791666666667,0,0
86.5,0,0
86.5208333333333,0,0
86.5416666666667,0,0
86.5625,0,0
86.5833333333333,0,0
86.6041666666667,0,0
86.625,0,0
86.6458333333333,0,0
86.6666666666667,0,0
86.6875,0,0
86.7083333333333,0,0
86.7291666666667,0,0
86.75,0,0
86.7708333333333,0,0
86.7916666666667,0,0
86.8125,0,0
86.8333333333333,0,0
86.8541666666667,0,0
86.875,0,0
86.8958333333333,0,0
86.9166666666667,0,0
86.9375,0,0
86.9583333333333,0,0
86.9791666666667,0,0
87,0,0
87.0208333333333,0,0
87.0416666666667,0,0
87.0625,0,0
87.0833333333333,0,0
87.1041666666667,0,0
87.125,0,0
87.1458333333333,0,0
87.1666666666667,0,0
87.1875,0,0
87.2083333333333,0,0
87.2291666666667,0,0
87.25,0,0
87.2708333333333,0,0
87.2916666666667,0,0
87.3125,0,0
87.3333333333333,0,0
87.3541666666667,0,0
87.375,0,0
87.3958333333333,0,0
87.4166666666667,0,0
87.4375,0,0
87.4583333333333,0,0
87.4791666666667,0,0
87.5,0,0
87.5208333333333,0,0
87.5416666666667,0,0
87.5625,0,0
87.5833333333333,0,0
87.6041666666667,0,0
87.625,0,0
87.6458333333333,0,0
87.6666666666667,0,0
87.6875,0,0
87.7083333333333,0,0
87.7291666666667,0,0
87.75,0,0
87.7708333333333,0,0
87.7916666666667,0,0
87.8125,0,0
87.8333333333333,0,0
87.8541666666667,0,0
87.875,0,0
87.8958333333333,0,0
87.9166666666667,0,0
87.9375,0,0
87.9583333333333,0,0
87.9791666666667,0,0
88,0,0
88.0208333333333,0,0
88.0416666666667,0,0
88.0625,0,0
88.0833333333333,0,0
88.1041666666667,0,0
88.125,0,0
88.1458333333333,0,0
88.1666666666667,0,0
88.1875,0,0
88.2083333333333,0,0
88.2291666666667,0,0
88.25,0,0
88.2708333333333,0,0
88.2916666666667,0,0
88.3125,0,0
88.3333333333333,0,0
88.3541666666667,0,0
88.375,0,0
88.3958333333333,0,0
88.4166666666667,0,0
88.4375,0,0
88.4583333333333,0,0
88.4791666666667,0,0
88.5,0,0
88.5208333333333,0,0
88.5416666666667,0,0
88.5625,0,0
88.5833333333333,0,0
88.6041666666667,0,0
88.625,0,0
88.6458333333333,0,0
88.6666666666667,0,0
88.6875,0,0
88.7083333333333,0,0
88.7291666666667,0,0
88.75,0,0
88.7708333333333,0,0
88.7916666666667,0,0
88.8125,0,0
88.8333333333333,0,0
88.8541666666667,0,0
88.875,0,0
88.8958333333333,0,0
88.9166666666667,0,0
88.9375,0,0
88.9583333333333,0,0
88.9791666666667,0,0
89,0,0
89.0208333333333,0,0
89.0416666666667,0,0
89.0625,0,0
89.0833333333333,0,0
89.1041666666667,0,0
89.125,0,0
89.1458333333333,0,0
89.1666666666667,0,0
89.1875,0,0
89.2083333333333,0,0
89.2291666666667,0,0
89.25,0,0
89.2708333333333,0,0
89.2916666666667,0,0
89.3125,0,0
89.3333333333333,0,0
89.3541666666667,0,0
89.375,0,0
89.3958333333333,0,0
89.4166666666667,0,0
89.4375,0,0
89.4583333333333,0,0
89.4791666666667,0,0
89.5,0,0
89.5208333333333,0,0
89.5416666666667,0,0
89.5625,0,0
89.5833333333333,0,0
89.6041666666667,0,0
89.625,0,0
89.6458333333333,0,0
89.6666666666667,0,0
89.6875,0,0
89.7083333333333,0,0
89.7291666666667,0,0
89.75,0,0
89.7708333333333,0,0
89.7916666666667,0,0
89.8125,0,0
89.8333333333333,0,0
89.8541666666667,0,0
89.875,0,0
89.8958333333333,0,0
89.9166666666667,0,0
89.9375,0,0
89.9583333333333,0,0
89.9791666666667,0,0
90,0,0
90.0208333333333,0,0
90.0416666666667,0,0
90.0625,0,0
90.0833333333333,0,0
90.1041666666667,0,0
90.125,0,0
90.1458333333333,0,0
90.1666666666667,0,0
90.1875,0,0
90.2083333333333,0,0
90.2291666666667,0,0
90.25,0,0
90.2708333333333,0,0
90.2916666666667,0,0
90.3125,0,0
90.3333333333333,0,0
90.3541666666667,0,0
90.375,0,0
90.3958333333333,0,0
90.4166666666667,0,0
90.4375,0,0
90.4583333333333,0,0
90.4791666666667,0,0
90.5,0,0
90.5208333333333,0,0
90.5416666666667,0,0
90.5625,0,0
90.5833333333333,0,0
90.6041666666667,0,0
90.625,0,0
90.6458333333333,0,0
90.6666666666667,0,0
90.6875,0,0
90.7083333333333,0,0
90.7291666666667,0,0
90.75,0,0
90.7708333333333,0,0
90.7916666666667,0,0
90.8125,0,0
90.8333333333333,0,0
90.8541666666667,0,0
90.875,0,0
90.8958333333333,0,0
90.9166666666667,0,0
90.9375,0,0
90.9583333333333,0,0
90.9791666666667,0,0
91,0,0
91.0208333333333,0,0
91.0416666666667,0,0
91.0625,0,0
91.0833333333333,0,0
91.1041666666667,0,0
91.125,0,0
91.1458333333333,0,0
91.1666666666667,0,0
91.1875,0,0
91.2083333333333,0,0
91.2291666666667,0,0
91.25,0,0
91.2708333333333,0,0
91.2916666666667,0,0
91.3125,0,0
91.3333333333333,0,0
91.3541666666667,0,0
91.375,0,0
91.3958333333333,0,0
91.4166666666667,0,0
91.4375,0,0
91.4583333333333,0,0
91.4791666666667,0,0
91.5,0,0
91.5208333333333,0,0
91.5416666666667,0,0
91.5625,0,0
91.5833333333333,0,0
91.6041666666667,21.6194371241743,684.349955570437
91.625,24.2412149396403,392.638283939902
91.6458333333333,9.31170755355571,294.756362710073
91.6666666666667,11.5206623982503,575.045343352011
91.6875,6.29967649119917,581.223361475966
91.7083333333333,1.66059434301567,206.669934115254
91.7291666666667,7.62827359601706,320.54101414817
91.75,-5.97525257976372,238.274826035018
91.7708333333333,5.77551350407934,397.988487848829
91.7916666666667,20.5872035954951,491.974188186418
91.8125,-20.6878874461632,339.080406391208
91.8333333333333,8.60794819890645,202.870344184237
91.8541666666667,23.5704327883552,444.13202335445
91.875,-30.8319466528158,333.024868585176
91.8958333333333,12.0458658206888,273.589768228181
91.9166666666667,9.33238021749195,290.122218882945
91.9375,21.5627038645433,515.262153643521
91.9583333333333,-11.6058017790339,465.801646550179
91.9791666666667,-17.4994231874195,287.238426170088
92,-9.18702790240795,260.944574372393
92.0208333333333,-680.863933823233,21309.2401938939
92.0416666666667,7.17501742832337,154.264549284537
92.0625,-1.67937517044654,256.334061536587
92.0833333333333,-1.97336437302996,135.016369028529
92.1041666666667,7.32611225469771,250.303058508169
92.125,-4.14419222750385,112.125078795701
92.1458333333333,4.38822270907559,163.187990375947
92.1666666666667,8.26353938689301,249.67901115088
92.1875,-2.66988395343899,70.0171384888929
92.2083333333333,-5.74025884720225,149.96212373325
92.2291666666667,2.38552699621766,115.762399475277
92.25,0,0
92.2708333333333,0,0
92.2916666666667,-0.0100179473234032,28.1234952179593
92.3125,-2.36222368009504,74.7747344778391
92.3333333333333,0.408791902859931,12.9400556986255
92.3541666666667,12.5688158084543,294.452816602296
92.375,-2.56176767051629,197.038081708767
92.3958333333333,67.0958056792798,2148.97172334613
92.4166666666667,-1.09482584637624,34.6560372974354
92.4375,4.67483246381717,94.7535798023208
92.4583333333333,5.620242013705,125.767944923224
92.4791666666667,-0.743584477216738,33.6047724980017
92.5,-4.04232405421167,127.957276177546
92.5208333333333,-3.30353183496634,64.3134218033345
92.5416666666667,-2.75532842968047,80.2931076753416
92.5625,0.843270529617537,21.696535272689
92.5833333333333,4.81926935174718,163.184125087263
92.6041666666667,0.685965340971494,16.7603437215116
92.625,0.292014332325845,9.24353368708507
92.6458333333333,-2.88963467919612,98.1495549714397
92.6666666666667,-0.877516737459866,27.7772514077842
92.6875,0,0
92.7083333333333,0.0653218511426331,5.89740505429227
92.7291666666667,-3.64153984034454,241.801087219862
92.75,-1.25335954206886,48.2471130919292
92.7708333333333,0,0
92.7916666666667,4.81793057357664,153.137846945914
92.8125,-5.99212573349801,130.586984547491
92.8333333333333,-2.89804394678426,91.7357947309984
92.8541666666667,11.8403160607923,383.126164580148
92.875,0,0
92.8958333333333,-4.26577543014992,124.351673421562
92.9166666666667,-1.43217554670055,45.3346341130063
92.9375,-0.483543668764027,99.5078153324397
92.9583333333333,-0.345269118775744,10.9292811249843
92.9791666666667,0,0
93,-1.78410751667207,184.821679430899
93.0208333333333,-1.38639027601154,43.8853295921792
93.0416666666667,-4.61709725532347,146.151367558589
93.0625,0,0
93.0833333333333,0,0
93.1041666666667,-5.69609423593467,155.015065688138
93.125,0.193394194073775,6.12177400187623
93.1458333333333,1.38703607466629,48.746741964412
93.1666666666667,1.34949127340618,42.9007108708215
93.1875,0,0
93.2083333333333,-1.99165760502458,67.4987053030788
93.2291666666667,-0.317239794008867,10.0420301272499
93.25,-0.534746633889496,43.9335861701197
93.2708333333333,0.545681910116273,20.975385483542
93.2916666666667,0.442055839545174,26.2496552879099
93.3125,-2.49637651414033,79.0212597454136
93.3333333333333,-7.70528767304285,241.819222413589
93.3541666666667,-83.0696493089523,2657.4805158707
93.375,2.6926033414773,85.232699007152
93.3958333333333,0,0
93.4166666666667,-1.41734809580342,44.8652802947551
93.4375,0,0
93.4583333333333,0.308630635811899,7.96866560124542
93.4791666666667,0,0
93.5,14.9352087021093,472.764825144081
93.5208333333333,3.81590396130951,120.790087705993
93.5416666666667,0.229573940982095,7.26702158843679
93.5625,6.39423621367522,211.79942874294
93.5833333333333,0.445092696663006,14.0891349500242
93.6041666666667,-0.265096986034319,23.4205461991722
93.625,-0.169409902394012,5.36256603308593
93.6458333333333,0,0
93.6666666666667,-0.523434700843836,16.5690028010008
93.6875,-0.170799691624109,5.4065589544745
93.7083333333333,0.861886498313868,81.5111021072914
93.7291666666667,-0.279288082701552,8.84069209990865
93.75,0,0
93.7708333333333,0.262709277174498,8.31590023041249
93.7916666666667,3.86876606533411,97.790229128608
93.8125,0,0
93.8333333333333,-0.611809931878899,25.6624596123678
93.8541666666667,0,0
93.875,8.84943069067494,280.123273571044
93.8958333333333,-3.6809887029483,120.979320201035
93.9166666666667,-8.998498482789,201.50122087535
93.9375,-4.61869278301142,236.975270189488
93.9583333333333,-15.9956156176228,489.308337176275
93.9791666666667,176.601126756364,5954.24143471198
94,4.11238092880038,275.018248359578
94.0208333333333,25.6668462839181,569.006630585599
94.0416666666667,-13.6219843733089,307.322572231809
94.0625,-2.9517646509119,307.899265401722
94.0833333333333,-4.92938797167421,309.931499447502
94.1041666666667,94.8371895408739,3019.47116928882
94.125,12.7163080354843,247.858475656956
94.1458333333333,9.01709169602838,238.19770449421
94.1666666666667,-10.0100782218182,237.213950598582
94.1875,2.31308988384075,220.244010976104
94.2083333333333,-3.59903924583585,178.370654944679
94.2291666666667,6.49473496660194,171.925236471273
94.25,2.47294328923779,160.02108832748
94.2708333333333,-11.1176655905975,208.526378879026
94.2916666666667,-0.456956053898271,189.760904227752
94.3125,0.598917988546494,88.1839250960528
94.3333333333333,0.463142242592945,82.6580681883709
94.3541666666667,-2.02973446770427,64.2499934117157
94.375,4.78221815215033,106.989812950936
94.3958333333333,0.111380968889188,189.231483925273
94.4166666666667,0.03937939231752,47.0881367083926
94.4375,-2.29559445938058,72.6656275675282
94.4583333333333,-1.90475220660137,60.2937569777328
94.4791666666667,81.2628026136693,2267.17854876975
94.5,-7.30441385486117,231.216718008482
94.5208333333333,-2.85284179833299,90.3049485851603
94.5416666666667,-2.70546803166083,85.6399228448939
94.5625,6.63708217358846,152.938824018097
94.5833333333333,-4.84153564040835,170.811622256739
94.6041666666667,0.939046876543949,29.724950032248
94.625,0,0
94.6458333333333,1.61995339301908,81.2305742087983
94.6666666666667,-1.52888798152224,130.720506695936
94.6875,0,0
94.7083333333333,-0.180540427723206,5.71489595133306
94.7291666666667,145.999697236983,4579.37082795643
94.75,0.746086524055791,23.616909018337
94.7708333333333,1.82309821908507,57.7090503358358
94.7916666666667,3.25316634590151,83.3969187865013
94.8125,0,0
94.8333333333333,-3.33902781862234,105.69486736394
94.8541666666667,-1.73348229318069,198.719316900852
94.875,-4.37435760405063,190.171726536448
94.8958333333333,4.81980973013457,113.452009098883
94.9166666666667,3.66609936327638,82.4135317318646
94.9375,-1.32538826134958,149.5425436586
94.9583333333333,0,0
94.9791666666667,1.759882923726,55.7080091282467
95,0,0
95.0208333333333,-12.1641560599206,247.012447840695
95.0416666666667,-0.362380401995536,11.4709282476157
95.0625,28.2811916210118,1002.62699503502
95.0833333333333,14.386068611825,399.753764609676
95.1041666666667,-13.7565596845612,284.229279050977
95.125,0,0
95.1458333333333,-1.43636770625652,124.189885811816
95.1666666666667,0,0
95.1875,-2.81984078851321,89.2603219617088
95.2083333333333,-0.211777003683215,6.70367050858099
95.2291666666667,-1.95237393368844,61.801193393817
95.25,6.24915744466994,197.813226822198
95.2708333333333,6.63241980619259,227.204063246395
95.2916666666667,-2.42526309701028,76.7702083617032
95.3125,3.918878423606,195.980362671416
95.3333333333333,-8.50640846149601,202.088931054576
95.3541666666667,-0.305564547944282,9.6724574098992
95.375,-12.4626379834172,295.588633546215
95.3958333333333,4.77068318649953,106.909368320601
95.4166666666667,0,0
95.4375,39.764101941882,1183.22525903412
95.4583333333333,-4.51939967790943,143.058810968026
95.4791666666667,7.18851488283591,161.272458276281
95.5,0.0583286774860127,4.58093288510918
95.5208333333333,0,0
95.5416666666667,11.2806190726263,305.055782384032
95.5625,0,0
95.5833333333333,-3.62924044789761,130.409050259172
95.6041666666667,0,0
95.625,0,0
95.6458333333333,0.0869805539328124,2.753315818424
95.6666666666667,-4.81400411037694,125.88908537245
95.6875,-3.09805961231727,98.067167330327
95.7083333333333,-1.69587794240676,39.0949541883367
95.7291666666667,-8.10822582016172,256.660890286461
95.75,3.56778610936448,112.936070046812
95.7708333333333,1.25206128196156,39.6332280882445
95.7916666666667,-0.00568956897515425,0.180099798759699
95.8125,-1.26318483865962,39.9853374187685
95.8333333333333,11.3057225316853,357.875677697415
95.8541666666667,0,0
95.875,-0.312350300452857,9.88725622270285
95.8958333333333,2.33094524016235,73.7846347423418
95.9166666666667,0,0
95.9375,0,0
95.9583333333333,-0.550226725855573,17.4170878376793
95.9791666666667,0,0
96,249.393236864038,0
96.0208333333333,-0.182738955602464,5.78448899614034
96.0416666666667,1.75271772427611,55.4811991564134
96.0625,0,0
96.0833333333333,0,0
96.1041666666667,0,0
96.125,9.5899236200052,223.838574364709
96.1458333333333,-7.123457171728,198.762802181276
96.1666666666667,6.8190958190253,155.699846000852
96.1875,-5.01926254581133,158.881661927335
96.2083333333333,0,0
96.2291666666667,21.3700537435713,676.455878381681
96.25,0,0
96.2708333333333,0,0
96.2916666666667,2.46256595375668,102.730964902926
96.3125,0,0
96.3333333333333,0,0
96.3541666666667,0,0
96.375,1.01375684522471,32.0898480383195
96.3958333333333,0,0
96.4166666666667,0,0
96.4375,4.35368002736294,137.813057582438
96.4583333333333,-0.219000515356876,0
96.4791666666667,0,0
96.5,14.0200881581861,443.797248422335
96.5208333333333,0,0
96.5416666666667,0,0
96.5625,7.07842905503938,186.094504485169
96.5833333333333,1.61409973315435,171.304463045237
96.6041666666667,0,0
96.625,0,0
96.6458333333333,-0.264717915316562,8.3794824326402
96.6666666666667,0,0
96.6875,-0.0531422473653902,1.6821850825502
96.7083333333333,-1.56998997285384,49.6970648216906
96.7291666666667,0,0
96.75,0,0
96.7708333333333,0,0
96.7916666666667,0,0
96.8125,0,0
96.8333333333333,-0.905597138822017,25.459073464752
96.8541666666667,-0.201271994918282,6.3711409315963
96.875,0,0
96.8958333333333,0,0
96.9166666666667,0,0
96.9375,0,0
96.9583333333333,0,0
96.9791666666667,0,0
97,-1.24790655543569,28.1880965055666
97.0208333333333,1.06872886404172,33.829953408268
97.0416666666667,-0.774455260723232,24.5149038905645
97.0625,0,0
97.0833333333333,0,0
97.1041666666667,0,0
97.125,0,0
97.1458333333333,0,0
97.1666666666667,-0.694010790672975,21.9684837784875
97.1875,0,0
97.2083333333333,0,0
97.2291666666667,0,0
97.25,0,0
97.2708333333333,0,0
97.2916666666667,0,0
97.3125,0,0
97.3333333333333,0,0
97.3541666666667,-0.719815959454753,22.7853304895219
97.375,0,0
97.3958333333333,0,0
97.4166666666667,0.689029110209751,21.8107917542182
97.4375,0,0
97.4583333333333,0.81270498720382,25.7256754045139
97.4791666666667,0,0
97.5,0,0
97.5208333333333,-1.35584989931278,32.055055539737
97.5416666666667,0,0
97.5625,0,0
97.5833333333333,0,0
97.6041666666667,0,0
97.625,0.141044975293471,4.4646917503504
97.6458333333333,4.24589103708783,94.9899337191078
97.6666666666667,-7.48005040151145,225.702631078991
97.6875,0,0
97.7083333333333,-10.1191470712279,483.336651777646
97.7291666666667,2.51987043725215,79.7649453994574
97.75,-0.505006945869443,15.9856835764735
97.7708333333333,0,0
97.7916666666667,-5.13031819055165,155.414114114941
97.8125,-0.258800717361518,0
97.8333333333333,-8.37964426971078,265.252473999906
97.8541666666667,1.00523288163814,39.5015424382668
97.875,-0.440075071073164,201.244485760965
97.8958333333333,2.24052443796837,70.9224199858391
97.9166666666667,-14.7171520199985,458.798726836965
97.9375,0.170113422237464,1.85611073145613
97.9583333333333,-5.72407142339857,181.191952490966
97.9791666666667,-2.23204126186966,70.653890275611
98,-0.24372282293921,104.988460691528
98.0208333333333,-5.6616239250705,197.794740864682
98.0416666666667,-3.32349649471707,105.203232879496
98.0625,0,0
98.0833333333333,10.2323824193199,323.899758065913
98.1041666666667,0,0
98.125,6.63951706330932,210.169819925801
98.1458333333333,-2.77338691759478,87.789853312756
98.1666666666667,1.14357177799057,137.838436285284
98.1875,-3.24466700918068,102.707934106701
98.2083333333333,-7.91050211823467,269.817357059764
98.2291666666667,-30.3277515731055,1087.20985857244
98.25,22.8909595719711,724.599214866996
98.2708333333333,-3.82228424191576,102.295904908361
98.2916666666667,-1.73593870713659,204.194727062229
98.3125,-1.66214896670782,163.532504912783
98.3333333333333,0,0
98.3541666666667,-6.20921562969195,142.18731067439
98.375,12.789351101104,472.675774372849
98.3958333333333,0,0
98.4166666666667,0,0
98.4375,4.79109751349767,151.659238474322
98.4583333333333,3.95611903355842,256.888110507474
98.4791666666667,0,0
98.5,0,0
98.5208333333333,-0.41867398736226,13.2528669920588
98.5416666666667,0,0
98.5625,5.13124007418729,162.426241563189
98.5833333333333,0,0
98.6041666666667,-8.23232153351617,260.58906359795
98.625,0,0
98.6458333333333,0,0
98.6666666666667,0,0
98.6875,0,0
98.7083333333333,-4.99804769276014,158.210118831202
98.7291666666667,0,0
98.75,0,0
98.7708333333333,0,0
98.7916666666667,0,0
98.8125,-4.10789880040071,130.033004346751
98.8333333333333,0,0
98.8541666666667,0,0
98.875,0,0
98.8958333333333,0,0
98.9166666666667,0,0
98.9375,0,0
98.9583333333333,0,0
98.9791666666667,0,0
99,0,0
99.0208333333333,0,0
99.0416666666667,-3.05895995556274,96.8294917974679
99.0625,0,0
99.0833333333333,0,0
99.1041666666667,13.8591561295659,578.613712715638
99.125,24.5688115370332,777.71058456404
99.1458333333333,0,0
99.1666666666667,0,0
99.1875,3.02937202156128,116.847186120936
99.2083333333333,0,0
99.2291666666667,0,0
99.25,0.642638711845916,268.171069728633
99.2708333333333,0,0
99.2916666666667,1.93777583837943,5.98457976708396
99.3125,7.72748338823323,244.60872329999
99.3333333333333,0,0
99.3541666666667,0,0
99.375,0,0
99.3958333333333,0,0
99.4166666666667,0,0
99.4375,0,0
99.4583333333333,0,0
99.4791666666667,22.6440689952439,716.784045848322
99.5,0,0
99.5208333333333,0,0
99.5416666666667,0,0
99.5625,0,0
99.5833333333333,0,0
99.6041666666667,0,0
99.625,-6.68423716016047,351.104876009551
99.6458333333333,0,0
99.6666666666667,0,0
99.6875,-2.14777318571239,67.9864362691534
99.7083333333333,0,0
99.7291666666667,0,0
99.75,0,0
99.7708333333333,0,0
99.7916666666667,0,0
99.8125,0,0
99.8333333333333,0,0
99.8541666666667,0,0
99.875,0,0
99.8958333333333,0,0
99.9166666666667,0,0
99.9375,0,0
99.9583333333333,0,0
99.9791666666667,0,0
100,0,0
100.020833333333,0,0
100.041666666667,0,0
100.0625,-0.059633099164235,0


==> img/IR_RS_MIS_IRR_OS.txt <==
time,pressure,variance
0.0208333333333333,0,0
0.0416666666666667,0,0
0.0625,0,0
0.0833333333333333,0,0
0.104166666666667,0,0
0.125,0,0
0.145833333333333,0,0
0.166666666666667,0,0
0.1875,0,0
0.208333333333333,0,0
0.229166666666667,0,0
0.25,0,0
0.270833333333333,0,0
0.291666666666667,0,0
0.3125,0,0
0.333333333333333,0,0
0.354166666666667,0,0
0.375,0,0
0.395833333333333,0,0
0.416666666666667,0,0
0.4375,0,0
0.458333333333333,0,0
0.479166666666667,0,0
0.5,0,0
0.520833333333333,0,0
0.541666666666667,0,0
0.5625,0,0
0.583333333333333,0,0
0.604166666666667,0,0
0.625,0,0
0.645833333333333,0,0
0.666666666666667,0,0
0.6875,0,0
0.708333333333333,0,0
0.729166666666667,0,0
0.75,0,0
0.770833333333333,0,0
0.791666666666667,0,0
0.8125,0,0
0.833333333333333,0,0
0.854166666666667,0,0
0.875,0,0
0.895833333333333,0,0
0.916666666666667,0,0
0.9375,0,0
0.958333333333333,0,0
0.979166666666667,0,0
1,0,0
1.02083333333333,0,0
1.04166666666667,0,0
1.0625,0,0
1.08333333333333,0,0
1.10416666666667,0,0
1.125,0,0
1.14583333333333,0,0
1.16666666666667,0,0
1.1875,0,0
1.20833333333333,0,0
1.22916666666667,0,0
1.25,0,0
1.27083333333333,0,0
1.29166666666667,0,0
1.3125,0,0
1.33333333333333,0,0
1.35416666666667,0,0
1.375,0,0
1.39583333333333,0,0
1.41666666666667,0,0
1.4375,0,0
1.45833333333333,0,0
1.47916666666667,0,0
1.5,0,0
1.52083333333333,0,0
1.54166666666667,0,0
1.5625,0,0
1.58333333333333,0,0
1.60416666666667,0,0
1.625,0,0
1.64583333333333,0,0
1.66666666666667,0,0
1.6875,0,0
1.70833333333333,0,0
1.72916666666667,0,0
1.75,0,0
1.77083333333333,0,0
1.79166666666667,0,0
1.8125,0,0
1.83333333333333,0,0
1.85416666666667,0,0
1.875,0,0
1.89583333333333,0,0
1.91666666666667,0,0
1.9375,0,0
1.95833333333333,0,0
1.97916666666667,0,0
2,0,0
2.02083333333333,0,0
2.04166666666667,0,0
2.0625,0,0
2.08333333333333,0,0
2.10416666666667,0,0
2.125,0,0
2.14583333333333,0,0
2.16666666666667,0,0
2.1875,0,0
2.20833333333333,0,0
2.22916666666667,0,0
2.25,0,0
2.27083333333333,0,0
2.29166666666667,0,0
2.3125,0,0
2.33333333333333,0,0
2.35416666666667,0,0
2.375,0,0
2.39583333333333,0,0
2.41666666666667,0,0
2.4375,0,0
2.45833333333333,0,0
2.47916666666667,0,0
2.5,0,0
2.52083333333333,0,0
2.54166666666667,0,0
2.5625,0,0
2.58333333333333,0,0
2.60416666666667,0,0
2.625,0,0
2.64583333333333,0,0
2.66666666666667,0,0
2.6875,0,0
2.70833333333333,0,0
2.72916666666667,0,0
2.75,0,0
2.77083333333333,0,0
2.79166666666667,0,0
2.8125,0,0
2.83333333333333,0,0
2.85416666666667,0,0
2.875,0,0
2.89583333333333,0,0
2.91666666666667,0,0
2.9375,0,0
2.95833333333333,0,0
2.97916666666667,0,0
3,0,0
3.02083333333333,0,0
3.04166666666667,0,0
3.0625,0,0
3.08333333333333,0,0
3.10416666666667,0,0
3.125,0,0
3.14583333333333,0,0
3.16666666666667,0,0
3.1875,0,0
3.20833333333333,0,0
3.22916666666667,0,0
3.25,0,0
3.27083333333333,0,0
3.29166666666667,0,0
3.3125,0,0
3.33333333333333,0,0
3.35416666666667,0,0
3.375,0,0
3.39583333333333,0,0
3.41666666666667,0,0
3.4375,0,0
3.45833333333333,0,0
3.47916666666667,0,0
3.5,0,0
3.52083333333333,0,0
3.54166666666667,0,0
3.5625,0,0
3.58333333333333,0,0
3.60416666666667,0,0
3.625,0,0
3.64583333333333,0,0
3.66666666666667,0,0
3.6875,0,0
3.70833333333333,0,0
3.72916666666667,0,0
3.75,0,0
3.77083333333333,0,0
3.79166666666667,0,0
3.8125,0,0
3.83333333333333,0,0
3.85416666666667,0,0
3.875,0,0
3.89583333333333,0,0
3.91666666666667,0,0
3.9375,0,0
3.95833333333333,0,0
3.97916666666667,0,0
4,0,0
4.02083333333333,0,0
4.04166666666667,0,0
4.0625,0,0
4.08333333333333,0,0
4.10416666666667,0,0
4.125,0,0
4.14583333333333,0,0
4.16666666666667,0,0
4.1875,0,0
4.20833333333333,0,0
4.22916666666667,0,0
4.25,0,0
4.27083333333333,0,0
4.29166666666667,0,0
4.3125,0,0
4.33333333333333,0,0
4.35416666666667,0,0
4.375,0,0
4.39583333333333,0,0
4.41666666666667,0,0
4.4375,0,0
4.45833333333333,0,0
4.47916666666667,0,0
4.5,0,0
4.52083333333333,0,0
4.54166666666667,0,0
4.5625,0,0
4.58333333333333,0,0
4.60416666666667,0,0
4.625,0,0
4.64583333333333,0,0
4.66666666666667,0,0
4.6875,0,0
4.70833333333333,0,0
4.72916666666667,0,0
4.75,0,0
4.77083333333333,0,0
4.79166666666667,0,0
4.8125,0,0
4.83333333333333,0,0
4.85416666666667,0,0
4.875,0,0
4.89583333333333,0,0
4.91666666666667,0,0
4.9375,0,0
4.95833333333333,0,0
4.97916666666667,0,0
5,0,0
5.02083333333333,0,0
5.04166666666667,0,0
5.0625,0,0
5.08333333333333,0,0
5.10416666666667,0,0
5.125,0,0
5.14583333333333,0,0
5.16666666666667,1217.01052458101,2352.9236056935
5.1875,28030.5504971996,6118.6367708295
5.20833333333333,10736.2482910503,5748.08005702158
5.22916666666667,7870.77677479488,5148.25798891879
5.25,6160.4037564411,4340.64328226071
5.27083333333333,5349.76439634182,4192.22827249936
5.29166666666667,4722.61793645715,3949.28585352574
5.3125,3941.63280226506,3487.65896272929
5.33333333333333,3594.41454000768,3285.00831645326
5.35416666666667,3092.39240374605,3108.22868423825
5.375,3160.52998014846,3093.80707413006
5.39583333333333,2805.53058849814,2816.20750832107
5.41666666666667,2580.95384582223,2701.73526078994
5.4375,2299.8734269489,2531.6630186661
5.45833333333333,2164.4342875859,2409.31642560408
5.47916666666667,2137.93557249021,2325.72303076429
5.5,1944.13582369146,2320.61358188004
5.52083333333333,1818.02393976248,2194.97099058325
5.54166666666667,1788.92850354671,2075.89992816115
5.5625,1699.89523276038,2000.37071333307
5.58333333333333,505.700454224804,1403.11536419415
5.60416666666667,503.004096940202,1358.32309960364
5.625,478.028373513083,1257.55806887077
5.64583333333333,437.795641766727,1243.43433986824
5.66666666666667,565.651664905237,1284.47479864353
5.6875,429.311830834175,1165.69918824139
5.70833333333333,461.514534303206,1199.89317602389
5.72916666666667,215.741952097338,1693.15176630654
5.75,-25.7818566062971,2030.43492775823
5.77083333333333,42.874165283733,1701.99815532585
5.79166666666667,154.048999500054,1651.1776922381
5.8125,112.210165336766,1690.08666568076
5.83333333333333,155.73214445792,1461.12312273319
5.85416666666667,170.970250295017,1427.54861700465
5.875,176.780760848559,1475.20037695959
5.89583333333333,106.190988200614,1502.69431369591
5.91666666666667,191.263970413906,1425.1550140708
5.9375,106.441256948197,1377.32487256036
5.95833333333333,55.8669481466813,1438.52348422199
5.97916666666667,220.828899242291,1081.08384399125
6,181.849242168281,1216.78548185756
6.02083333333333,232.978314379871,1095.75335636201
6.04166666666667,156.334979637927,1060.10936834959
6.0625,220.907667486708,988.525372480492
6.08333333333333,187.840501837581,845.612838994109
6.10416666666667,248.014436357541,897.766766509443
6.125,255.201064637721,884.542039137728
6.14583333333333,226.655534441267,820.681274276467
6.16666666666667,269.421143880332,1059.6176662019
6.1875,223.420137713177,1106.24754759819
6.20833333333333,232.986175927644,979.089016647568
6.22916666666667,219.16915670251,960.023412078864
6.25,205.197279340186,716.735150987973
6.27083333333333,277.947996506976,876.073732334012
6.29166666666667,248.825038049022,986.059674017302
6.3125,212.077859193881,889.79839770036
6.33333333333333,233.807767356686,759.719893618459
6.35416666666667,241.215043630257,768.050344242084
6.375,240.906291104641,767.137003839119
6.39583333333333,155.296480047064,1253.36185203285
6.41666666666667,198.362919999416,802.115617593492
6.4375,181.674745022441,585.182955884708
6.45833333333333,190.833176517763,764.437468265063
6.47916666666667,164.464758246198,967.678933512442
6.5,189.956781335441,677.569225412872
6.52083333333333,170.975679754056,690.016074982473
6.54166666666667,156.095843731688,582.570981607932
6.5625,156.117501951427,581.106927158655
6.58333333333333,180.005502727489,705.050569092473
6.60416666666667,142.721927340351,554.24543342156
6.625,132.625321396354,587.452086708675
6.64583333333333,149.558394856401,676.029112144518
6.66666666666667,61.4066515250884,496.867233775131
6.6875,131.613158776745,653.70331906534
6.70833333333333,114.311624744953,686.576119421709
6.72916666666667,129.145792608804,900.991449568428
6.75,128.383533970674,678.229268859769
6.77083333333333,98.2278825567687,507.959913221696
6.79166666666667,149.143865035208,1231.32054455813
6.8125,89.991513102095,534.960191818391
6.83333333333333,151.727267330197,1125.7143317339
6.85416666666667,92.7534652288559,537.467868610978
6.875,110.778896857538,533.351886462644
6.89583333333333,101.137158154151,540.11058291035
6.91666666666667,104.530997023732,541.711294017148
6.9375,103.792095201553,547.725474006021
6.95833333333333,81.8901097442443,495.060815951072
6.97916666666667,109.073316978869,737.488882827128
7,80.2757192198569,459.102697774205
7.02083333333333,101.125749070736,669.974970648597
7.04166666666667,76.0663775995991,477.102687520717
7.0625,99.4618061431948,522.976291576191
7.08333333333333,84.2042084861657,476.367585946251
7.10416666666667,114.910608719292,665.373537835948
7.125,91.5027689145431,483.334030425547
7.14583333333333,91.4028407552731,499.213793432374
7.16666666666667,89.383941616775,477.049597224326
7.1875,73.9113380078354,464.450328793149
7.20833333333333,94.1278639067988,477.330765254418
7.22916666666667,71.4768059075228,402.610221574584
7.25,79.3908948254666,481.13935343775
7.27083333333333,77.7941981483336,425.351431701094
7.29166666666667,86.4355865292155,446.164394357336
7.3125,87.6311983602457,464.163060190182
7.33333333333333,70.5656688522446,445.880591640901
7.35416666666667,68.1867602701768,390.229933738415
7.375,74.1491212048231,459.220441611707
7.39583333333333,75.9747098848537,399.369189913201
7.41666666666667,78.2953868551222,419.057125224576
7.4375,64.1285134093591,391.625513482386
7.45833333333333,58.0984009298493,354.618125316657
7.47916666666667,56.2955892504737,400.532201699472
7.5,96.6932900896426,460.904604260385
7.52083333333333,50.563740849699,341.35552633134
7.54166666666667,68.1918599718886,368.823404965697
7.5625,45.715950834905,346.698530501281
7.58333333333333,62.9171781214677,355.437429574586
7.60416666666667,69.804948657847,400.222242302608
7.625,62.9499516749646,351.802600285849
7.64583333333333,74.5539745571686,382.133075700278
7.66666666666667,67.4441620336928,360.700810461059
7.6875,79.6826830925463,416.007163857625
7.70833333333333,62.7311607847593,376.837798447094
7.72916666666667,79.6951982796089,421.363469879536
7.75,51.7809390850261,320.159093932349
7.77083333333333,45.2511829980095,317.194274634799
7.79166666666667,51.1133807656551,354.670621368225
7.8125,46.9183034212272,304.32993903571
7.83333333333333,50.6981547031549,301.714334340362
7.85416666666667,56.343547144007,346.10916959959
7.875,56.6407496063359,313.844370649673
7.89583333333333,36.2546291617892,280.228843521028
7.91666666666667,39.2719076569573,281.863477918452
7.9375,58.4375789240399,340.3495010821
7.95833333333333,45.4268403605862,293.911726414973
7.97916666666667,47.1684441757906,321.237876884603
8,54.3522006170822,337.660138808955
8.02083333333333,49.8773560667346,312.804011044514
8.04166666666667,48.0572167954599,294.422315174764
8.0625,58.9546960727453,338.439994800429
8.08333333333333,39.0541964212767,307.943466861136
8.10416666666667,58.9573501178614,338.342944263742
8.125,46.3514250003033,290.959035831326
8.14583333333333,29.1152532928253,238.118391615174
8.16666666666667,23.3878591052342,225.532674986319
8.1875,39.2338352795542,283.623056013731
8.20833333333333,60.7965565939299,323.487428076674
8.22916666666667,59.6281911607148,316.038470832372
8.25,52.1636360139292,336.222372685534
8.27083333333333,36495.6830921913,36285.7396825738
8.29166666666667,1832.37398832358,3192.25762679318
8.3125,153.30867509251,2393.66784793464
8.33333333333333,24.5938636818921,1190.58378918847
8.35416666666667,-44.0358198861909,999.91250928571
8.375,-25.5174628112187,678.496633605916
8.39583333333333,-21.8093397089105,534.842672082359
8.41666666666667,-21.9045282391579,455.905144213579
8.4375,-8198.74321179698,2019.81856717598
8.45833333333333,-5708.20411471747,2226.02252596351
8.47916666666667,-3530.44771079219,1729.23731302545
8.5,-3044.90239471307,9467.11527733361
8.52083333333333,-3410.84636257002,6612.96094301296
8.54166666666667,-2664.6502786949,3905.1809827301
8.5625,-2478.8646585851,3717.6159781126
8.58333333333333,-2125.34537501419,3481.29800118566
8.60416666666667,-2262.88153766057,4088.94961038918
8.625,-1945.367447338,3601.87843744077
8.64583333333333,-1799.41006006974,3244.19230522952
8.66666666666667,-1696.96249218835,3629.93129296934
8.6875,-1688.2860237714,3395.0629037244
8.70833333333333,-1526.96334251322,2695.1882893687
8.72916666666667,-1196.25716264714,2438.32069924576
8.75,-1251.84948802318,2801.20815617515
8.77083333333333,-880.357513567632,2045.3816389584
8.79166666666667,-1045.216968367,2389.43553106235
8.8125,-866.47145218603,1905.55792563461
8.83333333333333,-846.902829703505,1964.820967018
8.85416666666667,-454.272606476904,2226.28854215808
8.875,-358.158689430202,2190.66357680456
8.89583333333333,-311.432036273286,1763.93199269247
8.91666666666667,-324.954083303414,1865.96133288211
8.9375,-335.519145369703,2451.24291152165
8.95833333333333,-373.095181839766,1590.95053040789
8.97916666666667,-283.904968000646,1463.38946164417
9,-327.957375902536,1497.66021123976
9.02083333333333,-249.704884685373,1237.9861899937
9.04166666666667,-317.976377294243,1566.47714972736
9.0625,-338.412784587425,1588.20818952099
9.08333333333333,-327.054585881121,1572.69234930738
9.10416666666667,-433.189041961804,1771.47713085608
9.125,-311.694525288089,1309.52652002089
9.14583333333333,-255.242300172387,1416.30564319216
9.16666666666667,-314.816406850146,1228.67441094914
9.1875,-274.596435551701,1143.46462994787
9.20833333333333,-328.931269321997,1381.52920713998
9.22916666666667,-243.429833524596,1104.34366847346
9.25,-276.284836361677,1135.04599656683
9.27083333333333,-249.336296449015,1060.46289356537
9.29166666666667,-229.021436949319,996.640430254736
9.3125,-313.544523654341,1251.08086053678
9.33333333333333,3814.66012996876,3155.34017753395
9.35416666666667,2512.66864816012,2602.33474473505
9.375,1489.08815593636,2141.83111574107
9.39583333333333,1203.1957108558,2077.66084383893
9.41666666666667,861.819503317603,1843.02574055666
9.4375,630.485336349275,1685.76464851927
9.45833333333333,543.835303277137,1719.36864288435
9.47916666666667,421.340360647716,1370.68651366186
9.5,-2248.7794814405,4530.89604705169
9.52083333333333,-2902.99002666398,4923.11452276861
9.54166666666667,-1594.27047336279,3916.94082505807
9.5625,-1104.439143321,3282.12735380912
9.58333333333333,-915.590192482234,3262.59424326029
9.60416666666667,-857.479194206057,2931.77645076535
9.625,-695.205389409169,2696.76568769488
9.64583333333333,-595.996221551619,2601.15202419569
9.66666666666667,-621.852226037701,2423.09026643421
9.6875,-611.919599480246,2423.56156125497
9.70833333333333,-586.379003045571,2263.6403991438
9.72916666666667,-308.954129328696,1703.78366353127
9.75,-445.829627290097,2156.42833235307
9.77083333333333,-408.906047948105,1768.15967938847
9.79166666666667,-391.057135786837,1790.33304122891
9.8125,-363.178369856587,1763.7416468899
9.83333333333333,-386.224452570531,1722.40033313833
9.85416666666667,-314.733154905999,1579.24057719806
9.875,-499.290089847389,1983.43780310891
9.89583333333333,-426.447242500781,1700.0044230949
9.91666666666667,-363.216243758856,1734.12083424309
9.9375,-385.576355957635,1608.62661832298
9.95833333333333,-446.530132407766,1533.74805129679
9.97916666666667,-443.465103640871,1908.42301685786
10,-335.867685315576,1353.5363637136
10.0208333333333,-303.84236883223,1237.10152475942
10.0416666666667,-277.001794705858,1258.5523100569
10.0625,-363.090020253728,2134.99341141603
10.0833333333333,-272.988752069376,1760.97686036324
10.1041666666667,-189.463237205007,1614.64192358848
10.125,-279.109439271471,1525.83555151072
10.1458333333333,-277.209154718257,1373.02189512702
10.1666666666667,-281.111128977942,1484.46728995422
10.1875,-333.590959832394,1419.60235877587
10.2083333333333,-129.154154568194,1396.00389207054
10.2291666666667,-228.253114130083,1225.99815291059
10.25,-253.344185098679,1515.96995629617
10.2708333333333,-220.388213815267,1391.32766853815
10.2916666666667,-292.191493445068,1519.61875441269
10.3125,-153.933739755744,980.026329419559
10.3333333333333,-260.349653843237,1243.83012191061
10.3541666666667,-1337.04345797291,5287.27524006045
10.375,-888.055514702164,3701.3339640352
10.3958333333333,-769.422819617324,3212.51407925446
10.4166666666667,-777.352685688842,4222.42400673457
10.4375,-766.623819298182,3010.49669850346
10.4583333333333,-540.859755804249,2283.88490471639
10.4791666666667,-506.86574925017,1921.17186553719
10.5,-581.41415639323,3136.46661395413
10.5208333333333,-457.720820964189,2008.73225078639
10.5416666666667,570.147889138118,4304.89143602127
10.5625,1558.8557060792,5849.96376223325
10.5833333333333,608.865005574046,3369.84659213748
10.6041666666667,169.34566604382,3132.25538883988
10.625,117.80499201205,3451.15488904554
10.6458333333333,-40.8407267216711,2624.29368261318
10.6666666666667,34.4899606044543,3059.28568265141
10.6875,-124.118116972507,1820.39041462291
10.7083333333333,-188.043777337688,2291.4119717544
10.7291666666667,-342.443481621758,2979.17925666809
10.75,-476.992853463261,3171.32278542403
10.7708333333333,-322.173588842726,1946.4066253194
10.7916666666667,-613.51972218597,3145.86464891173
10.8125,-344.586192500838,2235.20044995516
10.8333333333333,-570.609287893392,2803.53562332137
10.8541666666667,-239.982842369784,1474.67312291277
10.875,-341.278209779103,1786.68450697742
10.8958333333333,-372.384064213136,2339.528517974
10.9166666666667,-217.457582879842,1613.76764528339
10.9375,-279.072639006533,1492.2379252747
10.9583333333333,-291.357184649003,1615.7956889838
10.9791666666667,-278.808225974007,1539.14498250979
11,-239.451390533246,1621.51315152405
11.0208333333333,-248.179642803944,1469.7662908259
11.0416666666667,-259.432876153866,1682.64052257394
11.0625,-89.7675035760039,1591.76324280512
11.0833333333333,-106.47873181779,1466.05134667862
11.1041666666667,-95.9159768264174,1325.67528527943
11.125,-113.264039936875,1417.66424669177
11.1458333333333,-97.5029436321281,1727.50570135812
11.1666666666667,786.513539298977,7542.06367497139
11.1875,567.939241065715,4865.82815800099
11.2083333333333,-301.036088306468,6182.12984551967
11.2291666666667,-294.13573656609,5497.50277483929
11.25,-222.613743056658,3436.55394181728
11.2708333333333,-167.823631396392,2964.40089182471
11.2916666666667,-159.506855164089,2350.5310551001
11.3125,-201.493854968418,2088.75269345206
11.3333333333333,-207.635078853213,2489.60220736491
11.3541666666667,-144.111900032811,1621.60968112385
11.375,-294.071755317878,2428.22169542875
11.3958333333333,-213.686153342276,1546.53841880319
11.4166666666667,-272.039880307487,2358.67020196461
11.4375,-106.603387110235,1701.55724243241
11.4583333333333,57.0416482254838,3974.62601895803
11.4791666666667,-356.984118901642,3742.41953662928
11.5,-266.178843064395,2451.47378663592
11.5208333333333,-178.008050335086,3793.37361795722
11.5416666666667,-165.329739717786,2686.39337346134
11.5625,-122.499197598533,2834.92369336467
11.5833333333333,-19.0567088040215,2842.64917383056
11.6041666666667,-136.509015439683,1132.16152338183
11.625,-172.186939157988,2558.95485086287
11.6458333333333,-210.120233436844,1832.2395937966
11.6666666666667,-31.1170055950629,1716.60036434223
11.6875,-152.133375923951,2333.38594279869
11.7083333333333,-48.8823518212432,1501.2886896022
11.7291666666667,-78.7094589920673,1590.11103782226
11.75,-57.9190513062623,2155.64416992077
11.7708333333333,-70.1940712805545,1046.55232855048
11.7916666666667,-32.6302433570813,2639.76252593266
11.8125,-217.049328635761,1313.35157985465
11.8333333333333,-213.858201158914,2262.46459248207
11.8541666666667,-144.251589139828,2219.87522418658
11.875,-168.764979404849,1482.68974026019
11.8958333333333,19.4009975860566,1959.2773454034
11.9166666666667,340.760552693191,2179.23633204979
11.9375,370.749229954805,2236.073631637
11.9583333333333,-59.1110065435712,3227.67797556278
11.9791666666667,-195.315544589638,2614.60593727125
12,-50.3490731553401,2376.5446359116
12.0208333333333,-136.672166082829,2396.3034503754
12.0416666666667,-165.990365261188,2242.76764769877
12.0625,-120.976863968846,1946.64345730621
12.0833333333333,-137.091288328731,2241.85590179126
12.1041666666667,-199.325714990183,2194.24682195886
12.125,-936.877346332758,6105.84989796845
12.1458333333333,-1017.84324546511,7120.67338120166
12.1666666666667,452.749155977083,5347.44797251121
12.1875,536.643409783922,5369.90559501353
12.2083333333333,-128.355993604103,4785.72920872573
12.2291666666667,7.90954800443706,3564.29547231076
12.25,123.072955011998,2869.97952362514
12.2708333333333,66.8778935409091,4075.55373708513
12.2916666666667,-44.5332385453041,5764.52935875357
12.3125,286.589534763018,2619.33163603796
12.3333333333333,102.173025005342,2122.88976802571
12.3541666666667,-61.356064192986,2635.36256388898
12.375,73.9537534987674,2467.22926722393
12.3958333333333,103.043329334805,3417.42968132581
12.4166666666667,83.3554458508667,2702.9823233723
12.4375,-32.1301691399464,2008.65227290685
12.4583333333333,54.6437044448776,2245.84770907241
12.4791666666667,-77.4614820411583,3349.09609966577
12.5,-107.653819036316,3694.43689262791
12.5208333333333,110.897444386196,1811.57189419582
12.5416666666667,-235.334969423845,2384.95624039919
12.5625,-1846.72650992984,2225.96219487758
12.5833333333333,-3298.06222652848,2698.98510957368
12.6041666666667,-1735.84719794447,2651.09129076954
12.625,-559.581454245266,3861.67622925148
12.6458333333333,-628.330676388164,3503.4398406619
12.6666666666667,-538.126832590003,2200.92203823266
12.6875,-761.767633546642,2637.55733615351
12.7083333333333,-915.151478555693,3395.37277932612
12.7291666666667,-335.159005536604,4438.79864619436
12.75,-429.387886631404,2685.90969233276
12.7708333333333,-361.505904824872,1979.07286267625
12.7916666666667,-421.71027955882,2152.53046427876
12.8125,-546.028826734912,2415.83333109159
12.8333333333333,-458.463282855032,2074.76752816916
12.8541666666667,-1488.94056735281,22009.3696249384
12.875,-988.760014899014,5447.7679897764
12.8958333333333,-574.489183268094,2891.10818297723
12.9166666666667,-629.437167920064,2625.86215026493
12.9375,-710.759011058788,2380.09543310205
12.9583333333333,-592.058259356846,2083.19566081322
12.9791666666667,-603.467551458573,2166.70893817142
13,-403.684983522089,2038.08860544994
13.0208333333333,446.358075626658,3396.28002919706
13.0416666666667,395.597241620143,4754.07543103947
13.0625,643.651281744132,3202.52075905447
13.0833333333333,539.495396205557,2938.38560589165
13.1041666666667,270.885280975031,3827.95522927123
13.125,420.864874094929,2688.54883849973
13.1458333333333,431.079689365965,3693.43159307752
13.1666666666667,299.894027093048,2410.02083525425
13.1875,125.369354729629,2958.07159751592
13.2083333333333,117.010516117086,2647.02039066031
13.2291666666667,35.1057567748157,2395.91664681259
13.25,82.0813411438466,2020.90151914303
13.2708333333333,-77.0841893682598,4062.07436770139
13.2916666666667,-815.555099944144,2061.15526664477
13.3125,-1525.5667617703,2491.61877382473
13.3333333333333,-496.602300677785,4092.06261909655
13.3541666666667,73.0248676368285,2660.87508192446
13.375,-111.128991796537,2598.9650055955
13.3958333333333,-136.886930293074,2385.31369822381
13.4166666666667,-230.953196410639,2370.15791173873
13.4375,-336.743415248448,2615.57087102765
13.4583333333333,-518.005082373909,2571.98840873367
13.4791666666667,-306.074564492569,2439.05087362086
13.5,-459.920537085031,5186.58864457658
13.5208333333333,-560.279386460511,3634.06840420836
13.5416666666667,-415.582673453581,2503.64899004591
13.5625,-55.5939726809523,4460.24375395374
13.5833333333333,-129.116588203327,2061.85557660765
13.6041666666667,94.7444826557996,4035.77340513827
13.625,-156.876544516181,2419.71928806058
13.6458333333333,-95.6535054635283,2095.06300960366
13.6666666666667,90.382947559618,2865.23067882662
13.6875,-91.9296825023947,2208.00729384486
13.7083333333333,-310.53839617667,2483.88744550253
13.7291666666667,-296.08547482378,2725.47717949435
13.75,-68.0101048013578,3151.86286895199
13.7708333333333,-317.532142239242,1939.88324952301
13.7916666666667,-235.746027200976,2083.7918570793
13.8125,-131.219969981684,1854.97366717505
13.8333333333333,-183.447152516821,1902.57336666232
13.8541666666667,-53.4562804293296,2877.15002785836
13.875,1.98899201266961,2597.91958990257
13.8958333333333,-358.73507262077,2036.65473808179
13.9166666666667,-235.868792523616,2869.90432613504
13.9375,-297.404934853828,2045.25681257415
13.9583333333333,-231.954505847366,1631.53034774297
13.9791666666667,-266.276265261136,1726.72545767976
14,-294.098140632569,1816.71497656947
14.0208333333333,-324.017536740237,1636.09333202825
14.0416666666667,-415.780762608425,3199.00654599811
14.0625,-277.519246417052,1448.38851929502
14.0833333333333,-247.422030724505,2881.50390275841
14.1041666666667,-285.599754479877,1741.5595982037
14.125,-215.04438179902,1989.31449265925
14.1458333333333,-309.228118616136,2875.7556015484
14.1666666666667,-445.390952030471,2359.83257890545
14.1875,-321.800160857812,2312.18838119885
14.2083333333333,-418.511835349431,2366.16875700282
14.2291666666667,-405.981563072242,2101.91519466023
14.25,-309.921768745001,2419.52452599227
14.2708333333333,-382.763367242701,1745.25035219728
14.2916666666667,-689.472941363865,2452.26241813563
14.3125,-555.910136166945,2721.11906065186
14.3333333333333,-594.102897101828,2535.44155668666
14.3541666666667,-640.651734440047,2659.13071549498
14.375,-662.412081889638,2261.65573247414
14.3958333333333,-442.331549731553,2524.06104570932
14.4166666666667,-568.490186392094,2018.06564095089
14.4375,-474.413066224137,2265.63637895773
14.4583333333333,-392.829076352949,2321.61577260059
14.4791666666667,-413.982828564194,2297.54964375242
14.5,-484.575620088095,2110.94359608657
14.5208333333333,-251.912438366378,3357.36459562926
14.5416666666667,-96.1629328393504,3545.34158076083
14.5625,-67.5143290936459,2807.20059851035
14.5833333333333,-263.210963094785,3475.88597811806
14.6041666666667,-52.0549474256985,4759.47512360231
14.625,-234.173178783768,2809.90879514513
14.6458333333333,-152.477115959755,2644.98255472258
14.6666666666667,-25.8457350812127,3931.80832290216
14.6875,-116.051821766073,2912.78943295617
14.7083333333333,-198.728234748665,2763.69458239489
14.7291666666667,-277.449335376812,2024.86799737887
14.75,-4.03713529880623,3438.63919883367
14.7708333333333,-130.033494658819,2650.9291073581
14.7916666666667,-104.489188006458,2504.86290865712
14.8125,-75.2296947297082,2979.8282374926
14.8333333333333,-105.503218879894,2753.10635982887
14.8541666666667,-51.684083486775,2240.07461820843
14.875,-11.4061212788089,3109.05182309413
14.8958333333333,-103.20802063582,3036.4710015584
14.9166666666667,82.1158398747513,2035.17010288462
14.9375,45.6344776109581,2822.9223996692
14.9583333333333,-53.3771969789796,2221.5020286901
14.9791666666667,-9.06165073453547,3938.96403122419
15,-77.3737021432864,3396.27416912218
15.0208333333333,-179.059367420623,2134.97909929538
15.0416666666667,-87.2676249005481,2454.48794152853
15.0625,-122.019693917317,2974.19274694921
15.0833333333333,-60.7731580925602,2030.79467395865
15.1041666666667,-275.78357274191,2985.85541604689
15.125,-174.074565891017,3839.80517656232
15.1458333333333,-381.036764009649,3236.0851585111
15.1666666666667,-304.72801059496,2038.4947776441
15.1875,-222.626725266014,2892.52034562692
15.2083333333333,-217.81417129994,2503.38657161445
15.2291666666667,-179.2971358077,3070.23166208083
15.25,-208.872310357172,2049.2408784425
15.2708333333333,-142.405277000109,2207.53216293969
15.2916666666667,-300.504745948075,2106.92532182552
15.3125,-321.448691128042,3588.83763053331
15.3333333333333,-277.351586756344,2121.17262314008
15.3541666666667,-17.8575086534547,3104.01508080157
15.375,-76.1048147601995,2250.74004234276
15.3958333333333,-54.6310077046921,2091.37000914399
15.4166666666667,-129.443535230013,2779.92740814867
15.4375,-55.6837586885428,2117.30158306537
15.4583333333333,-77.0507715580522,2748.94907061898
15.4791666666667,-197.191852615668,1928.04408809114
15.5,-78.0161348407513,1704.46613284742
15.5208333333333,-95.0614688772039,3128.76271165449
15.5416666666667,-20.8993204265916,1840.2708041903
15.5625,-101.11850695869,2234.83638610174
15.5833333333333,23.8511367042375,1701.84695234181
15.6041666666667,-9.57430511886334,2232.09836396095
15.625,-71.2822029819873,2369.71088843345
15.6458333333333,157.45224116946,3358.81213844007
15.6666666666667,-69.5509000302944,1940.4146413221
15.6875,11.5639141951271,1642.27940939697
15.7083333333333,56.780876605511,2055.75372294708
15.7291666666667,61.3094932319165,1821.87703857503
15.75,-57.8594533693795,1640.73048687832
15.7708333333333,27.3109961035389,2441.6672323995
15.7916666666667,52.3359951495165,2147.23414793898
15.8125,230.716036309505,2962.94349716602
15.8333333333333,138.416515105747,2106.79727181039
15.8541666666667,88.0487495363546,1819.13714244428
15.875,-21.1988637915438,2032.28434974886
15.8958333333333,-66.0313857509446,2258.18246580541
15.9166666666667,68.0044948283319,2068.98338639684
15.9375,-176.252075644465,2673.16716105225
15.9583333333333,-148.212721579922,2378.5941964361
15.9791666666667,12.7260526869874,3407.04155728882
16,38.891883619349,2198.31413462623
16.0208333333333,-59.9688857061098,2270.20922715185
16.0416666666667,-83.1996285038522,2838.01794359973
16.0625,-45.4244403713313,2243.32062623542
16.0833333333333,149.241842607815,2311.22120210334
16.1041666666667,25.1934641247384,1766.19287073681
16.125,11.8224921366871,1953.24382327551
16.1458333333333,45.8354214816703,2184.33865279607
16.1666666666667,-1.25788255382121,3100.26964560778
16.1875,139.582319828508,2352.31842193597
16.2083333333333,237.855180387906,1961.49915843021
16.2291666666667,89.1907370021697,1762.74033266035
16.25,-11.4089375140992,2264.51180282257
16.2708333333333,195.972279968803,2134.14131424453
16.2916666666667,102.520929329876,1766.99827779702
16.3125,164.06431792817,1928.59916952188
16.3333333333333,112.714647204205,1906.15048414029
16.3541666666667,-39.354709443382,1954.19438769179
16.375,3.94526917607625,2090.16464642917
16.3958333333333,22.8723986944429,3180.3264847679
16.4166666666667,183.565800671276,2154.39366127775
16.4375,231.071734805364,3068.53889675659
16.4583333333333,104.40921626684,2251.13047329237
16.4791666666667,50.7331525351152,2558.93263479081
16.5,215.666635482971,2137.82621842016
16.5208333333333,170.538323313674,1992.80013955707
16.5416666666667,186.483675964124,1971.66372171012
16.5625,124.481807185074,2232.6090573981
16.5833333333333,281.144368649836,1738.3038533268
16.6041666666667,153.321418912004,2048.84191097711
16.625,-78.7423781679316,1892.46821690329
16.6458333333333,74.9664644536033,2056.26362051298
16.6666666666667,-114.352151802963,2338.7944458459
16.6875,61.0125468135504,2002.57827896251
16.7083333333333,105.673132238498,1992.05604131429
16.7291666666667,316.45706893432,3053.72639845631
16.75,100.18136213968,2378.39878778004
16.7708333333333,44.7431733284207,1815.92398788324
16.7916666666667,-0.254097091343002,2378.4972650124
16.8125,97.9112857030311,2359.85528055825
16.8333333333333,114.305178508913,2202.14855105089
16.8541666666667,50.5667046439194,2284.36225709874
16.875,-7.55335991846809,2039.97731540624
16.8958333333333,184.714438812519,3095.37585480413
16.9166666666667,100.526354430114,2292.14301634676
16.9375,180.152058306514,2611.67814219536
16.9583333333333,50.753228075276,2698.07113691105
16.9791666666667,127.002336798016,2350.1748022456
17,94.0997044516384,3067.42475952257
17.0208333333333,147.184314099609,2715.95927366268
17.0416666666667,85.085164684361,1950.0163505954
17.0625,23.1918286606372,2720.95895486856
17.0833333333333,107.101217306186,2030.84101804712
17.1041666666667,108.56136807654,2165.36577667472
17.125,154.303969310467,2074.76718391037
17.1458333333333,112.101493951094,2113.00220757176
17.1666666666667,246.115528502794,2348.92282108737
17.1875,214.885402880561,2317.54163198196
17.2083333333333,344.136400465433,3284.33230334617
17.2291666666667,197.791552487088,2164.98633017503
17.25,239.291307822818,2105.38738801729
17.2708333333333,211.651187558493,2052.28281781651
17.2916666666667,343.998622035358,1976.19794376865
17.3125,287.594572302448,2064.55461173672
17.3333333333333,384.497032221962,2472.28255394421
17.3541666666667,370.698576741733,2168.26827827548
17.375,245.533752656197,2001.2958806828
17.3958333333333,237.525640183058,2142.00799609158
17.4166666666667,205.098995938435,1512.2117383707
17.4375,303.89651255692,1936.39438391093
17.4583333333333,445.856618039422,2283.74844053201
17.4791666666667,308.002448010835,2120.0260691273
17.5,232.864830332388,2151.43269994457
17.5208333333333,377.639229149185,2264.72106965139
17.5416666666667,282.83184539477,2102.78046798386
17.5625,288.145212170529,1831.52727583298
17.5833333333333,240.883771428496,1715.15820518043
17.6041666666667,339.400440144557,2774.46480326118
17.625,345.088938863637,2441.82897640214
17.6458333333333,218.980730353923,1749.73443001415
17.6666666666667,251.890536640582,2134.22948754553
17.6875,216.839414574384,1897.55060683132
17.7083333333333,240.082861903954,2130.17506287268
17.7291666666667,75.4696126368196,2287.95504004518
17.75,56.2825123813251,1987.42555282606
17.7708333333333,207.309143657461,2229.71078985175
17.7916666666667,270.254587691497,1856.11001295098
17.8125,165.022189227228,2289.09332888815
17.8333333333333,190.460387850754,2238.26666497942
17.8541666666667,282.290745294494,1828.86055802143
17.875,346.453163942392,2812.98630949633
17.8958333333333,248.659307162157,2117.35234747992
17.9166666666667,317.732020539596,2167.47554037562
17.9375,335.434252720724,2392.47055648236
17.9583333333333,302.041919264537,1855.75717914895
17.9791666666667,328.143821345363,2085.74272459122
18,225.09461090505,1764.03431968332
18.0208333333333,202.991736259163,1769.51092170228
18.0416666666667,181.553391289612,1963.97154379648
18.0625,289.741799060868,2783.66373374378
18.0833333333333,169.139609622653,3041.36948664055
18.1041666666667,176.409143301528,1986.17876785395
18.125,250.887345089594,1686.15004733631
18.1458333333333,225.164403302439,1395.60731535716
18.1666666666667,381.478921950996,2151.4175659811
18.1875,233.222626366783,1607.68670582234
18.2083333333333,261.40289012636,2108.70604499068
18.2291666666667,262.360576139445,1705.31972320048
18.25,274.570141176305,1461.07868345
18.2708333333333,177.634721203712,1606.5778317245
18.2916666666667,291.123648595793,1930.37742512591
18.3125,246.274911799089,1751.40986779805
18.3333333333333,169.557058082418,1677.84162024153
18.3541666666667,227.851399135286,1250.01266633735
18.375,183.859598840787,1654.90083379448
18.3958333333333,217.830905790047,1499.55036819928
18.4166666666667,219.459924322074,1574.54382519463
18.4375,128.048609441324,1811.94243654728
18.4583333333333,213.507849617369,1301.09877282891
18.4791666666667,192.305298260446,1684.18503813046
18.5,159.420152975597,1247.33395125623
18.5208333333333,233.978160992922,1388.63811157673
18.5416666666667,216.265856908872,1113.75381670173
18.5625,146.854437934642,1278.95132721867
18.5833333333333,221.818544359777,1272.27763913929
18.6041666666667,193.882361917007,1353.37037715432
18.625,134.477620453408,982.134277047552
18.6458333333333,236.638502857107,1630.55412127331
18.6666666666667,199.611780019272,1421.78236277536
18.6875,154.818190228672,1654.49658118906
18.7083333333333,100.540608378861,1408.92427429706
18.7291666666667,183.376195344385,1883.97981131758
18.75,174.972596763099,1470.1206886828
18.7708333333333,220.628702071388,1119.21067104507
18.7916666666667,192.547938130714,1273.09884045392
18.8125,186.343150768082,1262.09283976654
18.8333333333333,185.212313354169,1454.59622653687
18.8541666666667,173.530668388674,934.029956550648
18.875,180.353395451205,1324.0743405057
18.8958333333333,153.891328032739,965.89834719362
18.9166666666667,162.257090944671,1141.57116523402
18.9375,160.548307951156,1060.99436855058
18.9583333333333,179.639408038419,1139.85657775084
18.9791666666667,202.520317412855,1156.26405539935
19,128.666664513223,988.449745834662
19.0208333333333,121.116081277195,922.783363478309
19.0416666666667,122.808361899371,818.571620791805
19.0625,113.007217590363,1134.6575572922
19.0833333333333,184.071907858163,1286.66975141702
19.1041666666667,116.283663732003,946.85490314875
19.125,121.611665380396,936.545425514439
19.1458333333333,182.916016941016,1910.4858840414
19.1666666666667,67.1793355140438,1783.17178426919
19.1875,132.819598817866,1233.97314355768
19.2083333333333,48.4101892002508,858.491005108096
19.2291666666667,-25.1506696791231,1438.00610644894
19.25,143.13255850867,1020.74675779966
19.2708333333333,112.380754146652,856.836032017508
19.2916666666667,189.801240972301,1436.3991837842
19.3125,91.1516451539058,1082.24291681451
19.3333333333333,64.8324040664978,830.188739912847
19.3541666666667,146.918873794621,1070.39050123405
19.375,75.9737661835526,1396.69982830562
19.3958333333333,142.95170178098,1325.38829912479
19.4166666666667,118.129777794224,1235.10338459208
19.4375,77.0264185731728,987.725492920398
19.4583333333333,129.963848377381,987.23397855752
19.4791666666667,108.510047850425,1181.46935035991
19.5,91.3010598003903,942.149294585326
19.5208333333333,123.574333215642,965.196491735049
19.5416666666667,90.4464017542566,1011.33584454553
19.5625,149.950288060165,1315.93218452557
19.5833333333333,90.4586729449567,934.765732995336
19.6041666666667,166.772737329161,1327.65702578734
19.625,100.738117649509,1175.04547745746
19.6458333333333,72.0715685892547,932.998905344537
19.6666666666667,91.1469182739694,1227.41065255574
19.6875,136.35951962339,994.753100044336
19.7083333333333,48.4053344665731,1704.21483010164
19.7291666666667,142.727138020261,862.792097295706
19.75,139.832520896379,1319.89044809372
19.7708333333333,96.0377460206989,1779.10267940814
19.7916666666667,40.7488053447022,1251.61989113862
19.8125,107.504169088204,842.050011428977
19.8333333333333,48.6023159250638,1146.72552461485
19.8541666666667,135.058142483653,930.984624619506
19.875,167.510650828146,1045.64971460774
19.8958333333333,105.854618629192,771.808077144923
19.9166666666667,161.10422746371,1177.21751431201
19.9375,103.002777020201,1383.49099991064
19.9583333333333,78.9837660745753,852.142051700076
19.9791666666667,136.830871489472,971.52053929181
20,100.488076263884,1362.65010641127
20.0208333333333,72.7060443266272,904.112817853324
20.0416666666667,154.540194098752,1417.71317577381
20.0625,77.632127467838,1120.8942368196
20.0833333333333,102.048174087298,792.81060643204
20.1041666666667,145.257397484759,1188.68494798503
20.125,45.5382185954454,1082.37436393986
20.1458333333333,152.861561268264,1566.39945847724
20.1666666666667,100.082359683766,1065.70077599576
20.1875,84.4645945236758,3970.69877277346
20.2083333333333,180.820434940409,2137.54054448719
20.2291666666667,140.558600308266,1187.94623411721
20.25,171.335047035805,1162.31711210019
20.2708333333333,155.629211878782,1101.19217129616
20.2916666666667,118.857057136528,1110.85902774395
20.3125,99.7720980862555,1417.12343060943
20.3333333333333,97.8742364610514,1078.53327763889
20.3541666666667,105.665164468326,1140.22500000908
20.375,153.659262818059,1127.22948941492
20.3958333333333,60.0305100177756,1010.55113975159
20.4166666666667,123.790150951927,928.551152611241
20.4375,100.818621537963,981.213606327277
20.4583333333333,97.5135338977285,1032.41776202072
20.4791666666667,64.4019640047056,800.77978096875
20.5,58.6660583366737,1154.33764055707
20.5208333333333,97.5873412147009,1008.97180685454
20.5416666666667,139.896790121968,1566.73892730425
20.5625,69.0898311530498,913.893883679728
20.5833333333333,61.8896235499811,679.708475150781
20.6041666666667,44.8183990050389,617.888333721136
20.625,120.482007572268,1125.2794592807
20.6458333333333,69.1712423169164,557.756441993697
20.6666666666667,84.0302031970825,587.914424030261
20.6875,113.453899993482,916.557858861998
20.7083333333333,125.609067027053,984.978133153395
20.7291666666667,69.8789409649401,1037.63868728082
20.75,65.8887406667261,674.632429684459
20.7708333333333,75.9685935786226,740.330004333458
20.7916666666667,58.46561426905,657.345610661671
20.8125,45.7808413947038,1659.64023480442
20.8333333333333,17.900082132364,1354.68219561558
20.8541666666667,52.9438614809945,858.934082354006
20.875,60.1765240100322,1300.59084570223
20.8958333333333,418.416618848777,1067.48274780323
20.9166666666667,1250.82329690875,1024.55362716451
20.9375,591.253109377689,1666.97195343438
20.9583333333333,460.118783765944,1281.33578508129
20.9791666666667,352.780309762885,1622.84973153664
21,317.343683184912,1460.11610603992
21.0208333333333,305.71812864502,846.596761605366
21.0416666666667,328.634293536838,1360.42460687137
21.0625,307.989825666875,1282.88822783332
21.0833333333333,259.588517443796,906.251617738572
21.1041666666667,231.639116609157,1148.02783313579
21.125,233.530832207559,976.85958286948
21.1458333333333,261.030974816208,1884.60795705888
21.1666666666667,222.019896153421,1096.6848233992
21.1875,193.293170218764,1017.82038359038
21.2083333333333,244.673344916167,1174.55897257891
21.2291666666667,222.074590540209,1063.57637538135
21.25,223.614771999688,1034.4164234838
21.2708333333333,254.206333204895,1099.42244698498
21.2916666666667,253.32564233132,1555.78631065843
21.3125,372.910576659657,1931.18436901749
21.3333333333333,-33.2807162077338,3102.09301783559
21.3541666666667,-231.558496827218,3612.65194999263
21.375,-1459.65646132403,3106.7339156471
21.3958333333333,-487.873651881107,2956.14657717391
21.4166666666667,-300.728982895635,2452.26889642384
21.4375,-266.604999769647,2317.21760294804
21.4583333333333,-141.618021322863,2553.75528358883
21.4791666666667,-116.815930752602,2149.14306117964
21.5,2.77018175338666,3189.13000339214
21.5208333333333,-80.8504163321381,3680.82865459887
21.5416666666667,-157.686474392598,2078.84944203277
21.5625,-297.767931361,2230.13045046118
21.5833333333333,58.1694539463615,4529.24079858169
21.6041666666667,-141.037153178247,1709.5598369452
21.625,-124.148697076872,1875.97501433253
21.6458333333333,-132.41466490889,2540.21392786955
21.6666666666667,-129.33342225921,1710.20379629157
21.6875,-261.644630475482,2722.8288469802
21.7083333333333,-92.9865874540082,1124.23513840926
21.7291666666667,-254.079097183748,4449.562757467
21.75,-194.178250404311,2665.63690264662
21.7708333333333,-436.434236445015,6570.86738736174
21.7916666666667,119.128861725926,2790.19981218057
21.8125,36.9553012854663,2694.30149506427
21.8333333333333,9.20119139112273,2600.1710869978
21.8541666666667,12.70741839843,2963.77229440003
21.875,79.2584120775038,2116.27171424437
21.8958333333333,47.0588074830677,1689.21363440475
21.9166666666667,71.8723616522977,2476.94824844237
21.9375,52.6700782350288,2605.4637674561
21.9583333333333,58.5634248478671,1642.61981672535
21.9791666666667,14.6014084495006,1703.33740865791
22,80.6220264265943,2083.00512188487
22.0208333333333,32.2182610959716,1309.46245596291
22.0416666666667,-29.3285864575636,1210.26284127165
22.0625,102.762185136254,1743.47714570119
22.0833333333333,-6.97142178077995,1747.051127626
22.1041666666667,155.906716280551,2150.01199741792
22.125,290.790315671472,7701.79609678631
22.1458333333333,145.76137051159,1814.92266068065
22.1666666666667,-62.1735494644521,1476.03967206888
22.1875,46.8380446362877,2844.91839355773
22.2083333333333,119.110269786736,1468.49230460726
22.2291666666667,12.5648577208796,1515.90000047054
22.25,81.1514960217231,1065.22376670492
22.2708333333333,240.370706495844,4031.99704045841
22.2916666666667,62.3789794121873,1118.27470383441
22.3125,152.732788585735,1191.92237868218
22.3333333333333,70.307610382134,1329.45348276065
22.3541666666667,28.2791014899477,2025.18659001408
22.375,72.4013465112929,1103.56123886618
22.3958333333333,67.5300305431498,1011.05165390706
22.4166666666667,107.429660420194,1197.3361982496
22.4375,27.6409738482458,886.824582755897
22.4583333333333,70.1553987127764,988.028182447622
22.4791666666667,-33.0530068093748,887.175404230579
22.5,43.8833722942518,809.058507596484
22.5208333333333,58.2159485923412,1129.03192231487
22.5416666666667,61.651203551146,1269.73855171013
22.5625,21.3497302207462,982.386364783533
22.5833333333333,22.9911406716322,804.106739994905
22.6041666666667,83.5980451749627,1143.63103759034
22.625,64.8037071226533,1192.47050144967
22.6458333333333,41.0396071512198,919.346428114373
22.6666666666667,34.0232872428487,1052.54712400734
22.6875,25.4731322382896,701.135533833699
22.7083333333333,57.8819607887757,1212.04964950344
22.7291666666667,60.4442915730278,1184.47874528995
22.75,27.2795970897969,887.640743451347
22.7708333333333,-25.8163666706856,1188.47335030034
22.7916666666667,13.6640252282147,747.558315436251
22.8125,19.9202960329246,828.388577067619
22.8333333333333,9.0347031579745,632.314928703258
22.8541666666667,47.0129081311252,852.238272607534
22.875,42.0849667965353,603.544337259532
22.8958333333333,30.9086803251811,814.386002094621
22.9166666666667,11.6932090269699,720.726797132407
22.9375,80.9101514994891,909.539530073726
22.9583333333333,14.0940056642572,738.441289150803
22.9791666666667,48.6889531318326,704.988260323975
23,60.4384050366174,625.090088815802
23.0208333333333,35.6510823729267,678.748869438025
23.0416666666667,27.959878445942,454.799404980143
23.0625,22.8867668280364,665.679500628814
23.0833333333333,-3.78766016880191,1484.09081812284
23.1041666666667,48.7236435619298,633.049427022713
23.125,47.7448995153798,1218.80618288961
23.1458333333333,35.4643254119388,602.566142673768
23.1666666666667,194.884521167607,1730.43848133258
23.1875,84.7356466137064,1014.36729427533
23.2083333333333,96.9992948357709,1002.32996757985
23.2291666666667,77.9467510515111,1061.88408239646
23.25,32.7719825226688,858.200867788103
23.2708333333333,15.7010713569947,583.852792352818
23.2916666666667,20.6197819934639,1117.21503689132
23.3125,39.2849218887683,553.038403122963
23.3333333333333,-36.8546641460222,1285.10508065703
23.3541666666667,3.23137271864734,725.58552595724
23.375,51.3342131656694,977.170269008374
23.3958333333333,42.2942816419218,571.607693086394
23.4166666666667,7.21218354436297,513.366732331091
23.4375,56.0410503705206,542.469445878379
23.4583333333333,26.4813878455152,989.971670670793
23.4791666666667,32.8807539415532,882.680757727464
23.5,30.4527807180403,702.099139636101
23.5208333333333,-10.2074906284588,526.79762960205
23.5416666666667,2.05426969011017,669.465900417689
23.5625,-22.374257141294,940.194234362245
23.5833333333333,-99.3489583185641,1478.04653743626
23.6041666666667,-29.1159378958111,1022.6518659782
23.625,-17.6418128945978,1082.68734752461
23.6458333333333,25.7965020768167,594.982130528116
23.6666666666667,-77.2389231053925,928.586672884965
23.6875,-33.2946146893063,969.939135892706
23.7083333333333,29.9554263302052,1456.00863091547
23.7291666666667,17.9165314993971,1244.29410436868
23.75,33.0530871070423,1282.88663656443
23.7708333333333,0.131823718192721,964.861489059704
23.7916666666667,-56.7746749651763,1128.71280800379
23.8125,-6.77695784686632,1189.22798501771
23.8333333333333,-23.0122519709333,813.812060353815
23.8541666666667,-1.39118006454887,775.086754371447
23.875,12.2574096007914,1110.23089030437
23.8958333333333,-10.3310439965098,705.562325944103
23.9166666666667,-59.2954288727625,1104.89756415362
23.9375,2.97660636306254,753.553402161891
23.9583333333333,3.86668902650606,610.728299787967
23.9791666666667,-52.3160501883436,1440.30188477031
24,-44.3350991644591,839.688567342581
24.0208333333333,-15.299415154542,817.329641722049
24.0416666666667,-22.2215426033695,812.92989495289
24.0625,-67.3625121929893,814.615678116284
24.0833333333333,23.6761222869681,1007.45668433549
24.1041666666667,-20.4904628563658,812.140115088265
24.125,-65.4082273563821,599.701238568251
24.1458333333333,-74.7681843181918,1162.7653109147
24.1666666666667,4.42203637334601,701.960935567637
24.1875,0.572456286372041,856.640019657563
24.2083333333333,7.66791988045387,583.850217425463
24.2291666666667,-77.8554662894615,634.909860521775
24.25,756.204518500475,3905.52662932557
24.2708333333333,876.977495342822,3730.63066638607
24.2916666666667,307.675991232377,2663.38935003776
24.3125,-21.9431956819626,2190.35234913928
24.3333333333333,-149.550267650793,1380.50528105632
24.3541666666667,-192.730307148276,3854.41838192543
24.375,-79.5847471482838,1177.32897308803
24.3958333333333,-36.1063057744758,513.554680256478
24.4166666666667,-116.857156999837,1529.16653758432
24.4375,-166.959912897267,1513.00074245543
24.4583333333333,-107.271521876994,918.257700007581
24.4791666666667,-52.6008266024954,694.199176592461
24.5,-42.6901006588851,1159.32885080589
24.5208333333333,-51.499890481069,669.587505593655
24.5416666666667,-52.7407833815864,490.823935558509
24.5625,-22.1377584042625,578.420183784449
24.5833333333333,-61.1013799374595,1459.36769003138
24.6041666666667,-126.943808281358,1121.65991060271
24.625,-136.887257120223,902.848792796673
24.6458333333333,-134.432777074048,1205.01730595893
24.6666666666667,212.964064516101,1546.72232147536
24.6875,83.9002326156964,2097.7183422269
24.7083333333333,-0.378870121693012,971.91547971802
24.7291666666667,-213.177621451956,8598.45642127715
24.75,15.3408337879616,892.520988683217
24.7708333333333,20.2719944717173,1107.44642621495
24.7916666666667,10.5302200926297,1181.29668650101
24.8125,-23.6322618623876,629.826390414086
24.8333333333333,-25.8841314971535,831.521614245747
24.8541666666667,-24.6109760459477,645.309783592543
24.875,-21.5943897154452,638.704076322178
24.8958333333333,3.5968282370638,493.47644577583
24.9166666666667,-16.3252205132018,1412.98646521338
24.9375,-92.39979366619,1393.76978073959
24.9583333333333,-40.752292661382,1151.99831234447
24.9791666666667,-85.7686732891101,942.304309671695
25,-20.9750669272855,1765.04744260814
25.0208333333333,-14.3643061340432,1143.52609703956
25.0416666666667,-37.3386702998455,460.111820799374
25.0625,33.3291122655942,654.350297528524
25.0833333333333,-5.65110902367075,1220.9929293455
25.1041666666667,-4.87746158725008,518.933467303795
25.125,-29.9605420568372,1035.64181812688
25.1458333333333,-33.3858877714664,630.867333619427
25.1666666666667,-84.1512882362279,3942.74704736625
25.1875,-46.5627301421882,652.516798415416
25.2083333333333,-34.9042457062519,915.7744487152
25.2291666666667,74.5199558282531,2281.19002984727
25.25,-21.4060335911483,593.096314141346
25.2708333333333,-10.8591829605714,649.001633134563
25.2916666666667,16.7051947773374,726.710768747201
25.3125,-46.1164115321753,1405.54486399225
25.3333333333333,17.6781992246158,604.318838394117
25.3541666666667,-6.76966415007678,573.044971224889
25.375,10.0162472941105,521.582309719836
25.3958333333333,37.893409635237,1389.51582185976
25.4166666666667,14.5246014922159,1012.92378173608
25.4375,28.7887422605937,458.852231145334
25.4583333333333,-15.5381713107283,728.516364001895
25.4791666666667,-42.7318523740885,2333.92446751006
25.5,55.830894129936,913.695199964686
25.5208333333333,40.0597647310795,746.272917287163
25.5416666666667,54.1054985255364,581.706071506724
25.5625,37.207295375873,627.776666849187
25.5833333333333,-3.80993235849105,1391.92150335176
25.6041666666667,24.8577647836706,468.627572240028
25.625,46.1553773245649,828.404095665968
25.6458333333333,22.4004947526676,875.328507138055
25.6666666666667,34.5611929820825,664.733602882695
25.6875,61.4547181800131,941.877225067416
25.7083333333333,25.7391335238861,683.276773567907
25.7291666666667,9.27102414324304,560.828867440078
25.75,46.470812029127,571.700010600593
25.7708333333333,17.4024242923014,507.355277742752
25.7916666666667,23.2939381995768,567.744177685505
25.8125,-8.95118903416783,794.996035554086
25.8333333333333,64.123331051848,1175.29833143565
25.8541666666667,-26.2311989090239,659.083524607514
25.875,79.126283533508,1575.49213118549
25.8958333333333,2.85014125127262,609.802724969456
25.9166666666667,10.8606751413751,573.855979636261
25.9375,12.6803459935065,434.776582290381
25.9583333333333,6.01527677339725,1453.38446036221
25.9791666666667,16.0873525292108,639.256637895177
26,43.0905822456907,839.368075726307
26.0208333333333,49.7455705444014,819.344394745041
26.0416666666667,-17.2955626232877,772.554536673552
26.0625,16.5548394658736,457.54241397894
26.0833333333333,-6.22856828005852,641.690330439851
26.1041666666667,-26.2723561408491,615.197758857846
26.125,6.98356936815534,645.807064614477
26.1458333333333,18.2742914468093,688.390311401852
26.1666666666667,14.0639361346876,491.897902211009
26.1875,42.67962525133,651.006777796313
26.2083333333333,27.8940542501706,1095.21673730965
26.2291666666667,34.7083579163996,692.705348162568
26.25,37.2605961773422,886.764759145696
26.2708333333333,42.6934742439241,964.446229003996
26.2916666666667,28.9608982513425,568.214422863119
26.3125,71.4741746228878,1509.29411618489
26.3333333333333,24.9118302109182,591.448899932431
26.3541666666667,2.48099268336774,451.998184184903
26.375,63.0416191722213,608.221459771367
26.3958333333333,-10.0934126679986,738.841838349411
26.4166666666667,23.1275629576824,780.619158204665
26.4375,6.98291094133852,492.86267075845
26.4583333333333,1.06493024067402,424.889274598557
26.4791666666667,71.5347913868398,1017.93645910979
26.5,23.4072888846418,1003.94196998768
26.5208333333333,-2.0371097354606,449.663089744306
26.5416666666667,35.726077948165,519.238339561662
26.5625,21.6183457285677,868.33704636782
26.5833333333333,-31.061485127522,620.341613084036
26.6041666666667,221.161330456604,6407.44865949092
26.625,86.5368505054961,1323.28757599097
26.6458333333333,424.045416139859,12821.1664192321
26.6666666666667,31.4487127899824,1149.43837243951
26.6875,-48.1232722807976,2064.65435473191
26.7083333333333,-43.510751386074,644.48245855738
26.7291666666667,24.8720568958775,809.865090352369
26.75,-39.6876024307354,619.570695985892
26.7708333333333,-121.383355032733,1626.88225202157
26.7916666666667,-91.0885462085809,1741.98555979869
26.8125,-118.407033325296,1619.35191367728
26.8333333333333,-38.3118515163668,926.388410947165
26.8541666666667,-3.4312048292783,2873.2953631334
26.875,-32.8275627273912,664.238843279193
26.8958333333333,-140.690184682516,2004.24135059172
26.9166666666667,-52.9902610473685,1533.12090809765
26.9375,-13.2250798280085,554.437497240563
26.9583333333333,-35.5857174243652,738.695166932233
26.9791666666667,8.58573732881634,1356.42808218779
27,-32.6766756380783,690.414299148264
27.0208333333333,-9.84858658054358,771.69268563716
27.0416666666667,-64.6101398102697,2114.71071982405
27.0625,-79.6714329051375,2106.61397142821
27.0833333333333,-48.7471687359363,1591.83406945756
27.1041666666667,-298.827870868047,7451.14402725363
27.125,16.1185733863407,771.687809332332
27.1458333333333,-108.778553124095,2630.05170716233
27.1666666666667,-74.3508705106933,935.656126585122
27.1875,6.92716447359558,1809.3176813643
27.2083333333333,-8.5814557852329,1412.79924705028
27.2291666666667,-15.7075821438501,1156.59694660659
27.25,-11.6321991187584,916.704532056078
27.2708333333333,2.33724735086829,645.9733042793
27.2916666666667,-0.219230940547933,811.230152147637
27.3125,-40.0481339616144,492.79141262015
27.3333333333333,-40.447972756037,1053.85185902322
27.3541666666667,-12.1931548419261,1127.01666079498
27.375,2.42390508281751,468.349928146843
27.3958333333333,0.523507603964016,864.503369125285
27.4166666666667,125.420458876879,4142.74918442832
27.4375,-47.9194693745078,1464.35442353867
27.4583333333333,37.8870976284039,876.795157434541
27.4791666666667,-37.7324889712263,936.917378638983
27.5,40.236490608308,1257.36866029593
27.5208333333333,1.68498860440697,603.827283049476
27.5416666666667,31.3167482813965,606.826889036387
27.5625,-3.62154729027622,738.272867946184
27.5833333333333,-79.5047619964227,2214.59769589553
27.6041666666667,10.4839289215174,555.607000272727
27.625,-31.2753572499327,514.613900723104
27.6458333333333,-6.65102527368989,858.401888261974
27.6666666666667,27.5555381644579,649.559088781261
27.6875,3.29534148798712,551.12890430829
27.7083333333333,26.7439851562663,1243.0705630532
27.7291666666667,-19.3563478841914,509.843951669701
27.75,-23.5589933949285,627.526812429214
27.7708333333333,-21.0647989241696,530.450703470473
27.7916666666667,-29.3875860582841,649.78356637268
27.8125,-70.0052043516043,1379.16865561242
27.8333333333333,14.7712354131379,347.644542458951
27.8541666666667,-16.214112132859,711.416930907362
27.875,-6.52658274517661,376.612788526209
27.8958333333333,-74.2922166428535,2251.96174196279
27.9166666666667,-10.9364960559016,780.030101149389
27.9375,-2.12423122040878,374.512119734957
27.9583333333333,13.4373992148863,629.698128515606
27.9791666666667,-46.5085269112952,1474.38321162594
28,23.1012652708895,744.537137320661
28.0208333333333,7.39164777341459,662.108825390675
28.0416666666667,-18.4117213437783,794.4801776452
28.0625,11.1861015389891,417.544007591256
28.0833333333333,-23.9429819889898,828.223931978066
28.1041666666667,29.2472044939268,588.129971898004
28.125,-19.0897200598884,687.53158711981
28.1458333333333,0.351806758781897,398.169164138335
28.1666666666667,-10.4614022323322,761.047043094066
28.1875,43.9220741378172,1905.88601618848
28.2083333333333,7.70036492627314,411.233165469184
28.2291666666667,-1.13724612952155,524.299381967737
28.25,7.26589824316147,337.244468591876
28.2708333333333,43.3518644916841,1730.8646198626
28.2916666666667,-10.818137551068,381.464387418629
28.3125,-15.9120392225216,417.117534978016
28.3333333333333,-9.7855053757112,407.944306518003
28.3541666666667,-4.49231969779166,603.967890871885
28.375,4.57617602933411,451.58611499561
28.3958333333333,13.8432286629231,736.004570697866
28.4166666666667,-16.9357214778013,997.049924214891
28.4375,303.460544715466,6600.06099016138
28.4583333333333,81.7500498399648,2204.94864392987
28.4791666666667,-47.4255097083936,1055.3197767722
28.5,36.9253765910038,2067.12292942172
28.5208333333333,-37.135447884014,1563.66875335635
28.5416666666667,-54.3646024870778,971.438090649211
28.5625,-3.65203693364059,525.468004444537
28.5833333333333,-15.9237068214875,605.434275219973
28.6041666666667,-0.14386886744632,635.144742420539
28.625,-8.99672682141655,766.797013560075
28.6458333333333,150.635886405433,3665.88967233266
28.6666666666667,37.5281828247956,793.865002575947
28.6875,-26.3456528738704,527.513959639507
28.7083333333333,25.3983427856339,480.187871534795
28.7291666666667,10.0548388414031,224.588657899318
28.75,-128.263877982903,5052.00232766299
28.7708333333333,61.3339002187926,1952.33586145207
28.7916666666667,-30.9491978645632,1229.39870101605
28.8125,32.8134821635587,1854.24785094781
28.8333333333333,30.1833694040716,1954.39647463359
28.8541666666667,-18.5934880570363,297.765820413079
28.875,10.5636076476176,308.875342636067
28.8958333333333,14.6268998316882,1623.20871046927
28.9166666666667,-8.23184707723964,236.059248438439
28.9375,46.4390657430242,1450.11758281597
28.9583333333333,-15.6483146784755,448.449510949064
28.9791666666667,-38.2477727266721,654.895661265007
29,-26.6399098017354,757.42034591398
29.0208333333333,-27.5787887868282,335.518780657848
29.0416666666667,-22.501219318473,900.33883614214
29.0625,26.858664467562,365.638028769061
29.0833333333333,13.5297283013745,396.002503566978
29.1041666666667,-11.2611285337509,874.806032324555
29.125,-16.2369012455153,464.640628001964
29.1458333333333,23.3118105761145,340.425922748907
29.1666666666667,-16.2114784443568,385.748323813764
29.1875,15.6294915057023,306.787070612635
29.2083333333333,52.8412519956945,1838.31692227851
29.2291666666667,23.105815076376,444.313663786364
29.25,-9.51258844614568,369.323162586646
29.2708333333333,-2.7782065142927,304.208513776663
29.2916666666667,6.66970773802127,362.329940702141
29.3125,-10.9916565890284,1400.23419211585
29.3333333333333,35.9428657566512,1231.57662016903
29.3541666666667,5.08257803215706,381.734255452332
29.375,-6.40821798472985,430.170098850891
29.3958333333333,14.8475887586357,557.730520114903
29.4166666666667,-78.0605549584898,2987.60468646097
29.4375,6.3023012401666,356.90413381461
29.4583333333333,-39.3572538560899,1454.10777792245
29.4791666666667,7.27108442631009,395.709817899361
29.5,13.4672479477607,404.544162151805
29.5208333333333,-41.5305592082535,853.774852187992
29.5416666666667,-36.9820429741588,925.434668534006
29.5625,-7.01286112774485,1166.80583015201
29.5833333333333,20.6617182735286,1386.46965560022
29.6041666666667,50.3959324531262,1158.76406418405
29.625,5.4774924799362,481.558158739985
29.6458333333333,160.795160576191,7413.02088657762
29.6666666666667,6.70007686579735,351.874966307859
29.6875,13.8701797681893,713.19499028012
29.7083333333333,-24.2312302876524,1001.71835402504
29.7291666666667,-5.10069726288453,717.804797407862
29.75,-84.6079570479389,2361.93424410616
29.7708333333333,-46.9645197340791,1108.92290648001
29.7916666666667,-9.09357826111582,890.750523289656
29.8125,46.7605556923449,843.89987212619
29.8333333333333,-1.16200105586232,462.737672923552
29.8541666666667,2.64824470461681,293.45453783667
29.875,16.5971850281724,1096.69651782162
29.8958333333333,-36.0235208714652,791.610255383858
29.9166666666667,-43.1500538564572,1599.01702503063
29.9375,30.8897907576898,866.968229811917
29.9583333333333,-9.0592807790066,1037.64486089968
29.9791666666667,6.45999693384935,464.342905500591
30,-4.23850143602849,393.91911485498
30.0208333333333,-28.1481637730952,507.310834029975
30.0416666666667,-4.15795363364467,489.624217421909
30.0625,14.8674645755397,718.769429864699
30.0833333333333,0.351682813924063,788.765866707493
30.1041666666667,3.40762911795445,677.621808312409
30.125,55.5328184678868,746.326879573101
30.1458333333333,-20.2336312049182,1218.67014729138
30.1666666666667,22.3487773844395,406.015519479663
30.1875,15.5649653015424,945.130664359466
30.2083333333333,-13.2294133012011,228.101169340442
30.2291666666667,-6.77313444276218,245.956714194061
30.25,14.8877875535472,273.281715993015
30.2708333333333,11.3080332162295,534.227561578993
30.2916666666667,16.8675062242619,485.380799474641
30.3125,12.3463576882142,387.931069352634
30.3333333333333,23.5654965024185,748.735231965346
30.3541666666667,-1.87965719838307,232.997573177894
30.375,-71.0792789469779,2650.40342875938
30.3958333333333,-25.3444907252868,420.965899489173
30.4166666666667,43.3855344857575,714.225812518967
30.4375,4.12870701859477,366.10748059609
30.4583333333333,-2.92355939868568,304.518391517391
30.4791666666667,8.00167978535697,354.918957346898
30.5,-12.8541629723483,354.339902739755
30.5208333333333,-7.78581892959792,644.618882848156
30.5416666666667,-19.112459067094,452.009225129167
30.5625,-27.0119712979902,550.780907575291
30.5833333333333,12.7700950548447,787.545226182774
30.6041666666667,-29.8876905114376,966.968415877264
30.625,12.224142050135,692.651963800562
30.6458333333333,51.3328811891051,1065.4009443361
30.6666666666667,-92.2505603771488,2147.51329906893
30.6875,65.2072731983937,2045.28904343616
30.7083333333333,42.9094884532956,1266.35237859213
30.7291666666667,-19.7644965021727,1656.19790029404
30.75,20.0828115321787,1666.46146256456
30.7708333333333,72.9836751971974,1906.39074644777
30.7916666666667,10.7426428639722,699.776662503531
30.8125,27.7265474933642,673.570471050258
30.8333333333333,-10.2596418457905,287.239099420524
30.8541666666667,4.93680083844992,321.633786925883
30.875,13.0607760992077,972.488189647853
30.8958333333333,33.4319310255569,760.936134285185
30.9166666666667,13.4694958056494,546.36269700924
30.9375,-5.51103449414853,516.813143611522
30.9583333333333,25.5175281375687,1034.7093034243
30.9791666666667,-65.1714175892788,1582.49509104369
31,-2.61806019461208,284.243233780301
31.0208333333333,56.514822619095,1271.13899143763
31.0416666666667,-8.73005597550164,570.879660057294
31.0625,38.4607282258848,750.496036055832
31.0833333333333,17.7510324111472,542.516332385122
31.1041666666667,-12.7693985511011,572.183588855044
31.125,32.2097552480815,487.657807617394
31.1458333333333,36.6525365653049,1326.75914682475
31.1666666666667,12.391528953833,476.788756149034
31.1875,-3.33715416953228,182.411703329776
31.2083333333333,-6.40321841547611,421.177336140709
31.2291666666667,12.7593516570047,1033.51945506353
31.25,28.4851362620058,785.024200634053
31.2708333333333,15.111279668461,227.122349714774
31.2916666666667,19.3968799816862,442.942834884473
31.3125,45.149942266765,1193.53870494258
31.3333333333333,48.3964204850089,1036.64161846054
31.3541666666667,10.2591964111072,480.083309922965
31.375,45.1481957091872,885.950560723796
31.3958333333333,1.86038008278244,279.570704652506
31.4166666666667,-49.7502451270255,1081.81999473884
31.4375,-2.76974042726358,364.560452372787
31.4583333333333,8.94309013205968,294.47606954556
31.4791666666667,84.499874511057,1422.4553026466
31.5,-14.5217308192944,590.797937876136
31.5208333333333,-3.86067500654266,552.118001222379
31.5416666666667,28.6424971563675,843.500370022574
31.5625,34.8349786164152,520.01383461509
31.5833333333333,28.4722629063386,357.368188680393
31.6041666666667,-185.737176793453,6010.74644489743
31.625,-3.0280469845957,475.32158645726
31.6458333333333,11.8324001132219,468.310434773925
31.6666666666667,2.91349861621272,494.65293639143
31.6875,22.7668160093637,408.617164353824
31.7083333333333,41.4869670840656,1082.87306571531
31.7291666666667,12.0457155701003,183.264520431796
31.75,-13.8318059440095,347.16920342354
31.7708333333333,49.5554046917277,1138.16492933653
31.7916666666667,7.58708197501412,530.536222942802
31.8125,-79.2576024597088,2503.6307206097
31.8333333333333,-116.791393242446,4617.87946986285
31.8541666666667,6.56671689154795,580.78509596408
31.875,8.39334770488148,575.87424859839
31.8958333333333,-70.8327724400503,1440.7391821668
31.9166666666667,-132.868504394618,2895.95652906592
31.9375,8.41099302417295,471.312661739322
31.9583333333333,-3.22547548804495,355.693981201741
31.9791666666667,76.8961521125956,1703.42967889427
32,44.762587268859,1123.85999999094
32.0208333333333,18.9018255775028,1202.26289359587
32.0416666666667,-8.42650915014445,397.958032083726
32.0625,-17.8675748947963,363.314100511405
32.0833333333333,8.78506664589793,208.360749359983
32.1041666666667,4.89709878436614,287.627802249359
32.125,17.2996882281793,714.781737266549
32.1458333333333,-1.45192572889969,389.216594518837
32.1666666666667,-13.1256361837988,512.638333546772
32.1875,13.3220607526715,741.833438158113
32.2083333333333,12.9362368217071,315.056476405876
32.2291666666667,-5.21387529103194,366.185629965403
32.25,-6.48830130146316,217.99841798723
32.2708333333333,46.1667325555511,1214.78898137507
32.2916666666667,15.3769738842265,397.194011932519
32.3125,-5.87126746105956,351.026360550226
32.3333333333333,-5.04620819717324,364.071782214425
32.3541666666667,-17.0244564473196,541.096456296628
32.375,5.18546128633612,214.576477294987
32.3958333333333,-14.3387766713571,426.888515792313
32.4166666666667,3.41910041030851,926.899916962208
32.4375,59.4560697973214,1595.94827123809
32.4583333333333,24.3420285206051,803.143850222826
32.4791666666667,-55.7401080608881,2143.4759400543
32.5,6.80807470503699,444.988797541988
32.5208333333333,-33.2845747656489,447.884831818758
32.5416666666667,-40.4373875015068,1116.4098158878
32.5625,-10.3117665631099,287.706843779852
32.5833333333333,4.35606173754888,298.996216231584
32.6041666666667,-62.9061050868054,1006.95732238245
32.625,-0.745081549336785,537.487057567412
32.6458333333333,-26.1164834062802,492.330376931995
32.6666666666667,-9.80195222485376,787.04915181828
32.6875,-3.93168303480304,433.837076358603
32.7083333333333,-11.8956548117841,405.217224259974
32.7291666666667,112.859235437388,3491.14058679217
32.75,-13.1340037641356,362.474197475929
32.7708333333333,-64.0136687035879,1301.75885441107
32.7916666666667,-2.46138108457936,661.989667560561
32.8125,-19.212687866033,674.224495504373
32.8333333333333,-27.5277205267301,403.142541809176
32.8541666666667,14.3101438969616,869.663181885461
32.875,21.1685292443382,1157.09739476044
32.8958333333333,-1.51983080578423,497.134716894739
32.9166666666667,-42.1488209367103,547.853649556362
32.9375,-15.9110080585945,673.458547043255
32.9583333333333,-32.3993860917185,558.461049913665
32.9791666666667,-21.253839552491,651.056129563738
33,6.02002772849598,281.486765608494
33.0208333333333,-38.3600021770709,607.208341702178
33.0416666666667,-17.1907475739519,669.001035396534
33.0625,-6.37104010132838,503.807999426924
33.0833333333333,11.8773285544907,410.613550611888
33.1041666666667,-26.7072224229214,1015.21410924801
33.125,11.1736636608953,966.068195277416
33.1458333333333,18.1481643692615,314.880051817755
33.1666666666667,18.2780373160044,294.926375924282
33.1875,8.92574447945731,231.757188011521
33.2083333333333,-27.8299138443305,811.945061065884
33.2291666666667,165.512862981509,4279.14012234476
33.25,-6.39487497589279,338.396887200436
33.2708333333333,-26.9765858668549,575.433874511066
33.2916666666667,25.7847068342577,499.343618458662
33.3125,61.5370068571073,1942.53613647281
33.3333333333333,11.8631059409738,951.051700360566
33.3541666666667,32.2148253176128,332.538588645487
33.375,16.2382879056023,219.479326558049
33.3958333333333,19.1410927403796,434.854948234134
33.4166666666667,75.7419451551085,1807.89231213045
33.4375,14.5999113764313,355.272863660977
33.4583333333333,38.5204238453995,398.806533675877
33.4791666666667,28.3517588367293,268.842217754145
33.5,6.15650689002622,187.129581298486
33.5208333333333,31.1232836028147,641.677330004203
33.5416666666667,39.2485297837035,488.554479503974
33.5625,7.08086808941221,135.673406151827
33.5833333333333,-3.01587152677258,334.395014405056
33.6041666666667,2.84709737676648,269.106521331796
33.625,27.0683600451183,350.681965545855
33.6458333333333,5.2542731164305,514.64181040249
33.6666666666667,-3.58882898093332,375.199324643381
33.6875,18.012232827203,451.881084389109
33.7083333333333,13.2462074858428,196.150450157779
33.7291666666667,44.4091413263517,558.129213813429
33.75,41.2182770400671,633.188127167599
33.7708333333333,19.3049475355328,456.330183510574
33.7916666666667,11.5094676252325,251.721555531786
33.8125,43.0384106283391,1285.37171044158
33.8333333333333,9.21299390976951,183.587474602498
33.8541666666667,-7.45003257281795,292.725863462346
33.875,19.0148467841194,228.437790729221
33.8958333333333,15.9548042433936,320.005644822368
33.9166666666667,17.2702907897325,513.329737551506
33.9375,8.25525302701952,341.721694839258
33.9583333333333,11.9697521632032,168.391123032039
33.9791666666667,7.31780873845956,182.350172018721
34,25.6909613937007,267.315206794603
34.0208333333333,3.95800599631974,572.446235252678
34.0416666666667,8.31976556182121,144.919100437968
34.0625,-0.598267698560039,340.774328483078
34.0833333333333,16.1077644383184,230.981516494491
34.1041666666667,9.04218954662025,186.116229719794
34.125,14.2930018448135,244.057881082832
34.1458333333333,17.3254900954925,312.158159051625
34.1666666666667,-1.43157053498468,542.229209614856
34.1875,19.1133634294197,472.932253961148
34.2083333333333,17.9975612041536,243.941764355858
34.2291666666667,-5.49220169232402,280.501611877932
34.25,13.0104949212407,298.156628087197
34.2708333333333,-7.66920149502279,367.208117118611
34.2916666666667,3.01259756524142,166.181226839438
34.3125,27.4312078225823,421.354486235818
34.3333333333333,7.57375956485279,168.138538514822
34.3541666666667,7.91765331770492,298.705087552824
34.375,-4.61022711377804,320.399512135783
34.3958333333333,8.18545236601539,359.63527954595
34.4166666666667,17.85710236558,299.146381383717
34.4375,-0.779637404185688,78.7351439980486
34.4583333333333,9.91860182825878,214.550909350554
34.4791666666667,2.9839282624568,194.692470620637
34.5,9.60799809435971,194.583019571016
34.5208333333333,11.8951726039585,401.131104615917
34.5416666666667,2.54159380807456,336.680048656276
34.5625,-13.2550653823151,305.076340155201
34.5833333333333,-3.79339374424489,344.126854183243
34.6041666666667,7.04513757735979,243.293970900996
34.625,13.659723490079,211.580507507848
34.6458333333333,16.7780159526161,350.018672820641
34.6666666666667,4.7130020455799,169.787224835666
34.6875,25.1532486823871,741.058816492988
34.7083333333333,-8.35194597858863,446.150731122169
34.7291666666667,-12.8046233773659,640.540812520386
34.75,5.01370361900269,189.108797544759
34.7708333333333,27.3463905348405,705.045694295022
34.7916666666667,-0.674334666221926,252.258060770642
34.8125,29.2041550732016,468.157615181811
34.8333333333333,31.6426281607966,624.540085943368
34.8541666666667,18.1339300058788,546.551801852482
34.875,234.520435035767,5349.23848247527
34.8958333333333,125.499563841008,3253.96993410756
34.9166666666667,-490.747873592406,16189.1002775767
34.9375,20.1381684869711,539.923397920015
34.9583333333333,-10.0874950294714,385.932477440028
34.9791666666667,22.4249504787549,328.033597639872
35,-0.789138587084915,229.240002418663
35.0208333333333,0.61831973935383,432.234922171434
35.0416666666667,19.705369957929,513.799812679409
35.0625,38.5654056908176,900.194552217535
35.0833333333333,-110.938365398644,3590.31844851596
35.1041666666667,23.0724577805172,367.800734806221
35.125,142.209067311403,4724.36158897753
35.1458333333333,-56.8646359252362,1742.01496434251
35.1666666666667,9.60504907565016,379.77564057838
35.1875,-166.415951083685,5459.1688140617
35.2083333333333,26.5111838245606,527.150357040638
35.2291666666667,19.3633232517981,280.19084685172
35.25,21.2405329591972,957.62334099195
35.2708333333333,-18.956087556586,1668.53539938783
35.2916666666667,5.11202524731133,141.49459953304
35.3125,21.5757404577079,237.465814090841
35.3333333333333,20.8299546440229,272.929566738609
35.3541666666667,68.1889523666205,2031.56320783387
35.375,18.754187044699,303.802297762958
35.3958333333333,-20.8444435983529,1113.57488563203
35.4166666666667,0.388246243735154,219.281855470308
35.4375,30.5590394194541,497.212845876083
35.4583333333333,-1.65791159322379,131.561226794773
35.4791666666667,1.10192413506539,89.2811038535856
35.5,-4.46573085728991,168.744820822268
35.5208333333333,-0.899117206561301,252.696327852983
35.5416666666667,36.749101476643,1151.13768034558
35.5625,0.879109046261913,163.521063752993
35.5833333333333,6.81749637241129,115.261383298009
35.6041666666667,-7.21759405971803,585.834272810993
35.625,11.7318595803763,206.348684883049
35.6458333333333,-73.7585006469562,2421.29287536198
35.6666666666667,2.00907252456425,102.035978371417
35.6875,-66.6983680194706,2444.60420739765
35.7083333333333,-15.0658808814404,578.099234098416
35.7291666666667,-8.64826773377863,225.32133173586
35.75,2.98221921815548,200.715176358139
35.7708333333333,-2.81353160762747,96.4590743258012
35.7916666666667,18.5508844088301,418.50280706015
35.8125,6.52376464496489,85.9377517153855
35.8333333333333,-4.20703068175862,92.3484523714915
35.8541666666667,-2.55620338301961,104.803742836377
35.875,0.551125224263985,119.006590417456
35.8958333333333,-1.54512019753686,69.6904390715719
35.9166666666667,-5.79854305085216,290.378925751088
35.9375,-6.37552652841397,106.636978266957
35.9583333333333,2.28142070845293,241.848462455494
35.9791666666667,0.248922641621671,197.825644484603
36,-5.93481864610923,188.581692556233
36.0208333333333,-1.76346117489497,174.16549204853
36.0416666666667,2.61048203920546,222.203775677144
36.0625,8.76160162793849,170.303329614542
36.0833333333333,-6.29622550272876,139.534865093228
36.1041666666667,21.0219925642265,637.468949643899
36.125,5.06790311670768,160.115203606642
36.1458333333333,8.14247274656453,204.717357588239
36.1666666666667,-3.44357800919806,119.066649916594
36.1875,3.93485242866576,98.7099498030068
36.2083333333333,-3.60682157573878,174.495125576354
36.2291666666667,10.4110494008021,252.530061965838
36.25,-4.98888288749161,205.676150973612
36.2708333333333,-1.43091723982989,202.530703501923
36.2916666666667,-3.17975381997286,225.621795681541
36.3125,-8.2393056610123,213.169644439061
36.3333333333333,1.24481528528449,203.452642088914
36.3541666666667,-6.76046211556234,126.801329878799
36.375,-22.462493011606,575.791788768034
36.3958333333333,7.02288803180132,479.78222482293
36.4166666666667,8.05772761169684,198.380497748296
36.4375,16.8430952176192,753.238213001078
36.4583333333333,-0.73076596931116,374.482846328278
36.4791666666667,-11.2472178412067,241.046810678072
36.5,-3.88217621963559,76.1701829018162
36.5208333333333,-19.22250856248,405.228414858291
36.5416666666667,-8.82587463828522,257.35844516469
36.5625,-29.2995825252845,328.678794151932
36.5833333333333,4.10146183292208,131.615982498779
36.6041666666667,-0.787054167751458,108.467548902484
36.625,-6.24611026858962,199.372651445555
36.6458333333333,-1.82085383609993,112.001407467008
36.6666666666667,-9.67888832585727,141.627676490592
36.6875,-0.859439480104521,147.491599668156
36.7083333333333,4.89609198536725,148.572151536487
36.7291666666667,-6.69304157618268,703.505690432409
36.75,-2.41072727016584,178.826351366881
36.7708333333333,-5.70962013111223,119.499479137247
36.7916666666667,-37.898991528108,1127.32211066054
36.8125,-2.66774983590752,117.423497273189
36.8333333333333,-6.15225549014834,172.360473675009
36.8541666666667,-4.82435474155806,148.385182839685
36.875,-5.39499495246756,136.950713745018
36.8958333333333,60.1529516439579,904.398003047743
36.9166666666667,89.0586719115735,1610.34717980236
36.9375,40.6090441776097,1388.01726375597
36.9583333333333,31.175465608445,782.657783120311
36.9791666666667,30.892038373126,863.819816839214
37,-6.00471961995229,338.48749219678
37.0208333333333,11.1898835871159,270.849596576646
37.0416666666667,31.0632418206678,705.481022136467
37.0625,50.9080748390051,2080.48620272286
37.0833333333333,14.17267032107,372.914402452205
37.1041666666667,25.0389534368757,458.073293604999
37.125,31.2711186893224,868.003911736017
37.1458333333333,-15.1608393450666,555.141828358336
37.1666666666667,19.0820626324551,483.488381095397
37.1875,-2.37109160301135,500.178612215638
37.2083333333333,5.0767877358841,661.302397484304
37.2291666666667,2.93072083438367,213.375947488092
37.25,0.790550632559111,155.277428912345
37.2708333333333,2.96552825341431,158.073148221769
37.2916666666667,7.68528933255135,267.529527782475
37.3125,-3.25986281049209,131.751520931744
37.3333333333333,59.7631306354419,1157.50606839532
37.3541666666667,11.239302947537,245.59824828412
37.375,1.90722926471364,109.137997093994
37.3958333333333,0.25549817855431,119.852284861012
37.4166666666667,2.41036312200948,148.30103260621
37.4375,11.2415763772699,183.101772735808
37.4583333333333,-0.0668449136423587,352.02531263719
37.4791666666667,25.9566153252204,647.003464494206
37.5,-18.3923991650424,731.881326473258
37.5208333333333,7.04145273061364,240.749938478454
37.5416666666667,-20.3177037650262,1344.6588054828
37.5625,5.88072190777823,160.842812649089
37.5833333333333,6.90802968697149,272.251896958509
37.6041666666667,9.14854358786957,332.88136738869
37.625,-5.77972735487383,120.295652206997
37.6458333333333,25.3532109150592,881.160862928904
37.6666666666667,-0.305458074088603,111.752201414164
37.6875,-13.6726333108824,628.839113040872
37.7083333333333,-8.79821686559534,349.938461564226
37.7291666666667,2.07621560280597,249.692921670771
37.75,3.5264603508244,358.800841930637
37.7708333333333,7.23588399698221,208.29154553255
37.7916666666667,8.09831286587854,207.217349002914
37.8125,46.0316609604677,1004.34222163244
37.8333333333333,2.52857885665297,199.992069211543
37.8541666666667,4.78486061743844,184.354119736585
37.875,10.2126962771791,153.249394512154
37.8958333333333,-0.67746150449016,259.027415903457
37.9166666666667,1.40635878352797,144.971474113266
37.9375,7.89813546393436,152.269644958921
37.9583333333333,-9.8139751380434,447.36724761915
37.9791666666667,7.24188008275375,280.550729502992
38,20.7802607346262,550.672175975984
38.0208333333333,6.68399192769797,165.258861541217
38.0416666666667,-0.536403857448782,41.7030785848479
38.0625,33.4467640675798,1751.15639811953
38.0833333333333,6.21887156918748,205.385250322898
38.1041666666667,1.5054000778173,91.9024070177165
38.125,24.1831551161556,1160.23607242622
38.1458333333333,-14.6191654402121,492.37345235715
38.1666666666667,0.0172344539586399,72.5376541561079
38.1875,13.3900771903414,280.482894771913
38.2083333333333,6.384091738618,148.595658530114
38.2291666666667,1.74210172021476,114.69607156444
38.25,-15.8753892131356,314.435438974985
38.2708333333333,-9.14859651382556,237.976225008216
38.2916666666667,-7.91155414118122,344.8397951989
38.3125,6.16087003023569,459.158896094753
38.3333333333333,-5.49185188827113,237.653707611325
38.3541666666667,14.2737865245509,315.167781622693
38.375,1.69236764489549,206.165404614237
38.3958333333333,-14.0510536094518,220.787654473935
38.4166666666667,-6.32632407498021,300.465381125253
38.4375,1.62829796395402,149.793766914407
38.4583333333333,-7.92003141736957,149.06335378379
38.4791666666667,9.16574835432161,148.139418311528
38.5,3.53664606845048,255.021978652998
38.5208333333333,9.70587961950204,475.479048913046
38.5416666666667,-6.99174267367723,107.594924516472
38.5625,-4.87253597519734,285.451509312938
38.5833333333333,-8.42458136271037,177.076819888571
38.6041666666667,35.7822585928032,1059.85016705886
38.625,-4.02325053525245,102.972804735381
38.6458333333333,24.7432246989537,460.334463298319
38.6666666666667,-31.7114694292716,659.232319804479
38.6875,10.2897552602963,365.344443402299
38.7083333333333,-12.6501881750613,331.502163753211
38.7291666666667,-7.01031018858647,142.338537459552
38.75,-7.35347930031117,301.912878193725
38.7708333333333,-9.97832236956101,180.088904991628
38.7916666666667,-45.7019537525377,807.61206338904
38.8125,-32.7481938488415,639.276104093494
38.8333333333333,-35.3545029570221,731.658925858253
38.8541666666667,-6.28418046195037,123.86231353972
38.875,-9.13415438676568,184.922910897064
38.8958333333333,-10.5825206013179,639.365352749185
38.9166666666667,-10.9881758999419,128.498748360457
38.9375,-1.9997742588187,119.893725277473
38.9583333333333,-30.3331090245473,686.373979621958
38.9791666666667,-10.7703543830963,140.157355670015
39,-38.5142468526108,573.75633723552
39.0208333333333,-14.3237360819143,238.925434302394
39.0416666666667,-15.8692011249085,559.34817088816
39.0625,-12.0380288058622,193.39723511418
39.0833333333333,-30.1200631834565,583.103458522452
39.1041666666667,-21.7417756094085,290.063542004505
39.125,-27.8930671352377,564.998745973531
39.1458333333333,-47.3809414504659,980.218421360483
39.1666666666667,-28.781215199477,502.006108722094
39.1875,3.11114619315307,159.097043146643
39.2083333333333,-13.7697511075024,220.894205186328
39.2291666666667,-33.0228852971553,463.515876724827
39.25,-14.9899647669853,466.382454750211
39.2708333333333,-15.9203024826968,473.856902053126
39.2916666666667,-20.5629248357101,447.98954419618
39.3125,-16.4270219578727,460.243563716924
39.3333333333333,-20.7845938217163,551.419265998282
39.3541666666667,-13.3927833219105,387.365969394639
39.375,-8.77054120369187,504.279423852042
39.3958333333333,-6.27865087265868,127.998827003661
39.4166666666667,8.19445068999214,1485.62499949383
39.4375,2.83588599689993,292.491108608069
39.4583333333333,-8.05375906326256,457.762684844715
39.4791666666667,3.19741415846384,121.118873457089
39.5,-4.0566836855072,212.579447239205
39.5208333333333,-1.72486719202696,135.06718370704
39.5416666666667,-14.162628747518,402.683847578121
39.5625,-24.7292590673881,499.763281166464
39.5833333333333,-7.42910038042121,182.735270583836
39.6041666666667,-0.998296720993149,115.465499136735
39.625,-5.44046760093045,256.930119752524
39.6458333333333,6.22108048057849,155.810046905118
39.6666666666667,-3.81663872819395,102.98429324677
39.6875,-5.60782656815605,256.501531572264
39.7083333333333,4.47483956859163,104.010098286951
39.7291666666667,-1.97430995255936,122.538435045687
39.75,4.72151391696362,220.279388182651
39.7708333333333,0.243527769579112,116.951823457165
39.7916666666667,0.608365871022842,108.814331970157
39.8125,8.11072586351865,157.721596415715
39.8333333333333,-0.656124765802666,196.473156450268
39.8541666666667,2.4044577319838,321.921643576286
39.875,-2.06959580544401,189.537549040931
39.8958333333333,-8.37452709500339,202.986289881749
39.9166666666667,-22.84491663103,488.883370335627
39.9375,-2.62800297835203,120.621071754527
39.9583333333333,12.5961517254683,448.67559262936
39.9791666666667,12.4206466780226,736.874564541319
40,3.94665199445221,259.39467279031
40.0208333333333,-0.583976872694437,167.542771046002
40.0416666666667,-1.63252630737831,191.689050432095
40.0625,6.51950408387818,307.996652576379
40.0833333333333,4.77552690631795,122.582818541891
40.1041666666667,2.87435634168511,78.7412381122564
40.125,-5.02049636856598,201.347399238809
40.1458333333333,-2.40942719619846,195.451269378009
40.1666666666667,-5.65545788334512,126.902727600693
40.1875,16.4613747103258,661.228461970865
40.2083333333333,2.10129278376128,156.86901431574
40.2291666666667,13.2984597358802,311.90608773476
40.25,-26.9717450915851,796.798939684164
40.2708333333333,2.44997950381122,119.186669336457
40.2916666666667,-13.5843534795417,339.559103827369
40.3125,-3.06877126997646,218.593853631256
40.3333333333333,19.4128527598014,403.881564287835
40.3541666666667,14.8981348744878,220.301453516667
40.375,5.91565724404089,176.058225752803
40.3958333333333,9.063895292042,237.856267134283
40.4166666666667,-7.9771920827836,293.202817729948
40.4375,5.47751206466967,286.106366577054
40.4583333333333,20.4961046346958,455.817343858151
40.4791666666667,3.77285426435523,221.942955693559
40.5,8.14429948696599,136.769166468213
40.5208333333333,2.89055793195225,271.873914125533
40.5416666666667,2.66465108153569,47.3010796546931
40.5625,2.14260961559049,56.1095201108444
40.5833333333333,-1.52138216701433,136.787859688613
40.6041666666667,0.767534780611107,309.167507323891
40.625,-17.5640234493237,334.774166407336
40.6458333333333,5.16134088371814,98.6630732274701
40.6666666666667,7.99436335673065,161.192102895639
40.6875,7.24300443897261,115.861423515248
40.7083333333333,-4.63556621150104,328.526227542591
40.7291666666667,-2.23560816765135,84.6872390266323
40.75,15.5123182721908,464.735926292489
40.7708333333333,-0.54721164598018,96.6399869793619
40.7916666666667,-1.03383706137628,29.013021805915
40.8125,-5.32756504546412,190.748846023124
40.8333333333333,8.61330339942683,218.187314343137
40.8541666666667,5.14543299663132,107.387433888021
40.875,5.36082346719273,108.480017010414
40.8958333333333,4.4396351147205,105.401233069287
40.9166666666667,-4.8741184958611,117.019635925754
40.9375,-0.872205272995285,226.060971124256
40.9583333333333,-1.73542140231085,183.126581266823
40.9791666666667,1.99688395110822,434.018673545015
41,9.71625027133553,194.563490129271
41.0208333333333,0.394021882711806,121.80762641916
41.0416666666667,12.0673920085457,275.87925802267
41.0625,13.5949053729049,255.763195719251
41.0833333333333,-3.63029759499434,127.170461668955
41.1041666666667,12.951951742672,247.953236411416
41.125,6.34449880135605,212.213962237274
41.1458333333333,2.46260801578479,47.5594773138034
41.1666666666667,1.91036041469174,75.7232776144862
41.1875,8.29355613206604,228.759895582984
41.2083333333333,5.67129064557221,182.117477038237
41.2291666666667,-1.77535848754668,64.7059738234748
41.25,-4.35495331485607,91.7358771560615
41.2708333333333,-2.67182768247564,66.3575581157457
41.2916666666667,12.3526913047706,461.032640100927
41.3125,-3.43327330164698,121.179072103748
41.3333333333333,-1.62486522752988,112.722394388324
41.3541666666667,6.8735501657814,137.981825336511
41.375,-2.74069147483732,83.3201458353637
41.3958333333333,-1.46405816354952,82.7781323946992
41.4166666666667,11.9983076323273,252.698741832583
41.4375,3.37775572864834,216.798357021537
41.4583333333333,2.30666957638572,102.259066488703
41.4791666666667,-0.588724732059162,34.3071601319418
41.5,-2.09718634591009,86.8796730859464
41.5208333333333,1.00882312968773,100.713269221585
41.5416666666667,-0.21247428979753,79.3768856367168
41.5625,3.6488357734958,84.7002829115657
41.5833333333333,-3.0217263398338,52.6158637692545
41.6041666666667,-3.22176742623808,130.355545205725
41.625,-0.591391194288236,83.08023472623
41.6458333333333,-5.28956302541616,117.241937081881
41.6666666666667,4.79692238810758,189.408018497127
41.6875,0.507028773206506,23.8224690229557
41.7083333333333,-5.71053414239396,190.780110356019
41.7291666666667,1.15923343709139,44.078764691465
41.75,-9.99635021510291,242.089185980974
41.7708333333333,-12.9976842129664,365.030869286904
41.7916666666667,-2.2517588860503,60.0443426502707
41.8125,0.837172248554555,74.6395766192948
41.8333333333333,-0.504236541551267,41.8754020218303
41.8541666666667,6.05216304612795,116.20750619509
41.875,-10.1659007430876,227.677961810635
41.8958333333333,0.677379210942336,79.5212006367336
41.9166666666667,1.23147416224799,25.5459319719192
41.9375,-1.84741571447648,104.985040128098
41.9583333333333,-1.31924840265623,42.9899581158861
41.9791666666667,-1.26372589934065,65.0950154999184
42,-0.339670459441311,348.671858862654
42.0208333333333,0.178092457833241,5.42234850338868
42.0416666666667,-7.13107521146816,156.225041602668
42.0625,-13.6646048569457,415.336194140145
42.0833333333333,-0.228800186348752,40.194425184077
42.1041666666667,0.247541420797706,50.0267750733485
42.125,1.60547288674977,43.1073803508667
42.1458333333333,-2.50332556601509,48.5314062007427
42.1666666666667,-0.442824960241485,72.426391201613
42.1875,-1.48587337520198,55.688028238549
42.2083333333333,-0.650391266120829,238.403453592088
42.2291666666667,-22.3682686872459,247.841032944934
42.25,-6.09811839583762,355.853728183382
42.2708333333333,-56.9253162040734,1252.32310659582
42.2916666666667,-14.0783071916248,244.730269477905
42.3125,-0.999633803975181,116.58310556096
42.3333333333333,-1.12164221822414,58.9492863012049
42.3541666666667,-1.91186204004365,232.967348674777
42.375,-13.7545906684103,438.063897826664
42.3958333333333,-41.4917794753144,1104.20368989064
42.4166666666667,-16.3067602001352,251.063924984529
42.4375,-28.6789431757292,527.189479019532
42.4583333333333,-3.53115963964607,89.7240859287236
42.4791666666667,-18.077367986951,200.696993129983
42.5,-3.22942932893392,87.0046656588702
42.5208333333333,-11.9131795641821,211.96374632065
42.5416666666667,-6.57926273856787,161.936497839477
42.5625,-10.3350063377042,375.236317489568
42.5833333333333,-7.24610476783012,142.454547756507
42.6041666666667,-3.14407949367561,86.3905191633736
42.625,-14.3603674273293,756.414337403859
42.6458333333333,-2.59022058899537,107.8523907112
42.6666666666667,-4.10625460177699,131.901472045819
42.6875,-18.2791683609941,515.72498571079
42.7083333333333,-0.992472864819341,274.257574559573
42.7291666666667,24.3434036034254,747.284093353575
42.75,22.6488566155299,331.816853923248
42.7708333333333,-10.1184752316407,440.560954266583
42.7916666666667,15.569248284063,286.634878364802
42.8125,8.04940001477483,205.630132863721
42.8333333333333,-11.5607668364527,569.387153736545
42.8541666666667,10.1217080447432,184.521311447561
42.875,2.00604828490211,73.9608162745551
42.8958333333333,6.6585211667509,137.786358656351
42.9166666666667,-15.2444897231151,447.742469403187
42.9375,9.64540521943609,412.703057158241
42.9583333333333,7.14965509358958,203.95952043757
42.9791666666667,3.19062801785461,592.315087351808
43,-4.60073566851704,91.6201052671475
43.0208333333333,-0.925701103835703,226.892284521987
43.0416666666667,-13.964755985793,416.553343640594
43.0625,6.13191602965596,457.060941246121
43.0833333333333,0.458101431182032,260.915635071961
43.1041666666667,-77.3985661883275,1800.48426660888
43.125,-5.97815486770588,188.140233323536
43.1458333333333,5.82339222583832,437.986024837582
43.1666666666667,-7.18391412739944,186.826583866229
43.1875,-15.2945700566047,276.642500654788
43.2083333333333,-3.870840585438,60.1465621764691
43.2291666666667,-10.1704192954473,251.719198501308
43.25,3.8365187755505,183.849748227579
43.2708333333333,-0.119229946932365,148.438843424634
43.2916666666667,-23.174509774781,437.335283542319
43.3125,-24.1169873532666,815.618865802197
43.3333333333333,-1.35070377934246,107.359488531426
43.3541666666667,-34.7835043062706,817.941775273811
43.375,-0.951688038315082,121.49348331609
43.3958333333333,-16.3472980121139,336.706278434189
43.4166666666667,-15.2784685071969,400.392350686102
43.4375,-4.05610364158504,283.240682542265
43.4583333333333,-28.2178948429788,867.42655988713
43.4791666666667,-2.79384687029852,67.1625990482527
43.5,-1.14427042891872,84.0959043355106
43.5208333333333,0.314849843842388,245.334203409761
43.5416666666667,-3.51975619534093,80.9224996340988
43.5625,0.429029052607991,172.889851574018
43.5833333333333,-7.00974991545231,115.647953169571
43.6041666666667,-27.866570544069,537.042923348695
43.625,8.19665168527427,451.184152549206
43.6458333333333,6.52397354293809,242.256902278402
43.6666666666667,-4.54694096052982,298.699684380565
43.6875,-34.6230321933782,919.252833706474
43.7083333333333,-18.0351716309269,332.964575018695
43.7291666666667,-16.740043401945,543.244089090739
43.75,-22.1386023281845,695.02018745436
43.7708333333333,-18.4397476461817,684.364597264184
43.7916666666667,-7.10079687671531,148.105659007679
43.8125,-10.7993562922,338.483515591883
43.8333333333333,-2.45057281015253,143.740977272331
43.8541666666667,-1.49745375567792,44.5741664340299
43.875,-5.83384587079213,316.201637435317
43.8958333333333,-9.17641102453462,216.234794135784
43.9166666666667,0.161807387866003,77.9879779228257
43.9375,-6.54426092128389,235.393283780169
43.9583333333333,-9.0114194394031,144.919415791347
43.9791666666667,-4.89286891165501,169.72640695709
44,-28.0491885842179,975.78141823956
44.0208333333333,6.23886078346089,392.308344607909
44.0416666666667,-21.3148570242002,483.647197526238
44.0625,-13.835730081907,425.800030686299
44.0833333333333,-8.74181692731494,232.026777657852
44.1041666666667,0.0958830250117243,8.44861149811213
44.125,-6.45883278601282,139.450684881322
44.1458333333333,-1.55954110172432,225.199463124151
44.1666666666667,-4.0468714001403,137.950699633483
44.1875,-26.5317643381086,449.993138633724
44.2083333333333,-13.24471611287,443.961545354414
44.2291666666667,-7.32518212930515,229.89087053916
44.25,-3.77130328809971,307.295136471862
44.2708333333333,11.7572835556279,257.131716207205
44.2916666666667,0.0565296623527326,57.4380262748606
44.3125,23.4899300670533,743.053709580342
44.3333333333333,-9.05176945258642,616.674991209074
44.3541666666667,2.62449572468469,157.151332095459
44.375,-6.51803059585156,228.614384979986
44.3958333333333,0.319675112497836,51.6731635692592
44.4166666666667,3.92703351447284,134.321979297688
44.4375,3.72178608351328,113.16687801154
44.4583333333333,6.40892565323669,296.961718074777
44.4791666666667,-6.1771909407617,101.763822667707
44.5,2.27883287481687,135.812358366343
44.5208333333333,25.6552778642857,791.387661448795
44.5416666666667,-1.87503017061784,91.9287027938018
44.5625,-3.00751995987611,88.2874006300517
44.5833333333333,-8.56350648895214,174.695466146904
44.6041666666667,-6.23706993807704,252.452885883162
44.625,10.1472053729323,300.779464123691
44.6458333333333,5.52825842613453,188.955248092003
44.6666666666667,-3.46816791488858,86.0531417176392
44.6875,-29.6568624428706,691.401693943964
44.7083333333333,-2.49375912914135,103.034353961488
44.7291666666667,1.90838167939469,114.445063053907
44.75,-11.2483678748535,344.162448931637
44.7708333333333,-13.1374041723773,267.582582639296
44.7916666666667,-0.123502720330443,68.2905477797262
44.8125,-1.58533856737283,135.66825745369
44.8333333333333,-18.9457220532555,321.550262339352
44.8541666666667,3.69266990700307,131.730692424829
44.875,3.21649044363433,77.4614344450437
44.8958333333333,-4.36715564452773,160.415406953099
44.9166666666667,-2.34692957394944,67.2818208290333
44.9375,8.03984302185923,239.49608074996
44.9583333333333,2.64952261056445,107.283356680176
44.9791666666667,12.2831718444765,361.449215819652
45,27.8098787167899,381.254126043465
45.0208333333333,30.9984978083806,664.447048763828
45.0416666666667,1.56151194009521,106.388262708458
45.0625,5.47965999712135,296.257887474
45.0833333333333,16.0558425955597,412.396627680614
45.1041666666667,-4.33722552234647,296.795898474575
45.125,6.35423283148239,143.656011420391
45.1458333333333,-4.89836920544335,85.0598842656593
45.1666666666667,10.9000207063672,260.831427699432
45.1875,6.473713918057,198.814803301418
45.2083333333333,-9.87592590408786,262.993370100487
45.2291666666667,-2.69958027689566,243.088389345669
45.25,2.72186535242381,65.1525776159823
45.2708333333333,1.37258325609312,42.1041595671814
45.2916666666667,4.18108887355777,81.8916887026973
45.3125,10.2079283573118,213.180047752221
45.3333333333333,6.1252829737377,103.87347342401
45.3541666666667,0.79910076298511,63.8966315245349
45.375,23.1593204924517,455.415279924603
45.3958333333333,2.79224851543972,82.1693145817571
45.4166666666667,2.82897575385878,89.7473246953154
45.4375,13.6074957504645,302.58416692649
45.4583333333333,14.1674805019443,224.037366163726
45.4791666666667,3.80641311429763,93.5827262038478
45.5,4.19861598257667,79.3449997482346
45.5208333333333,5.42939470336992,139.72855279891
45.5416666666667,1.40903873100524,34.4026796989542
45.5625,16.7571154453474,400.560064569846
45.5833333333333,1.57106012916636,89.2465291033607
45.6041666666667,8.90594966275098,176.716955430096
45.625,3.30105848042618,104.499033802603
45.6458333333333,-1.99747157808445,47.2832938824321
45.6666666666667,1.13260899958237,60.6954074273349
45.6875,1.66097519869791,50.4594067482333
45.7083333333333,1.55362402918607,24.7987077255687
45.7291666666667,3.10898700497287,353.016716721679
45.75,5.74205858859098,118.282885453406
45.7708333333333,3.76435143322613,97.9170387602345
45.7916666666667,0.240326428430537,55.3803411283043
45.8125,1.52464096162894,62.2903966856353
45.8333333333333,-0.712388284374264,23.4433379971521
45.8541666666667,-0.0607820799006463,15.1846596590618
45.875,-1.25698725143123,24.8008757918949
45.8958333333333,-2.18858403350344,70.1517025462126
45.9166666666667,5.13814756025372,147.09120164871
45.9375,-1.78445822118149,35.4277693812037
45.9583333333333,1.4246095848505,47.6518663011229
45.9791666666667,-1.41303586967674,30.775098747235
46,1.98830942685217,60.9077843498543
46.0208333333333,4.16218385910937,81.9376709704821
46.0416666666667,0.451241023402332,16.9221672886888
46.0625,0.614696741988374,17.9162001048699
46.0833333333333,1.92999634478776,84.6173519281058
46.1041666666667,0.435546237989351,10.0777403323567
46.125,-2.15403638784995,61.246500220158
46.1458333333333,3.28180494350814,135.574042718919
46.1666666666667,1.1241667096185,53.4890408403333
46.1875,0.400645783751695,91.4950209108827
46.2083333333333,1.1296836158427,27.889078879629
46.2291666666667,-2.27807107567682,88.1362545179331
46.25,0.0994163836136883,18.8012698850463
46.2708333333333,0.141992715827763,7.85894063069425
46.2916666666667,-0.537530678820015,39.1365889526303
46.3125,-11.7082246223002,373.089796699857
46.3333333333333,3.45480561114557,88.8722589660158
46.3541666666667,-0.23405199091477,15.9670730305393
46.375,-0.14220556119798,29.6381102493272
46.3958333333333,4.32868750638212,160.054647730239
46.4166666666667,-3.87370012342828,89.0917691993364
46.4375,0.491561137224975,12.6443542156856
46.4583333333333,-1.86386105538374,43.1621590078551
46.4791666666667,-3.02231446357919,103.384420710138
46.5,-1.54146485280276,25.6937082538207
46.5208333333333,0.701901500761694,22.1843233785635
46.5416666666667,3.05546813255142,93.1008116214967
46.5625,-0.33368942716898,17.4865448896952
46.5833333333333,-9.7293515249707,291.322387876727
46.6041666666667,-0.0792677912104242,5.57187285303828
46.625,0.530198182738393,22.6243407235162
46.6458333333333,2.21255318022929,52.067840457089
46.6666666666667,0.863875464031544,16.2050498409134
46.6875,-0.141506342339521,25.9182011958696
46.7083333333333,-0.96055041536183,28.6966662834276
46.7291666666667,3.29243521432655,65.9574523803429
46.75,0.332697922079346,7.25978269041888
46.7708333333333,-0.798478033243176,21.9257684460515
46.7916666666667,4.32842058187247,125.776341376463
46.8125,-0.100740919157601,8.06553674770734
46.8333333333333,-2.30022337542036,76.0813565900658
46.8541666666667,0.149628458695134,15.7276341083106
46.875,-0.194042496089156,13.3554804909085
46.8958333333333,0.316391999742269,7.51375037290258
46.9166666666667,-0.809833314953638,29.2527784878487
46.9375,1.27543476419438,32.8258154957697
46.9583333333333,0.607558260182571,22.0768497367442
46.9791666666667,-0.124689130665979,6.89720702813633
47,1.12459526275144,21.1130763920899
47.0208333333333,-0.052027417455876,3.05339027906864
47.0416666666667,0.0870112043506687,18.9579973284284
47.0625,0.604639134391254,10.8220826666341
47.0833333333333,5.64181103827338,178.030940937262
47.1041666666667,0.679983010512895,25.2039806599856
47.125,-1.10875838308514,25.4875123662377
47.1458333333333,0.0335505098837982,1.42491292803209
47.1666666666667,-0.044711157028546,1.71620710601159
47.1875,-0.319021536216234,11.7682037888128
47.2083333333333,-0.242026478449402,18.5182016655966
47.2291666666667,-0.0359010420347822,2.33944187330667
47.25,-1.87328756793262,52.5061172535665
47.2708333333333,-0.400528398292871,8.20927369906697
47.2916666666667,-0.218805891694749,16.095458830681
47.3125,0.900748455675247,16.7498928915505
47.3333333333333,0.27503513925542,12.7700124186558
47.3541666666667,0.0493444117684022,11.0161027644287
47.375,-0.251076110700024,14.6475603322472
47.3958333333333,0.570330540327671,14.1299976686774
47.4166666666667,0.316148615706202,8.5346488736572
47.4375,-0.0380816017216851,4.45182996979842
47.4583333333333,-0.149431905151841,6.28225637740697
47.4791666666667,-0.141295805888975,4.15783365431874
47.5,-0.0889019063707206,13.2713115534443
47.5208333333333,0.81120188959477,13.5216654516805
47.5416666666667,10.6585177523447,344.724411424711
47.5625,-1.64434534992981,52.4788603873418
47.5833333333333,0.185287028363565,8.06795812120291
47.6041666666667,0.0618169444262254,1.74124475207796
47.625,0.179739335690392,15.1869090834302
47.6458333333333,-0.379362684330741,12.1962118732771
47.6666666666667,-0.0150648028476268,4.50193349159793
47.6875,-0.347520833577132,11.4308503711591
47.7083333333333,-12.1274051786544,387.992409934398
47.7291666666667,1.26425447886272,38.657176132901
47.75,-0.288369868451667,7.80200387550518
47.7708333333333,0.136436439939709,4.86797827127327
47.7916666666667,1.17239667157013,27.3562824550627
47.8125,0.0424156897032586,2.63259725192592
47.8333333333333,0.229751187449333,7.94312747513218
47.8541666666667,-0.0364359799776003,6.32115805205805
47.875,-0.157334854183696,3.57257030186034
47.8958333333333,0.80266234684382,30.2126128806504
47.9166666666667,-0.390649766910895,8.19484635740493
47.9375,-0.498030802265197,13.7255575880137
47.9583333333333,-0.840603694222746,32.9545364003822
47.9791666666667,-0.0503585696340703,1.47961400049619
48,0.557032910413096,16.7466007948347
48.0208333333333,0.143125232699722,3.84013353030778
48.0416666666667,-0.0770429013724124,3.54642523931819
48.0625,0.386618282510638,11.937422294186
48.0833333333333,-1.3974091768739,49.6744708570555
48.1041666666667,-0.393488790561892,7.4948111187723
48.125,0.370216558395899,12.7139250655283
48.1458333333333,-0.103738937849593,3.17367461448187
48.1666666666667,-0.133020193514712,33.4453363217488
48.1875,-0.0328982208845813,5.90376848473829
48.2083333333333,0.548636352444103,28.7272005469281
48.2291666666667,-0.0165186064907151,0.438964057944653
48.25,0.323185530207855,6.77654223761231
48.2708333333333,0.0483767425325965,2.63534039751216
48.2916666666667,0.0565286193888982,4.2763190861475
48.3125,0.278854556139895,14.559916867503
48.3333333333333,-0.090756963537187,15.4325237438619
48.3541666666667,0.091025836195449,2.89776221675244
48.375,0.0473687827558725,2.8498695647622
48.3958333333333,-0.00861926261540683,0.798481473958594
48.4166666666667,0.34539295654335,13.9900846425405
48.4375,-0.0139900288937327,5.02232972416046
48.4583333333333,0.226448641261009,10.5713389589467
48.4791666666667,0.244795447564047,13.252676408903
48.5,0.13681923269605,26.6875945102004
48.5208333333333,-0.062001184949232,8.42634357493254
48.5416666666667,0.0146922527215416,5.42960008825786
48.5625,-0.683492408734581,24.851593868085
48.5833333333333,0.332512576969968,17.9794193551771
48.6041666666667,0.696539232174547,18.1017676223704
48.625,-0.11684104318261,4.51604507062927
48.6458333333333,0.246630867846009,7.56706119279176
48.6666666666667,0.157782157943446,14.1089407321401
48.6875,0.617871587814431,12.1511311425074
48.7083333333333,0.00586748291565827,3.61480386294699
48.7291666666667,-0.0247829335177545,1.32417536790396
48.75,0.320748536647172,20.5640429027869
48.7708333333333,-0.00732605891213181,13.1192802136484
48.7916666666667,0.226569962114762,8.54573497742169
48.8125,0.571952215364361,14.6486090796368
48.8333333333333,-0.241157269257186,5.5309046264354
48.8541666666667,0.240692137280859,8.2029272693852
48.875,0.0256161643622285,2.06838500438589
48.8958333333333,0.216081956170178,9.64839710960122
48.9166666666667,0.165850208145965,4.28829904259503
48.9375,0.264255333278223,6.20529684319869
48.9583333333333,0.192109888840535,5.40471818965765
48.9791666666667,-0.0294512039015927,7.04071607715206
49,0.374408641519909,14.1292953554728
49.0208333333333,0.528831606230006,16.7194391060183
49.0416666666667,-0.85648156946809,25.5319957759929
49.0625,-0.0278833902472213,3.22642968614443
49.0833333333333,-0.743781963695275,35.7591202119429
49.1041666666667,0.590064907339485,10.6662318779575
49.125,0.122462591470998,16.3714704452072
49.1458333333333,-0.0943603137291157,12.1820366020998
49.1666666666667,-0.000805627988714566,3.39278097739269
49.1875,0.0552593111524529,5.89390733889411
49.2083333333333,0.31356093285416,6.99005542208681
49.2291666666667,0.567404649058666,29.8137181074112
49.25,0.479975457537926,15.1246355785627
49.2708333333333,-0.167961751634004,17.1908513888118
49.2916666666667,0.362423524098249,19.3219282235127
49.3125,0.0138423220665666,4.13823499337924
49.3333333333333,-0.600252837186004,15.9857944707367
49.3541666666667,0.176286933418993,8.73456939327808
49.375,0.265044626319584,5.46744070707344
49.3958333333333,0.427721224121531,10.9260226025264
49.4166666666667,0.566458306154196,17.7528745550534
49.4375,0.694992732393433,18.6018851985813
49.4583333333333,0.273766785850874,7.63712443258598
49.4791666666667,2.93839867732891,105.705138712631
49.5,1.08845550716069,25.473817743309
49.5208333333333,0.288027342786928,6.88031619422845
49.5416666666667,0.195556701332006,7.18575047872812
49.5625,-0.901487486086237,51.2406958882423
49.5833333333333,-0.96683294071215,27.4299424317931
49.6041666666667,0.197292509134702,8.47355927531007
49.625,-0.134471652994495,2.97741622510425
49.6458333333333,3.67600327755671,116.43572798591
49.6666666666667,-0.000178790038549835,0.0369723933380076
49.6875,-0.000459952121366476,5.51450289502397
49.7083333333333,-0.145816130223484,3.33652273136179
49.7291666666667,0.819326814762323,19.8057234867166
49.75,-0.161448250648688,8.69769655508197
49.7708333333333,0.147095542169137,3.14472236240202
49.7916666666667,-1.5725509361419,59.8715103377252
49.8125,0.328479260469567,8.3398172635943
49.8333333333333,0.779016637805141,27.4687959046037
49.8541666666667,0.081493492794363,2.72044994147206
49.875,0.0705582952169121,2.04443329325206
49.8958333333333,0.0922346543597704,8.78838078935056
49.9166666666667,0.546741664090416,17.7760724722516
49.9375,-0.00354901357314385,7.99687910019571
49.9583333333333,0.406480569522207,8.29865752052368
49.9791666666667,0.517447769096138,19.9689434556807
50,1.00126431639983,25.1759499399414
50.0208333333333,1.20313847285196,22.9633438849016
50.0416666666667,0.0789304008626744,3.33880965203248
50.0625,-1.37967780844921,29.9090636770987
50.0833333333333,0.0354356375234857,4.04968956007485
50.1041666666667,0.229704498029387,5.7159298085084
50.125,0.12127414293227,6.43491352632868
50.1458333333333,-0.295896464070693,17.934670911985
50.1666666666667,-0.0566708555078526,1.48230923869116
50.1875,0.0982224070668187,3.14525010881628
50.2083333333333,-0.05493758675584,1.65763033689029
50.2291666666667,0.421407236229258,14.6989655326227
50.25,-0.128791671644612,22.1999498054514
50.2708333333333,0.216364654573204,5.31264902474817
50.2916666666667,-0.0315790470010961,1.11568638999312
50.3125,0.246729647661545,13.7867231005843
50.3333333333333,0.404010588205101,16.2846686071073
50.3541666666667,0.0375886325917817,3.46841003408691
50.375,-0.503624864727725,32.516622158532
50.3958333333333,-0.263915296889337,21.148413681455
50.4166666666667,0.0540386305844487,3.70286277666849
50.4375,-0.145161705883248,11.65557282367
50.4583333333333,-0.295982333067914,9.92365487540051
50.4791666666667,0.0203376145672113,0.638726590838045
50.5,0.100180407442725,9.26778905538284
50.5208333333333,1.12947528639371,23.4572238701844
50.5416666666667,-0.00342876439263387,0.11698352409163
50.5625,0.244733431605507,7.87824155456867
50.5833333333333,0.314081294828044,9.90041274237301
50.6041666666667,-1.6849003769573,55.870884778628
50.625,0.333578774106295,13.7066978354707
50.6458333333333,0.155207670349863,5.01107327121704
50.6666666666667,-0.514034300074469,18.2788933341141
50.6875,-0.655612450597526,24.1390863972034
50.7083333333333,-0.222206330783489,13.9937850142417
50.7291666666667,0.0397382012113692,12.8995315759709
50.75,0.404740315480624,12.7717065982966
50.7708333333333,0.0593626898956405,6.5028134976176
50.7916666666667,0.0981062826992342,2.26721790065558
50.8125,-0.233032940683198,32.2832317681662
50.8333333333333,-0.116187503861397,6.20450344015314
50.8541666666667,0.0737275092050104,4.90708935819591
50.875,0.0616022534993106,3.54492984425379
50.8958333333333,-0.471366789025499,23.3465575062497
50.9166666666667,-0.1849876123134,11.1411482982592
50.9375,-0.958452337657412,20.3339459978266
50.9583333333333,0.193860787231323,9.01649997377477
50.9791666666667,0.353081317640639,8.66385151178546
51,0.593074032828067,21.8800427415495
51.0208333333333,-0.300537666671879,7.39560932407388
51.0416666666667,0.00481494997498661,2.60877228627447
51.0625,0.051156513827783,4.36016541510963
51.0833333333333,-0.285454564284057,6.08587393339139
51.1041666666667,0.0270022500827432,3.38414018211025
51.125,-2.265005718892,76.221495040277
51.1458333333333,0.0607089112054829,3.76356746966517
51.1666666666667,-0.0695838690079868,2.0416876972807
51.1875,-0.0142181244138237,0.819072020704282
51.2083333333333,-1.29318813270665,36.1200894853143
51.2291666666667,-0.360786322184505,14.1700348153592
51.25,0.0288328862618792,3.86194273007105
51.2708333333333,0.174826724887986,8.09494068536063
51.2916666666667,-0.101739451928612,3.99197406365552
51.3125,-0.661893777613589,17.3741410546627
51.3333333333333,-0.160237285218699,4.86895923369767
51.3541666666667,-0.00774611458044294,4.75666984454079
51.375,-0.0418338182268437,5.69662349777332
51.3958333333333,-0.211648604681947,9.62178823592089
51.4166666666667,0.169539976961473,4.26959537940504
51.4375,-0.116039882993351,2.41113845779646
51.4583333333333,0.0389594292851003,1.96320197400449
51.4791666666667,-0.145927622530702,2.40939525009236
51.5,-0.163278252073686,5.81167529574974
51.5208333333333,0.0239679650020906,4.5565839893799
51.5416666666667,0.0818742357815037,6.45961824958191
51.5625,-0.0752348586967475,1.54569307559937
51.5833333333333,0.703062091931041,18.3989592019499
51.6041666666667,-0.252322817895883,11.4420776688293
51.625,-0.334666055703835,11.114174961357
51.6458333333333,0.0217312154964212,5.48201758040252
51.6666666666667,-1.67003252689996,62.6716593849056
51.6875,0.086613863304819,23.1360607663557
51.7083333333333,0.00778768019974715,7.11312514941492
51.7291666666667,0.399640925930997,11.5658939457391
51.75,0.187591901520985,4.74783976881824
51.7708333333333,0.101812097177058,12.8162314545164
51.7916666666667,-0.597037990499172,11.0416213974043
51.8125,0.285142809105772,23.7925361755217
51.8333333333333,-0.0687846545545143,2.14831113797063
51.8541666666667,-0.461390873604908,14.0850227938137
51.875,0.396433605650164,21.7935385578525
51.8958333333333,0.146646352512919,4.05297351121539
51.9166666666667,-0.522379972203482,21.5444947779432
51.9375,-0.14425597908901,3.08472058268001
51.9583333333333,-0.0915183867780456,2.5976295564576
51.9791666666667,0.0212331890379594,0.768253640313839
52,-0.124492371763252,21.5990072326331
52.0208333333333,-0.668932871778788,15.4616506790242
52.0416666666667,0.471963562405459,10.7966625339932
52.0625,0.00279139821212572,5.03676831867236
52.0833333333333,0.440910060327395,14.5063426417233
52.1041666666667,0.00138609829646012,0.0998227216334926
52.125,0.843682417534725,17.830518465747
52.1458333333333,0.428866724805746,9.86033439803692
52.1666666666667,0.0315409948578304,1.53208865029282
52.1875,0.119383570079337,2.6714560377283
52.2083333333333,0.0233607020534301,2.57921207504487
52.2291666666667,0.259579047059184,13.6200681168727
52.25,-0.298676176088141,10.7825691046887
52.2708333333333,0.0332951973356532,1.62478610813527
52.2916666666667,-0.153341327308317,4.86342379786185
52.3125,0.0337942518084256,1.0684964404209
52.3333333333333,-0.239838610752655,9.20292270789764
52.3541666666667,-0.100563226445278,3.26687104839464
52.375,-0.0828693152019049,1.61121939900416
52.3958333333333,0.39734765016614,13.5186422832841
52.4166666666667,-0.0282653407687222,4.30999463623442
52.4375,0.185388390390653,19.8054725288302
52.4583333333333,-0.569076550225999,21.3725118893582
52.4791666666667,0.243234188545459,7.30657488164754
52.5,-0.0873503690210451,4.32602147480327
52.5208333333333,-0.127684670182259,5.07328616889839
52.5416666666667,-0.464889548286491,11.9602005625962
52.5625,0.0695976723497269,5.27006836093277
52.5833333333333,-0.0111926847208897,2.78825496591643
52.6041666666667,0.733956722383048,18.5791383809767
52.625,-0.311569991212034,8.28437330986232
52.6458333333333,0.426426118290711,11.5728490007844
52.6666666666667,-0.331590322543307,14.8112746791634
52.6875,-0.242715932063016,11.7713874489364
52.7083333333333,0.0282031517169323,1.37809859009834
52.7291666666667,0.000333163816230326,0.0105460952348272
52.75,-0.118010541101467,12.6770269896578
52.7708333333333,0.0541259713050695,0.91694974174562
52.7916666666667,0.0395569118416491,1.80723518740736
52.8125,-0.255873900295467,5.64769464544171
52.8333333333333,-0.11517682210962,2.55253597235993
52.8541666666667,-0.125073966990272,3.22555922370379
52.875,0.729405935099549,13.2847919871596
52.8958333333333,0.354732885764448,8.2624860683093
52.9166666666667,0.242340728148,4.19845922112137
52.9375,0.236232669373519,5.56651620824521
52.9583333333333,0.351494958353646,12.0559861438042
52.9791666666667,-0.0670129369804237,3.49984942802096
53,0.131227385209462,3.82590685966424
53.0208333333333,-0.0924978089192075,3.46698338935871
53.0416666666667,0.347706048496361,6.42605731658874
53.0625,0.999651292922137,15.647835963774
53.0833333333333,-0.202636204259218,3.73251457547034
53.1041666666667,0.392294900014865,16.5112646531135
53.125,-0.158892753383017,6.51556025857913
53.1458333333333,0.0967578906348071,4.74825631217665
53.1666666666667,-0.0366906802194853,1.46281745828102
53.1875,-0.766478134436368,24.8194637874917
53.2083333333333,0.0100175032625033,0.787686890411528
53.2291666666667,0.0110041968383613,1.47672035483246
53.25,0.0851905009259748,6.63893419792733
53.2708333333333,0.207861996353283,9.56120730483991
53.2916666666667,0.131005821474466,4.60586338437675
53.3125,-0.0163351697703737,8.76198343629468
53.3333333333333,0.621746382353656,18.457614856832
53.3541666666667,-0.292460896759844,11.923520585357
53.375,-0.359196190123498,6.32315121581998
53.3958333333333,-0.091005337707187,2.2825924668521
53.4166666666667,-0.0685932268464836,4.896444943136
53.4375,0.0940545443524334,2.18251003533333
53.4583333333333,-0.0573302978659856,1.94077181222128
53.4791666666667,-0.012197149005209,0.386187952712467
53.5,-0.141351881906342,5.96160846649108
53.5208333333333,-0.0295242826874929,0.706772967250939
53.5416666666667,0.168525360754199,4.81868978320477
53.5625,0.00846442378417663,2.85871420695828
53.5833333333333,0.322972024322722,6.22829581467343
53.6041666666667,0.301247114074832,14.2325085785642
53.625,-0.363792371509672,20.068133731377
53.6458333333333,-0.936841701890529,30.3113504880032
53.6666666666667,-0.119536953075041,4.10932180829629
53.6875,-0.324459911896377,19.9536363445486
53.7083333333333,0.460584535863561,11.8530847057331
53.7291666666667,0.099532865832824,2.62171829841694
53.75,0.220601587316017,12.3122829813849
53.7708333333333,-0.0852102998324441,3.64201820239856
53.7916666666667,0.120886193758697,3.41898234739761
53.8125,0.0295037031557765,0.980455534603792
53.8333333333333,0.0151348562893554,0.488485594475913
53.8541666666667,0.129157600886711,5.11038908924496
53.875,-0.0462771095308707,3.14037174180053
53.8958333333333,-0.173721085652917,9.56090759331118
53.9166666666667,-1.37075497709192e-06,4.33904038427473e-05
53.9375,0.141719867482598,4.90823790818946
53.9583333333333,-0.325244332157843,7.28890576852392
53.9791666666667,0.0125963661631053,0.61657914553402
54,-1.72675390563562,54.5502223311235
54.0208333333333,-0.0437040644670133,1.59446461173279
54.0416666666667,0.202036425593262,7.76631508862757
54.0625,0.275586084343045,7.46493631925548
54.0833333333333,-0.538127053279835,14.827108661257
54.1041666666667,-0.0647762416830924,2.86648093612357
54.125,0.241289106042727,9.81872241313134
54.1458333333333,0.409778206118064,14.1323222886658
54.1666666666667,-0.379879328408131,10.4223456130404
54.1875,0.078795179896596,2.4339334332107
54.2083333333333,0.00881147673251607,1.13687767714626
54.2291666666667,-0.424641478865305,13.3272605928367
54.25,-0.367284391661015,11.9171004267299
54.2708333333333,-0.28008255048918,8.87451918725339
54.2916666666667,-0.0220282622493391,0.948091906103559
54.3125,0.37522932206903,11.8070522525139
54.3333333333333,0.0322379998554381,2.51859477279853
54.3541666666667,-0.0566122335238703,1.0989253720701
54.375,0.0795592142357609,2.30514912850284
54.3958333333333,-0.211982495755248,4.44203344038452
54.4166666666667,0.313312931562452,5.7931139595044
54.4375,-0.040731710599166,5.17404846119824
54.4583333333333,-0.210063892784463,9.55344583838387
54.4791666666667,-0.069485153143723,19.206730466388
54.5,0.112647126042937,10.066371071746
54.5208333333333,-0.158327857146844,3.42400125547172
54.5416666666667,0.0254282057465868,2.33076081253345
54.5625,0.125424699318747,3.93840316119089
54.5833333333333,-0.00449503621352576,5.62967694443571
54.6041666666667,-0.136407090445742,3.93067523802391
54.625,0.0364103438637945,1.67146862825799
54.6458333333333,-0.0385453297105331,1.42081555060651
54.6666666666667,1.44817031574198,39.0437115957673
54.6875,-0.145586710008325,6.96461057322497
54.7083333333333,0.263041313259912,5.97032241307329
54.7291666666667,0.0493704297012295,1.84801874568733
54.75,-0.0221650074575986,13.714148059401
54.7708333333333,0.232299439735878,3.99605541710143
54.7916666666667,0.106708630810738,2.72562282699606
54.8125,0.162436483836977,13.4259019386281
54.8333333333333,-0.269147428372069,8.50319885460322
54.8541666666667,-0.121802371586762,5.60444333352756
54.875,-0.209117936753305,4.61591212254111
54.8958333333333,0.746165843151503,15.6539245271066
54.9166666666667,0.302823954038129,5.60541827760209
54.9375,0.204945086825476,7.49802439439742
54.9583333333333,-0.370699372946548,12.9460302677182
54.9791666666667,0.237585966901885,10.9509462016991
55,-0.229544348327655,13.8485066861694
55.0208333333333,-0.00464090511345662,1.70342294561624
55.0416666666667,0.0959141089226652,2.59163376435692
55.0625,-0.0858940600646875,4.38486358657545
55.0833333333333,0.227285309223235,7.09295497670013
55.1041666666667,0.976355702652334,40.4498569179146
55.125,-2.28804201598332,65.3992352839657
55.1458333333333,0.0265555139701849,0.784647261731908
55.1666666666667,0.38811300635574,17.8534605396459
55.1875,0.0860781007875489,3.82029603715114
55.2083333333333,0.331555334174772,7.54580183888854
55.2291666666667,-0.489093187606912,10.2795148586434
55.25,-0.0270588036696926,1.31764692731298
55.2708333333333,0.130209809087573,4.118886098077
55.2916666666667,-0.06150695883034,1.38641021653284
55.3125,-0.0628974482016949,1.82804911669059
55.3333333333333,0.0166942518151481,0.52793038763688
55.3541666666667,0.0210804777211494,3.64415051185257
55.375,0.0857795964934507,5.09698286336028
55.3958333333333,0.0965135446251213,2.64640896414486
55.4166666666667,-0.11163571819065,2.93725457651332
55.4375,0.383185211885987,16.8451144368892
55.4583333333333,0.22127690761341,7.0103855795085
55.4791666666667,-0.0102926406106941,0.972848912487957
55.5,0.35408263371922,11.2082675077169
55.5208333333333,0.18976834621208,5.25687978357604
55.5416666666667,-0.00764960201449379,0.600515104489807
55.5625,0.336192466950828,6.56792461108611
55.5833333333333,-0.311855107686163,5.19346231970413
55.6041666666667,-0.209108838715618,6.61842400128239
55.625,-0.512509030833213,18.0468607068503
55.6458333333333,0.156525829567356,11.6508692807028
55.6666666666667,-0.100551399800227,3.4365316403366
55.6875,-0.132907691766357,3.97326889941235
55.7083333333333,0.00269962121721373,1.91220971708036
55.7291666666667,-0.0626729382353681,1.98598663547095
55.75,-0.484109758364455,14.5196225155648
55.7708333333333,0.488242944906414,7.32959801191376
55.7916666666667,-0.131490251432444,5.68651612769242
55.8125,-0.0156664491534579,3.54295985496696
55.8333333333333,-0.0536802559615697,5.99885609666485
55.8541666666667,0.0772208643829532,2.44401109624082
55.875,0.283029826123286,18.0548100296707
55.8958333333333,-0.053097603586094,2.58049426280303
55.9166666666667,0.0757496796573034,1.70772788422734
55.9375,-0.0490775976968035,1.78929694524122
55.9583333333333,0.111148997440304,2.20767058594296
55.9791666666667,-0.342047644407459,9.53060871674546
56,0.103725858464859,2.19727876798235
56.0208333333333,0.394169531835069,13.65341757889
56.0416666666667,0.189725542377033,7.32061182447894
56.0625,-0.0125933042045026,0.394817467913237
56.0833333333333,0.160250374973758,4.5032325766614
56.1041666666667,-0.116970245700397,2.69311124016606
56.125,-0.135290506144126,3.38238183130947
56.1458333333333,0.0911362618665133,2.81413518383808
56.1666666666667,-0.0415603659546199,1.90024560285115
56.1875,-0.0891668701719477,2.29136500211485
56.2083333333333,-0.0263709622435916,1.26500094386771
56.2291666666667,0.705081373574718,22.0630712325611
56.25,-0.153426454201777,6.69599021143187
56.2708333333333,-0.0450053245208982,1.4183023017727
56.2916666666667,0.344506816377815,8.24696325992427
56.3125,0.950682290929494,115.425630497723
56.3333333333333,6.09077192467223,173.825325732194
56.3541666666667,1.64742261166064,94.1980830991201
56.375,9.42437018711121,350.449271498358
56.3958333333333,2.33007646572676,81.4400986250373
56.4166666666667,62.9702452557138,1949.01086782106
56.4375,0.0851029343785918,2.29874864756421
56.4583333333333,2.59062002646536,56.5806456626982
56.4791666666667,0.491023238080173,26.6835261883309
56.5,-0.612517603179567,29.2269620229053
56.5208333333333,3.79771586865665,58.1565153792867
56.5416666666667,-0.279943393957451,42.806647692892
56.5625,0.87177758010532,18.0236690866559
56.5833333333333,0.863447904137227,44.9754469948802
56.6041666666667,1.49524128964334,42.2286316223806
56.625,-75.1898235849075,2477.21829606545
56.6458333333333,2.80554153463522,74.5681980194674
56.6666666666667,3.00641915375358,63.4438564356266
56.6875,1.95606172600481,49.2078233341701
56.7083333333333,0.0187982082850081,55.0133922805571
56.7291666666667,63.950225648147,1506.10761660063
56.75,-1.74249735712071,55.8149005920139
56.7708333333333,-78.9184342593656,1168.14699515178
56.7916666666667,-44.6130185183133,2315.68291523868
56.8125,29.8358286647405,1530.01345499085
56.8333333333333,-43.1023576722997,1110.19548624425
56.8541666666667,-42.3320900560828,799.170445359688
56.875,-11.2068867224985,206.61308437408
56.8958333333333,-51.1986383050711,843.142378959383
56.9166666666667,-45.9562168022476,1093.00896822446
56.9375,-69.4790745572536,1273.54550709332
56.9583333333333,-32.0745071188723,617.732900801237
56.9791666666667,-59.1436491097371,1258.79604453518
57,-20.7507473932451,367.362804220077
57.0208333333333,-64.452379170387,1114.16314492836
57.0416666666667,-31.8857980434334,566.286944324035
57.0625,-29.151050941151,672.178858392643
57.0833333333333,-48.7183085398569,783.820453393945
57.1041666666667,-3.17380649331687,71.4289396840602
57.125,-42.4942936427497,762.964359570697
57.1458333333333,-14.1429243117977,255.320402117948
57.1666666666667,-47.1538910245965,959.011945891714
57.1875,-45.4786501190504,956.191073231905
57.2083333333333,0.11491272318175,32.5620025199018
57.2291666666667,-6.99729068257506,190.614508291867
57.25,-41.0564597717993,841.984749681832
57.2708333333333,-14.7322190832215,240.321111295816
57.2916666666667,-5.5614607370068,127.943276908629
57.3125,-26.5324437056201,745.343615688394
57.3333333333333,-0.758242730737736,14.3496619312721
57.3541666666667,-6.68204517958427,194.166996931148
57.375,-5.34235274098098,157.101934261057
57.3958333333333,23.1379904199815,739.874269528865
57.4166666666667,-1.65349423360076,71.7831200701624
57.4375,-20.9487443194995,493.374591510169
57.4583333333333,-3.08580914300294,70.6065908766406
57.4791666666667,43.1830469251394,1765.58883189162
57.5,-1.24211279916902,90.7477067955358
57.5208333333333,-16.867367272427,482.917613158267
57.5416666666667,-2.87122850429153,46.6518159136693
57.5625,-9.81890272145525,170.678182589105
57.5833333333333,0.593460359998623,51.2874977935579
57.6041666666667,80.3384595638878,2690.4515697155
57.625,-0.633699376887034,15.7004680304721
57.6458333333333,-9.36987615647134,210.096990760008
57.6666666666667,-4.77125225549801,119.136551685749
57.6875,-4.13612076032344,97.2035698036868
57.7083333333333,0.489042945201963,11.4642766804317
57.7291666666667,-3.39154966728693,125.360037779101
57.75,-0.277807313762438,37.0884795201163
57.7708333333333,-4.47091257930215,105.87124299901
57.7916666666667,-9.96421341184759,263.641257730448
57.8125,-9.20285897682446,158.451068649011
57.8333333333333,-3.27965034263373,70.3535198715544
57.8541666666667,-5.54474615418871,119.131773017543
57.875,-6.42012513053856,164.885529866032
57.8958333333333,-2.34843926743272,91.5375934881651
57.9166666666667,-0.86935620353006,65.5781837500204
57.9375,-2.34638316213581,93.1958523218164
57.9583333333333,-0.592256722448437,12.8499548664309
57.9791666666667,-2.21467292442686,68.9776094487574
58,-4.55449175277211,96.5781193891323
58.0208333333333,-5.15166515236137,124.096857530749
58.0416666666667,-13.5720465513516,377.36071286978
58.0625,-0.778918961034418,23.0932234163005
58.0833333333333,-34.4529154363439,1090.5379724069
58.1041666666667,-0.895961621371815,25.1960479753634
58.125,-17.5754246434251,512.263967715374
58.1458333333333,-8.92132155417374,243.169235189628
58.1666666666667,-18.6800410292568,492.676113007115
58.1875,-9.86267229712616,278.841536571993
58.2083333333333,-23.0377065306697,567.052527723011
58.2291666666667,-2.1294116261833,70.0244212643594
58.25,0.561094659696815,73.8077532756362
58.2708333333333,0.942339008132548,22.3640553546177
58.2916666666667,-1.6405917839376,22.6657338983423
58.3125,-1.58876216538524,52.4572237235148
58.3333333333333,-6.7167111536624,120.621715254933
58.3541666666667,-1.57236588892565,22.895739221419
58.375,-0.487008225153111,14.0651140719551
58.3958333333333,-2.86587648118014,162.717567806672
58.4166666666667,-10.4047432670322,239.682745090596
58.4375,-17.1567399456405,251.254626389809
58.4583333333333,-17.0817241938936,306.994985614552
58.4791666666667,-23.9106779110561,390.139169481839
58.5,-20.6210588495603,442.796605827283
58.5208333333333,-28.101878312193,474.529005524031
58.5416666666667,-36.2436617668797,481.238493539959
58.5625,-4.00820410454344,51.6953073759988
58.5833333333333,-31.4800758275982,504.189489383671
58.6041666666667,-19.7155709634688,320.846197346292
58.625,-13.4086627602119,232.188088214361
58.6458333333333,-15.0067980548497,180.920460568771
58.6666666666667,-24.3965766591686,423.413218953608
58.6875,-17.0936821612651,233.225640629832
58.7083333333333,-45.9829961179763,605.26932739636
58.7291666666667,-4.38324739012376,116.621825661996
58.75,-13.4845120260526,183.660729611884
58.7708333333333,-14.4706839635999,256.2094981253
58.7916666666667,-13.1767714305585,196.206893631053
58.8125,-19.8359616699605,345.738760767527
58.8333333333333,-5.22358181619188,123.264184495117
58.8541666666667,0.0808162900183955,25.9439416551704
58.875,-8.71783663980123,131.503228831525
58.8958333333333,-0.75986156423795,24.6972275832956
58.9166666666667,-18.8722622303403,503.155085747266
58.9375,-13.3621105603039,301.541935603037
58.9583333333333,-14.680320119353,303.550237950895
58.9791666666667,-21.2097116520043,543.309701023353
59,-5.47873799500448,129.051801592786
59.0208333333333,-8.75780917679685,247.305051761168
59.0416666666667,10.1375589719255,284.434155184296
59.0625,27.3421837005692,447.635890730821
59.0833333333333,17.7087488056756,331.821824866088
59.1041666666667,-15.548678686596,480.468875328838
59.125,22.7000464265317,501.956316007141
59.1458333333333,3.75043838042097,193.49141533005
59.1666666666667,32.2530044670703,413.323727970527
59.1875,56.6276135902596,1237.23198549704
59.2083333333333,23.1449914795523,503.959138117505
59.2291666666667,40.2459589439694,648.944740787939
59.25,37.7517000776451,957.361065641678
59.2708333333333,7.38828758592776,180.536300435367
59.2916666666667,0.061803242988678,242.743463415412
59.3125,5.71437135463852,238.594447410846
59.3333333333333,18.1788373834336,275.235336561835
59.3541666666667,20.2416252838807,443.25364362401
59.375,6.20915700949914,151.147593425502
59.3958333333333,-1.37975736933073,40.340061890753
59.4166666666667,1.30182948284589,67.2083065381397
59.4375,-2.12252424441792,199.302733262524
59.4583333333333,15.5468349816498,477.692148864495
59.4791666666667,-2.06279975571664,150.748047587304
59.5,4.03519132442375,95.9757795690399
59.5208333333333,1.72954911125692,50.1609936219713
59.5416666666667,16.2155459113746,518.349345031466
59.5625,2.4262191148092,53.2887445825805
59.5833333333333,2.15969972904897,132.214755445078
59.6041666666667,1.84189793547944,81.3175512045702
59.625,-1.63643435254403,143.390621372974
59.6458333333333,2.57127355207628,89.3860879809688
59.6666666666667,-5.1818839224803,84.7623191665664
59.6875,17.6888971020533,577.03030685351
59.7083333333333,-6.05148385593648,153.448579718986
59.7291666666667,0.812500837606816,30.1109690439367
59.75,-48.5136182034903,1184.06864667962
59.7708333333333,2.31339295551834,80.0127954490984
59.7916666666667,0.734672011150024,18.7546955819648
59.8125,-5.24882998263909,199.152058329801
59.8333333333333,0.0366521805300155,17.099552622018
59.8541666666667,10.134400977441,326.278581460407
59.875,1.40624485720696,59.418907003874
59.8958333333333,0.668543642708011,31.4328101325547
59.9166666666667,-11.0025275949205,393.262215256129
59.9375,-1.39430230991424,48.4482997644509
59.9583333333333,-13.2960481714402,290.812215414069
59.9791666666667,-10.261050689746,254.408915303683
60,-0.815974617143846,17.2303486978759
60.0208333333333,-1.81251512887886,80.2825812048732
60.0416666666667,0.269363399853435,64.4902346385201
60.0625,-2.37475846834566,281.149589061819
60.0833333333333,2.55595776199976,113.72911713661
60.1041666666667,1.223730841287,330.836952783904
60.125,-21.0344243046937,603.670289074304
60.1458333333333,10.0112409946195,331.126246467857
60.1666666666667,7.99894276180289,267.180511488703
60.1875,40.5212800486867,621.849400958829
60.2083333333333,34.5446470107914,1018.92874917459
60.2291666666667,2.93714574414462,392.141762758059
60.25,4.35250371336073,257.670385599656
60.2708333333333,2.87715619599216,200.835563181981
60.2916666666667,-4.32315104765657,285.67381633321
60.3125,2.38943710747636,253.378477462415
60.3333333333333,11.4852840439987,288.921376214859
60.3541666666667,3.15807002779145,389.071621495467
60.375,-5.2555048210493,222.465086721904
60.3958333333333,9.67452550799249,303.354175036438
60.4166666666667,6.31814973488194,176.509011537759
60.4375,-14.0869842025384,344.68051696853
60.4583333333333,8.59016984466423,477.669883236136
60.4791666666667,0.860123938365976,27.8057810820017
60.5,7.11562148810544,144.623134385417
60.5208333333333,-13.7893246641113,458.581203197955
60.5416666666667,-10.7447191240636,593.31473686115
60.5625,4.88950574509817,165.124697825025
60.5833333333333,4.41639838970252,132.025781386452
60.6041666666667,-14.1146224999555,323.448833474111
60.625,-1.03471643041844,39.6758052426451
60.6458333333333,-0.89193247261328,31.0034138310099
60.6666666666667,-3.9460523743489,125.465722147499
60.6875,5.74140505049167,102.051222186113
60.7083333333333,8.88865980640984,241.70787321822
60.7291666666667,10.2221944568375,147.075449660703
60.75,10.477222603955,136.192609195068
60.7708333333333,6.03858384633703,76.7800288550701
60.7916666666667,7.22586166986425,139.363134047829
60.8125,-8.68002485452939,357.219414388332
60.8333333333333,4.60274601735547,95.5565954324057
60.8541666666667,8.63242025539891,130.825454056999
60.875,4.19319962501991,122.678830829715
60.8958333333333,1.31079670823444,52.1941916587385
60.9166666666667,4.06467798002555,56.9830377839445
60.9375,7.14675084279849,116.940668224489
60.9583333333333,5.16759652146655,93.2140268313897
60.9791666666667,3.58622729558379,91.140547588833
61,5.11544027633304,291.401177018617
61.0208333333333,14.0549850561962,236.135663636037
61.0416666666667,2.97290663854963,40.4781944469432
61.0625,2.3664766971485,45.4233082984676
61.0833333333333,5.68840115041659,76.0906342961217
61.1041666666667,-1.58715401447843,199.794586358888
61.125,-0.113409970282868,25.8250869742815
61.1458333333333,1.61305384835883,29.4028715902844
61.1666666666667,0.734884398150329,45.3935695296932
61.1875,2.96132125948646,55.9012979159071
61.2083333333333,0.119610917408408,10.2693948743907
61.2291666666667,5.12896154646505,191.467251934737
61.25,8.51614353076574,155.1639597079
61.2708333333333,0.529624727170475,17.1090145526071
61.2916666666667,2.19190298257201,44.6524796442024
61.3125,1.4304216116018,38.0028242234883
61.3333333333333,3.9020358429339,97.9135496141789
61.3541666666667,7.00445361400134,133.973855673015
61.375,-4.10904347742475,94.6483626677139
61.3958333333333,0.430086589942675,15.8537069322745
61.4166666666667,-1.03037505032741,39.9448069374078
61.4375,8.63714870065957,122.541020240717
61.4583333333333,-0.534451093296316,66.6333371239917
61.4791666666667,4.35526110108804,71.9053537995893
61.5,2.91710395242114,45.9707659279941
61.5208333333333,0.475799353060823,18.0238758323653
61.5416666666667,-19.4685685221999,578.00063717396
61.5625,0.0387165170576555,8.54789290435883
61.5833333333333,-0.358054003827151,12.1600848567354
61.6041666666667,0.274572567357016,12.7364285410304
61.625,-0.879109269922869,107.94158654617
61.6458333333333,-0.277002766685167,34.4870178429338
61.6666666666667,5.52182621745343,163.167910299611
61.6875,-5.34999386254451,91.556522744006
61.7083333333333,0.668306839832464,31.9481655017415
61.7291666666667,0.655061947235931,36.0911286293581
61.75,3.82947479344987,161.734532243086
61.7708333333333,1.69874289607509,58.064910334594
61.7916666666667,4.15166713200584,161.121160940395
61.8125,-1.97160421175374,53.778918996655
61.8333333333333,1.89975814377521,61.7637155866668
61.8541666666667,0.301855794469082,33.9220117480363
61.875,6.24260782477967,181.91355966555
61.8958333333333,1.11887544910456,96.9283371793816
61.9166666666667,4.73396678077288,113.335611452202
61.9375,0.678797969968349,66.4152043161593
61.9583333333333,-0.575015170125554,71.7709186410983
61.9791666666667,1.80458240764631,130.424481987116
62,18.7312518802811,318.118973390746
62.0208333333333,-1.39163409190544,130.699180904177
62.0416666666667,7.48119877896152,120.021243767926
62.0625,3.2472986798634,93.5822744804284
62.0833333333333,2.81454181718423,87.9804940947998
62.1041666666667,3.41653215332115,70.9935218993406
62.125,-2.11169277331409,70.5432575016259
62.1458333333333,5.73433039332442,103.285668123599
62.1666666666667,7.90002754087328,231.174141474217
62.1875,9.40628564742238,173.684079788341
62.2083333333333,5.68862897815236,196.725279009991
62.2291666666667,1.65104526297026,30.9067513117096
62.25,0.879002244485581,28.7065823649046
62.2708333333333,0.931844994007975,47.2617716103336
62.2916666666667,6.06172728944572,143.020654064996
62.3125,5.87393571225691,127.647736751694
62.3333333333333,2.61848156846295,82.2344010822064
62.3541666666667,9.20226838620575,259.108169518216
62.375,1.06341435441445,28.4037218494859
62.3958333333333,-0.17510047298853,39.6110087957929
62.4166666666667,2.07390319186899,48.3917993100435
62.4375,1.00451590543107,24.1676512640575
62.4583333333333,1.83517476534621,45.9758069899196
62.4791666666667,1.7596562578803,53.0295794575912
62.5,3.85632663718938,117.559762667069
62.5208333333333,0.760809265148854,24.3273810739104
62.5416666666667,4.29038399283134,127.878125510747
62.5625,-0.129887162037481,16.563531566828
62.5833333333333,-3.65145964189351,112.496580803691
62.6041666666667,-3.0422683482015,105.878928341379
62.625,-14.5348903990933,458.785083825296
62.6458333333333,-0.114406729692434,86.9802253531882
62.6666666666667,-0.0295643924762129,11.4957721425289
62.6875,2.67228009198199,64.5197952767715
62.7083333333333,-0.166420531057977,19.4187732908274
62.7291666666667,-0.328900557201689,59.4392639041751
62.75,1.0709219874241,59.3452796828459
62.7708333333333,-5.64321863207404,127.131468288357
62.7916666666667,-5.41713665155571,129.461471161397
62.8125,-7.73470878397813,200.102061136324
62.8333333333333,-1.74299030072614,66.2128371505446
62.8541666666667,1.99749315679355,99.2251614211408
62.875,-2.83312682723308,122.189369559251
62.8958333333333,1.57863683786698,54.1873084999547
62.9166666666667,2.51355954027177,51.032470980771
62.9375,3.25337540959533,127.044771752936
62.9583333333333,-71.1705012808014,2172.54852006067
62.9791666666667,2.21793387115084,41.4096914928356
63,-0.354575535984033,17.4735943694403
63.0208333333333,-5.04737483814048,126.567884447342
63.0416666666667,1.66224614529,41.8699556518376
63.0625,0.156834195553259,49.1206194445667
63.0833333333333,-10.3827985318778,251.943779123599
63.1041666666667,0.836994885504849,69.4625142528155
63.125,1.39805498872681,33.5855174671894
63.1458333333333,1.42227690188835,54.7380772352421
63.1666666666667,45.0162381361483,793.910364592306
63.1875,11.5816509322003,241.756520048421
63.2083333333333,0.489190063924478,15.0815786219895
63.2291666666667,0.885391837535039,32.0269481730993
63.25,8.35122678053874,188.002877123626
63.2708333333333,9.80595904925888,191.393360351905
63.2916666666667,13.5216246635628,429.462084813595
63.3125,-0.145363902617783,20.6966460485459
63.3333333333333,3.23609214285053,142.627101131427
63.3541666666667,3.22383933099465,86.5886374484541
63.375,4.10947179609029,94.2888405751183
63.3958333333333,0.169153812291816,11.1988042368898
63.4166666666667,-4.56538889058882,181.622683204742
63.4375,-5.79448278076062,113.421323002296
63.4583333333333,0.346110209806202,10.3551456263832
63.4791666666667,2.70116994177393,142.178995559488
63.5,18.3203402616259,658.47134772387
63.5208333333333,1.40674930250857,30.2436898921396
63.5416666666667,1.15555841776839,33.7151455728174
63.5625,0.197641209299613,13.5556362167958
63.5833333333333,4.86913851439136,149.638384122503
63.6041666666667,-3.58563387052136,95.7296906536335
63.625,8.34654213699169,202.999271020032
63.6458333333333,7.43902078986503,150.297672977783
63.6666666666667,-3.88976165426398,250.877191783809
63.6875,1.05110415141881,25.3669870224515
63.7083333333333,3.86911336249355,125.420567676274
63.7291666666667,0.0261078835637239,1.39954890542976
63.75,5.39366924249611,178.25666429803
63.7708333333333,0.449080517373433,13.6029129061801
63.7916666666667,6.42096789182193,128.49230801948
63.8125,0.766478578951331,11.8859127558896
63.8333333333333,8.28436292614586,250.245939047864
63.8541666666667,0.257463367778567,8.10319340505358
63.875,0.204875040497151,4.43378608769983
63.8958333333333,-0.073232715286838,11.024325986995
63.9166666666667,0.0640114407211752,1.84205490343209
63.9375,2.51748596827637,83.4789796599541
63.9583333333333,0.452243325224919,17.1068622110247
63.9791666666667,-2.33525590073256,71.9937868983649
64,16.672942726717,366.679449515441
64.0208333333333,-1.23630161023152,21.6551215253583
64.0416666666667,1.81052100446774,60.2724560796598
64.0625,0.0225992565837326,10.9489794679412
64.0833333333333,2.87876801901572,89.4415524226216
64.1041666666667,22.0165458743586,474.868429317602
64.125,1.27387862680923,25.5373914152511
64.1458333333333,11.3993215483888,263.601696862085
64.1666666666667,-0.564163038507988,33.8459199917057
64.1875,1.73147501369111,91.6846096051776
64.2083333333333,9.79048202499388,279.188735029739
64.2291666666667,0.00487528861370879,35.2086243643065
64.25,4.69838847989609,131.324857226574
64.2708333333333,6.34548375994871,186.854348218701
64.2916666666667,0.308926336603496,23.7205016142916
64.3125,-0.774091797461403,27.1161262192111
64.3333333333333,1.31622838282722,33.4653658062165
64.3541666666667,0.334082785840072,7.50606881468573
64.375,1.8865561181076,68.8910074240444
64.3958333333333,0.713757772822326,12.3422090870258
64.4166666666667,12.4030801020746,374.067167059833
64.4375,-0.306959209269415,21.1743969937469
64.4583333333333,-1.9427757324621,70.8997411293318
64.4791666666667,-1.11198194479977,22.6514022439804
64.5,-0.864083583497156,103.766727662464
64.5208333333333,1.91802456750911,142.390640282898
64.5416666666667,4.76528931095837,152.52406767083
64.5625,1.02941398435489,24.644025064623
64.5833333333333,4.60936543923069,217.607068876292
64.6041666666667,4.98619306171166,172.615895098678
64.625,4.83276228732937,105.687103775261
64.6458333333333,-0.427447942398929,13.9969285645012
64.6666666666667,-1.48479675099032,47.3056099368055
64.6875,12.3334378381693,389.273504035726
64.7083333333333,0.812036284119726,15.5202932441756
64.7291666666667,0.375773155389007,10.2665672156907
64.75,-7.49788569146429,250.824349635075
64.7708333333333,0.250226480978268,6.76513861167216
64.7916666666667,6.91188837911059,134.303178444609
64.8125,5.24132988236835,129.270159575704
64.8333333333333,0.369063325779897,31.5520903040504
64.8541666666667,6.24140292890901,137.011425814296
64.875,3.14926639368457,63.7936452432429
64.8958333333333,2.88182023424656,46.4635155696812
64.9166666666667,9.22914568277452,181.364693669521
64.9375,5.73267358929873,98.1338519716584
64.9583333333333,2.18624663580549,46.5007688226145
64.9791666666667,0.845221497277639,41.648912472413
65,1.24561443769944,23.6613468526077
65.0208333333333,-3.61425030170308,101.202542756632
65.0416666666667,-3.92905568233865,456.762821048548
65.0625,1.33328811041144,28.8607251157479
65.0833333333333,0.324636461360085,8.88961250879921
65.1041666666667,-0.180122337768299,4.88053943475211
65.125,2.04199699691775,95.346717577027
65.1458333333333,1.5285800820232,53.6249736041092
65.1666666666667,1.28419674879877,40.6062479820128
65.1875,1.59034668713096,35.7463242099594
65.2083333333333,-0.00353522870413157,25.3381448835057
65.2291666666667,-0.00446250727935548,7.55125586036062
65.25,0.102441569278735,2.50745400677006
65.2708333333333,3.01504506207297,72.8633608535976
65.2916666666667,0.61666500158644,14.553203167969
65.3125,9.41499981211665,260.995329105151
65.3333333333333,0.163780008922058,32.9917115090922
65.3541666666667,8.88050265517637,259.573727156093
65.375,0.560311732296997,31.4334576503428
65.3958333333333,-0.797462356205845,48.4539244892241
65.4166666666667,-1.69824006336205,53.032935351931
65.4375,0.869486971411908,23.459987543648
65.4583333333333,-0.086879578868122,3.81605370257151
65.4791666666667,0.00325286481000394,1.48702124942803
65.5,0.426683676104621,12.0698953366344
65.5208333333333,1.30278372738427,31.2362111511199
65.5416666666667,1.61855612680094,50.7211797556119
65.5625,2.63121820471602,53.3466638192199
65.5833333333333,-0.00535308774989108,1.14552496131503
65.6041666666667,0.37810800172944,22.2754014157985
65.625,-0.0193183269495577,0.611509731437095
65.6458333333333,-0.0473706724640917,1.35507549030499
65.6666666666667,5.10499585828156,127.707758788494
65.6875,4.99707873506241,105.860160798319
65.7083333333333,0,0
65.7291666666667,2.41105187784416,77.6697493919311
65.75,-0.00137165248616591,0.243351323248842
65.7708333333333,-0.0775210340184458,1.77868851297769
65.7916666666667,0.000240435371806775,0.293524034634352
65.8125,1.44815405781183,40.8806031226635
65.8333333333333,0.137378421889045,4.11900384229838
65.8541666666667,2.37881661463702,58.9890072759796
65.875,-0.0401203409433835,1.9834498013653
65.8958333333333,1.1445067930419,36.2286570399415
65.9166666666667,-0.00887748781472166,0.281011404537845
65.9375,-0.0155691416542924,0.49283158197819
65.9583333333333,-0.0332356688705443,0.872799480800577
65.9791666666667,0,0
66,0.0113464171960898,1.05899916702571
66.0208333333333,-0.00828354399187628,0.262210478942929
66.0416666666667,0.233141613127276,9.14892011230545
66.0625,0.0348297587170221,1.66964003723679
66.0833333333333,0.0669697699327553,1.65271151178964
66.1041666666667,0.0632239879436322,2.00131636599503
66.125,-0.0597304375655722,1.46162810743119
66.1458333333333,0.063308589926083,2.91593915385306
66.1666666666667,0.00529963207159225,0.167756586441301
66.1875,0.178911144590408,6.72502890886866
66.2083333333333,-0.0298497051931187,0.944874018013157
66.2291666666667,-0.119229646693073,5.25475864689854
66.25,0,0
66.2708333333333,0,0
66.2916666666667,0.0120989478185825,1.63973517067216
66.3125,-0.0105270148088384,6.6448144098862
66.3333333333333,-0.0339998590857745,1.07624458125847
66.3541666666667,0,0
66.375,0.0272193564128214,0.861611948765371
66.3958333333333,0,0
66.4166666666667,0.0329559324731797,1.04319972783122
66.4375,-0.0128238133425797,0.405929906538821
66.4583333333333,0,0
66.4791666666667,0,0
66.5,0.0154382853371536,0.488689405921261
66.5208333333333,4.71137000418078,149.135513312313
66.5416666666667,0,0
66.5625,0.0403591643186196,1.27754446841835
66.5833333333333,-0.199633814401815,6.31928533715037
66.6041666666667,0,0
66.625,0.0455553480349051,1.44202646093978
66.6458333333333,0.01982585055309,0.627575078260574
66.6666666666667,0,0
66.6875,0,0
66.7083333333333,0,0
66.7291666666667,0,0
66.75,0,0
66.7708333333333,0,0
66.7916666666667,0,0
66.8125,0.0470928526450891,1.49069522163069
66.8333333333333,0,0
66.8541666666667,0,0
66.875,-0.209109141773613,6.6192209843488
66.8958333333333,-0.209829044332448,6.64200905608834
66.9166666666667,0,0
66.9375,13.2453211561979,419.272476554192
66.9583333333333,0,0
66.9791666666667,0,0
67,0,0
67.0208333333333,1.30053034216642,41.1674863118613
67.0416666666667,0,0
67.0625,0,0
67.0833333333333,0,0
67.1041666666667,0,0
67.125,0,0
67.1458333333333,-0.00083995789403482,0.0265883493710857
67.1666666666667,0,0
67.1875,0,0
67.2083333333333,0,0
67.2291666666667,0,0
67.25,0.72625763929007,23.6776352574653
67.2708333333333,0,0
67.2916666666667,0,0
67.3125,0,0
67.3333333333333,0,0
67.3541666666667,0,0
67.375,-0.0395889319227557,1.64011735571178
67.3958333333333,0.0174870876192574,0.553542979244061
67.4166666666667,0,0
67.4375,0,0
67.4583333333333,-0.0154321827787075,0.488496233195372
67.4791666666667,0,0
67.5,0,0
67.5208333333333,0,0
67.5416666666667,0,0
67.5625,0,0
67.5833333333333,0,0
67.6041666666667,0,0
67.625,0,0
67.6458333333333,0,0
67.6666666666667,0,0
67.6875,0,0
67.7083333333333,0,0
67.7291666666667,0,0
67.75,0,0
67.7708333333333,0,0
67.7916666666667,0,0
67.8125,0,0
67.8333333333333,0,0
67.8541666666667,0,0
67.875,0,0
67.8958333333333,0,0
67.9166666666667,0,0
67.9375,0,0
67.9583333333333,0,0
67.9791666666667,0,0
68,0,0
68.0208333333333,0,0
68.0416666666667,0,0
68.0625,0,0
68.0833333333333,0,0
68.1041666666667,0,0
68.125,0,0
68.1458333333333,0,0
68.1666666666667,0,0
68.1875,0,0
68.2083333333333,0,0
68.2291666666667,0,0
68.25,0,0
68.2708333333333,0,0
68.2916666666667,0,0
68.3125,0,0
68.3333333333333,0,0
68.3541666666667,0,0
68.375,0,0
68.3958333333333,0,0
68.4166666666667,0,0
68.4375,0,0
68.4583333333333,0,0
68.4791666666667,0,0
68.5,0,0
68.5208333333333,0,0
68.5416666666667,0,0
68.5625,0,0
68.5833333333333,0,0
68.6041666666667,0,0
68.625,0,0
68.6458333333333,0,0
68.6666666666667,0,0
68.6875,0,0
68.7083333333333,0,0
68.7291666666667,0,0
68.75,0,0
68.7708333333333,0,0
68.7916666666667,0,0
68.8125,0,0
68.8333333333333,0,0
68.8541666666667,0,0
68.875,0,0
68.8958333333333,0,0
68.9166666666667,0,0
68.9375,0,0
68.9583333333333,0,0
68.9791666666667,0,0
69,0,0
69.0208333333333,0,0
69.0416666666667,0,0
69.0625,0,0
69.0833333333333,0,0
69.1041666666667,0,0
69.125,0,0
69.1458333333333,0,0
69.1666666666667,0,0
69.1875,0,0
69.2083333333333,0,0
69.2291666666667,0,0
69.25,0,0
69.2708333333333,0,0
69.2916666666667,0,0
69.3125,0,0
69.3333333333333,0,0
69.3541666666667,0,0
69.375,0,0
69.3958333333333,0,0
69.4166666666667,0,0
69.4375,0,0
69.4583333333333,0,0
69.4791666666667,0,0
69.5,0,0
69.5208333333333,0,0
69.5416666666667,0,0
69.5625,0,0
69.5833333333333,0,0
69.6041666666667,0,0
69.625,0,0
69.6458333333333,0,0
69.6666666666667,0,0
69.6875,0,0
69.7083333333333,0,0
69.7291666666667,0,0
69.75,0,0
69.7708333333333,0,0
69.7916666666667,0,0
69.8125,0,0
69.8333333333333,0,0
69.8541666666667,0,0
69.875,0,0
69.8958333333333,0,0
69.9166666666667,0,0
69.9375,0,0
69.9583333333333,0,0
69.9791666666667,0,0
70,0,0
70.0208333333333,0,0
70.0416666666667,0,0
70.0625,0,0
70.0833333333333,0,0
70.1041666666667,0,0
70.125,0,0
70.1458333333333,0,0
70.1666666666667,0,0
70.1875,0,0
70.2083333333333,0,0
70.2291666666667,0,0
70.25,0,0
70.2708333333333,0,0
70.2916666666667,0,0
70.3125,0,0
70.3333333333333,0,0
70.3541666666667,0,0
70.375,0,0
70.3958333333333,0,0
70.4166666666667,0,0
70.4375,0,0
70.4583333333333,0,0
70.4791666666667,0,0
70.5,0,0
70.5208333333333,0,0
70.5416666666667,0,0
70.5625,0,0
70.5833333333333,0,0
70.6041666666667,0,0
70.625,0,0
70.6458333333333,0,0
70.6666666666667,0,0
70.6875,0,0
70.7083333333333,0,0
70.7291666666667,0,0
70.75,0,0
70.7708333333333,0,0
70.7916666666667,0,0
70.8125,0,0
70.8333333333333,0,0
70.8541666666667,0,0
70.875,0,0
70.8958333333333,0,0
70.9166666666667,0,0
70.9375,0,0
70.9583333333333,0,0
70.9791666666667,0,0
71,0,0
71.0208333333333,0,0
71.0416666666667,0,0
71.0625,0,0
71.0833333333333,0,0
71.1041666666667,0,0
71.125,0,0
71.1458333333333,0,0
71.1666666666667,0,0
71.1875,0,0
71.2083333333333,0,0
71.2291666666667,0,0
71.25,0,0
71.2708333333333,0,0
71.2916666666667,0,0
71.3125,0,0
71.3333333333333,0,0
71.3541666666667,0,0
71.375,0,0
71.3958333333333,0,0
71.4166666666667,0,0
71.4375,0,0
71.4583333333333,0,0
71.4791666666667,0,0
71.5,0,0
71.5208333333333,0,0
71.5416666666667,0,0
71.5625,0,0
71.5833333333333,0,0
71.6041666666667,0,0
71.625,0,0
71.6458333333333,0,0
71.6666666666667,0,0
71.6875,0,0
71.7083333333333,0,0
71.7291666666667,0,0
71.75,0,0
71.7708333333333,0,0
71.7916666666667,0,0
71.8125,0,0
71.8333333333333,0,0
71.8541666666667,0,0
71.875,0,0
71.8958333333333,0,0
71.9166666666667,0,0
71.9375,0,0
71.9583333333333,0,0
71.9791666666667,0,0
72,0,0
72.0208333333333,0,0
72.0416666666667,0,0
72.0625,0,0
72.0833333333333,0,0
72.1041666666667,0,0
72.125,0,0
72.1458333333333,0,0
72.1666666666667,0,0
72.1875,0,0
72.2083333333333,0,0
72.2291666666667,0,0
72.25,0,0
72.2708333333333,0,0
72.2916666666667,0,0
72.3125,0,0
72.3333333333333,0,0
72.3541666666667,0,0
72.375,0,0
72.3958333333333,0,0
72.4166666666667,0,0
72.4375,0,0
72.4583333333333,0,0
72.4791666666667,0,0
72.5,0,0
72.5208333333333,0,0
72.5416666666667,0,0
72.5625,0,0
72.5833333333333,0,0
72.6041666666667,0,0
72.625,0,0
72.6458333333333,0,0
72.6666666666667,0,0
72.6875,0,0
72.7083333333333,0,0
72.7291666666667,0,0
72.75,0,0
72.7708333333333,0,0
72.7916666666667,0,0
72.8125,0,0
72.8333333333333,0,0
72.8541666666667,0,0
72.875,0,0
72.8958333333333,0,0
72.9166666666667,0,0
72.9375,0,0
72.9583333333333,0,0
72.9791666666667,0,0
73,0,0
73.0208333333333,0,0
73.0416666666667,0,0
73.0625,0,0
73.0833333333333,0,0
73.1041666666667,0,0
73.125,0,0
73.1458333333333,0,0
73.1666666666667,0,0
73.1875,0,0
73.2083333333333,0,0
73.2291666666667,0,0
73.25,0,0
73.2708333333333,0,0
73.2916666666667,0,0
73.3125,0,0
73.3333333333333,0,0
73.3541666666667,0,0
73.375,0,0
73.3958333333333,0,0
73.4166666666667,0,0
73.4375,0,0
73.4583333333333,0,0
73.4791666666667,0,0
73.5,0,0
73.5208333333333,0,0
73.5416666666667,0,0
73.5625,0,0
73.5833333333333,0,0
73.6041666666667,0,0
73.625,0,0
73.6458333333333,0,0
73.6666666666667,0,0
73.6875,0,0
73.7083333333333,0,0
73.7291666666667,0,0
73.75,0,0
73.7708333333333,0,0
73.7916666666667,0,0
73.8125,0,0
73.8333333333333,0,0
73.8541666666667,0,0
73.875,0,0
73.8958333333333,0,0
73.9166666666667,0,0
73.9375,0,0
73.9583333333333,0,0
73.9791666666667,0,0
74,0,0
74.0208333333333,0,0
74.0416666666667,0,0
74.0625,0,0
74.0833333333333,0,0
74.1041666666667,0,0
74.125,0,0
74.1458333333333,0,0
74.1666666666667,0,0
74.1875,0,0
74.2083333333333,0,0
74.2291666666667,0,0
74.25,0,0
74.2708333333333,0,0
74.2916666666667,0,0
74.3125,0,0
74.3333333333333,0,0
74.3541666666667,0,0
74.375,0,0
74.3958333333333,0,0
74.4166666666667,0,0
74.4375,0,0
74.4583333333333,0,0
74.4791666666667,0,0
74.5,0,0
74.5208333333333,0,0
74.5416666666667,0,0
74.5625,0,0
74.5833333333333,0,0
74.6041666666667,0,0
74.625,0,0
74.6458333333333,0,0
74.6666666666667,0,0
74.6875,0,0
74.7083333333333,0,0
74.7291666666667,0,0
74.75,0,0
74.7708333333333,0,0
74.7916666666667,0,0
74.8125,0,0
74.8333333333333,0,0
74.8541666666667,0,0
74.875,0,0
74.8958333333333,0,0
74.9166666666667,0,0
74.9375,0,0
74.9583333333333,0,0
74.9791666666667,0,0
75,0,0
75.0208333333333,0,0
75.0416666666667,0,0
75.0625,0,0
75.0833333333333,0,0
75.1041666666667,0,0
75.125,0,0
75.1458333333333,0,0
75.1666666666667,0,0
75.1875,0,0
75.2083333333333,0,0
75.2291666666667,0,0
75.25,0,0
75.2708333333333,0,0
75.2916666666667,0,0
75.3125,0,0
75.3333333333333,0,0
75.3541666666667,0,0
75.375,0,0
75.3958333333333,0,0
75.4166666666667,0,0
75.4375,0,0
75.4583333333333,0,0
75.4791666666667,0,0
75.5,0,0
75.5208333333333,0,0
75.5416666666667,0,0
75.5625,0,0
75.5833333333333,0,0
75.6041666666667,0,0
75.625,0,0
75.6458333333333,0,0
75.6666666666667,0,0
75.6875,0,0
75.7083333333333,0,0
75.7291666666667,0,0
75.75,0,0
75.7708333333333,0,0
75.7916666666667,0,0
75.8125,0,0
75.8333333333333,0,0
75.8541666666667,0,0
75.875,0,0
75.8958333333333,0,0
75.9166666666667,0,0
75.9375,0,0
75.9583333333333,0,0
75.9791666666667,0,0
76,0,0
76.0208333333333,0,0
76.0416666666667,0,0
76.0625,0,0
76.0833333333333,0,0
76.1041666666667,0,0
76.125,0,0
76.1458333333333,0,0
76.1666666666667,0,0
76.1875,0,0
76.2083333333333,0,0
76.2291666666667,0,0
76.25,0,0
76.2708333333333,0,0
76.2916666666667,0,0
76.3125,0,0
76.3333333333333,0,0
76.3541666666667,0,0
76.375,0,0
76.3958333333333,0,0
76.4166666666667,0,0
76.4375,0,0
76.4583333333333,0,0
76.4791666666667,0,0
76.5,0,0
76.5208333333333,0,0
76.5416666666667,0,0
76.5625,0,0
76.5833333333333,0,0
76.6041666666667,0,0
76.625,0,0
76.6458333333333,0,0
76.6666666666667,0,0
76.6875,0,0
76.7083333333333,0,0
76.7291666666667,0,0
76.75,0,0
76.7708333333333,0,0
76.7916666666667,0,0
76.8125,0,0
76.8333333333333,0,0
76.8541666666667,0,0
76.875,0,0
76.8958333333333,0,0
76.9166666666667,0,0
76.9375,0,0
76.9583333333333,0,0
76.9791666666667,0,0
77,0,0
77.0208333333333,0,0
77.0416666666667,0,0
77.0625,0,0
77.0833333333333,0,0
77.1041666666667,0,0
77.125,0,0
77.1458333333333,0,0
77.1666666666667,0,0
77.1875,0,0
77.2083333333333,0,0
77.2291666666667,0,0
77.25,0,0
77.2708333333333,0,0
77.2916666666667,0,0
77.3125,0,0
77.3333333333333,0,0
77.3541666666667,0,0
77.375,0,0
77.3958333333333,0,0
77.4166666666667,0,0
77.4375,0,0
77.4583333333333,0,0
77.4791666666667,0,0
77.5,0,0
77.5208333333333,0,0
77.5416666666667,0,0
77.5625,0,0
77.5833333333333,0,0
77.6041666666667,0,0
77.625,0,0
77.6458333333333,0,0
77.6666666666667,0,0
77.6875,0,0
77.7083333333333,0,0
77.7291666666667,0,0
77.75,0,0
77.7708333333333,0,0
77.7916666666667,0,0
77.8125,0,0
77.8333333333333,0,0
77.8541666666667,0,0
77.875,0,0
77.8958333333333,0,0
77.9166666666667,0,0
77.9375,0,0
77.9583333333333,0,0
77.9791666666667,0,0
78,0,0
78.0208333333333,0,0
78.0416666666667,0,0
78.0625,0,0
78.0833333333333,0,0
78.1041666666667,0,0
78.125,0,0
78.1458333333333,0,0
78.1666666666667,0,0
78.1875,0,0
78.2083333333333,0,0
78.2291666666667,0,0
78.25,0,0
78.2708333333333,0,0
78.2916666666667,0,0
78.3125,0,0
78.3333333333333,0,0
78.3541666666667,0,0
78.375,0,0
78.3958333333333,0,0
78.4166666666667,0,0
78.4375,0,0
78.4583333333333,0,0
78.4791666666667,0,0
78.5,0,0
78.5208333333333,0,0
78.5416666666667,0,0
78.5625,0,0
78.5833333333333,0,0
78.6041666666667,0,0
78.625,0,0
78.6458333333333,0,0
78.6666666666667,0,0
78.6875,0,0
78.7083333333333,0,0
78.7291666666667,0,0
78.75,0,0
78.7708333333333,0,0
78.7916666666667,0,0
78.8125,0,0
78.8333333333333,0,0
78.8541666666667,0,0
78.875,0,0
78.8958333333333,0,0
78.9166666666667,0,0
78.9375,0,0
78.9583333333333,0,0
78.9791666666667,0,0
79,0,0
79.0208333333333,0,0
79.0416666666667,0,0
79.0625,0,0
79.0833333333333,0,0
79.1041666666667,0,0
79.125,0,0
79.1458333333333,0,0
79.1666666666667,0,0
79.1875,0,0
79.2083333333333,0,0
79.2291666666667,0,0
79.25,0,0
79.2708333333333,0,0
79.2916666666667,0,0
79.3125,0,0
79.3333333333333,0,0
79.3541666666667,0,0
79.375,0,0
79.3958333333333,0,0
79.4166666666667,0,0
79.4375,0,0
79.4583333333333,0,0
79.4791666666667,0,0
79.5,0,0
79.5208333333333,0,0
79.5416666666667,0,0
79.5625,0,0
79.5833333333333,0,0
79.6041666666667,0,0
79.625,0,0
79.6458333333333,0,0
79.6666666666667,0,0
79.6875,0,0
79.7083333333333,0,0
79.7291666666667,0,0
79.75,0,0
79.7708333333333,0,0
79.7916666666667,0,0
79.8125,0,0
79.8333333333333,0,0
79.8541666666667,0,0
79.875,0,0
79.8958333333333,0,0
79.9166666666667,0,0
79.9375,0,0
79.9583333333333,0,0
79.9791666666667,0,0
80,0,0
80.0208333333333,0,0
80.0416666666667,0,0
80.0625,0,0
80.0833333333333,0,0
80.1041666666667,0,0
80.125,0,0
80.1458333333333,0,0
80.1666666666667,0,0
80.1875,0,0
80.2083333333333,0,0
80.2291666666667,0,0
80.25,0,0
80.2708333333333,0,0
80.2916666666667,0,0
80.3125,0,0
80.3333333333333,0,0
80.3541666666667,0,0
80.375,0,0
80.3958333333333,0,0
80.4166666666667,0,0
80.4375,0,0
80.4583333333333,0,0
80.4791666666667,0,0
80.5,0,0
80.5208333333333,0,0
80.5416666666667,0,0
80.5625,0,0
80.5833333333333,0,0
80.6041666666667,0,0
80.625,0,0
80.6458333333333,0,0
80.6666666666667,0,0
80.6875,0,0
80.7083333333333,0,0
80.7291666666667,0,0
80.75,0,0
80.7708333333333,0,0
80.7916666666667,0,0
80.8125,0,0
80.8333333333333,0,0
80.8541666666667,0,0
80.875,0,0
80.8958333333333,0,0
80.9166666666667,0,0
80.9375,0,0
80.9583333333333,0,0
80.9791666666667,0,0
81,0,0
81.0208333333333,0,0
81.0416666666667,0,0
81.0625,0,0
81.0833333333333,0,0
81.1041666666667,0,0
81.125,0,0
81.1458333333333,0,0
81.1666666666667,0,0
81.1875,0,0
81.2083333333333,0,0
81.2291666666667,0,0
81.25,0,0
81.2708333333333,0,0
81.2916666666667,0,0
81.3125,0,0
81.3333333333333,0,0
81.3541666666667,0,0
81.375,0,0
81.3958333333333,0,0
81.4166666666667,0,0
81.4375,0,0
81.4583333333333,0,0
81.4791666666667,0,0
81.5,0,0
81.5208333333333,0,0
81.5416666666667,0,0
81.5625,0,0
81.5833333333333,0,0
81.6041666666667,0,0
81.625,0,0
81.6458333333333,0,0
81.6666666666667,0,0
81.6875,0,0
81.7083333333333,0,0
81.7291666666667,0,0
81.75,0,0
81.7708333333333,0,0
81.7916666666667,0,0
81.8125,0,0
81.8333333333333,0,0
81.8541666666667,0,0
81.875,0,0
81.8958333333333,0,0
81.9166666666667,0,0
81.9375,0,0
81.9583333333333,0,0
81.9791666666667,0,0
82,0,0
82.0208333333333,0,0
82.0416666666667,0,0
82.0625,0,0
82.0833333333333,0,0
82.1041666666667,0,0
82.125,0,0
82.1458333333333,0,0
82.1666666666667,0,0
82.1875,0,0
82.2083333333333,0,0
82.2291666666667,0,0
82.25,0,0
82.2708333333333,0,0
82.2916666666667,0,0
82.3125,0,0
82.3333333333333,0,0
82.3541666666667,0,0
82.375,0,0
82.3958333333333,0,0
82.4166666666667,0,0
82.4375,0,0
82.4583333333333,0,0
82.4791666666667,0,0
82.5,0,0
82.5208333333333,0,0
82.5416666666667,0,0
82.5625,0,0
82.5833333333333,0,0
82.6041666666667,0,0
82.625,0,0
82.6458333333333,0,0
82.6666666666667,0,0
82.6875,0,0
82.7083333333333,0,0
82.7291666666667,0,0
82.75,0,0
82.7708333333333,0,0
82.7916666666667,0,0
82.8125,0,0
82.8333333333333,0,0
82.8541666666667,0,0
82.875,0,0
82.8958333333333,0,0
82.9166666666667,0,0
82.9375,0,0
82.9583333333333,0,0
82.9791666666667,0,0
83,0,0
83.0208333333333,0,0
83.0416666666667,0,0
83.0625,0,0
83.0833333333333,0,0
83.1041666666667,0,0
83.125,0,0
83.1458333333333,0,0
83.1666666666667,0,0
83.1875,0,0
83.2083333333333,0,0
83.2291666666667,0,0
83.25,0,0
83.2708333333333,0,0
83.2916666666667,0,0
83.3125,0,0
83.3333333333333,0,0
83.3541666666667,0,0
83.375,0,0
83.3958333333333,0,0
83.4166666666667,0,0
83.4375,0,0
83.4583333333333,0,0
83.4791666666667,0,0
83.5,0,0
83.5208333333333,0,0
83.5416666666667,0,0
83.5625,0,0
83.5833333333333,0,0
83.6041666666667,0,0
83.625,0,0
83.6458333333333,0,0
83.6666666666667,0,0
83.6875,0,0
83.7083333333333,0,0
83.7291666666667,0,0
83.75,0,0
83.7708333333333,0,0
83.7916666666667,0,0
83.8125,0,0
83.8333333333333,0,0
83.8541666666667,0,0
83.875,0,0
83.8958333333333,0,0
83.9166666666667,0,0
83.9375,0,0
83.9583333333333,0,0
83.9791666666667,0,0
84,0,0
84.0208333333333,0,0
84.0416666666667,0,0
84.0625,0,0
84.0833333333333,0,0
84.1041666666667,0,0
84.125,0,0
84.1458333333333,0,0
84.1666666666667,0,0
84.1875,0,0
84.2083333333333,0,0
84.2291666666667,0,0
84.25,0,0
84.2708333333333,0,0
84.2916666666667,0,0
84.3125,0,0
84.3333333333333,0,0
84.3541666666667,0,0
84.375,0,0
84.3958333333333,0,0
84.4166666666667,0,0
84.4375,0,0
84.4583333333333,0,0
84.4791666666667,0,0
84.5,0,0
84.5208333333333,0,0
84.5416666666667,0,0
84.5625,0,0
84.5833333333333,0,0
84.6041666666667,0,0
84.625,0,0
84.6458333333333,0,0
84.6666666666667,0,0
84.6875,0,0
84.7083333333333,0,0
84.7291666666667,0,0
84.75,0,0
84.7708333333333,0,0
84.7916666666667,0,0
84.8125,0,0
84.8333333333333,0,0
84.8541666666667,0,0
84.875,0,0
84.8958333333333,0,0
84.9166666666667,0,0
84.9375,0,0
84.9583333333333,0,0
84.9791666666667,0,0
85,0,0
85.0208333333333,0,0
85.0416666666667,0,0
85.0625,0,0
85.0833333333333,0,0
85.1041666666667,0,0
85.125,0,0
85.1458333333333,0,0
85.1666666666667,0,0
85.1875,0,0
85.2083333333333,0,0
85.2291666666667,0,0
85.25,0,0
85.2708333333333,0,0
85.2916666666667,0,0
85.3125,0,0
85.3333333333333,0,0
85.3541666666667,0,0
85.375,0,0
85.3958333333333,0,0
85.4166666666667,0,0
85.4375,0,0
85.4583333333333,0,0
85.4791666666667,0,0
85.5,0,0
85.5208333333333,0,0
85.5416666666667,0,0
85.5625,0,0
85.5833333333333,0,0
85.6041666666667,0,0
85.625,0,0
85.6458333333333,0,0
85.6666666666667,0,0
85.6875,0,0
85.7083333333333,0,0
85.7291666666667,0,0
85.75,0,0
85.7708333333333,0,0
85.7916666666667,0,0
85.8125,0,0
85.8333333333333,0,0
85.8541666666667,0,0
85.875,0,0
85.8958333333333,0,0
85.9166666666667,0,0
85.9375,0,0
85.9583333333333,0,0
85.9791666666667,0,0
86,0,0
86.0208333333333,0,0
86.0416666666667,0,0
86.0625,0,0
86.0833333333333,0,0
86.1041666666667,0,0
86.125,0,0
86.1458333333333,0,0
86.1666666666667,0,0
86.1875,0,0
86.2083333333333,0,0
86.2291666666667,0,0
86.25,0,0
86.2708333333333,0,0
86.2916666666667,0,0
86.3125,0,0
86.3333333333333,0,0
86.3541666666667,0,0
86.375,0,0
86.3958333333333,0,0
86.4166666666667,0,0
86.4375,0,0
86.4583333333333,0,0
86.4791666666667,0,0
86.5,0,0
86.5208333333333,0,0
86.5416666666667,0,0
86.5625,0,0
86.5833333333333,0,0
86.6041666666667,0,0
86.625,0,0
86.6458333333333,0,0
86.6666666666667,0,0
86.6875,0,0
86.7083333333333,0,0
86.7291666666667,0,0
86.75,0,0
86.7708333333333,0,0
86.7916666666667,0,0
86.8125,0,0
86.8333333333333,0,0
86.8541666666667,0,0
86.875,0,0
86.8958333333333,0,0
86.9166666666667,0,0
86.9375,0,0
86.9583333333333,0,0
86.9791666666667,0,0
87,0,0
87.0208333333333,0,0
87.0416666666667,0,0
87.0625,0,0
87.0833333333333,0,0
87.1041666666667,0,0
87.125,0,0
87.1458333333333,0,0
87.1666666666667,0,0
87.1875,0,0
87.2083333333333,0,0
87.2291666666667,0,0
87.25,0,0
87.2708333333333,0,0
87.2916666666667,0,0
87.3125,0,0
87.3333333333333,0,0
87.3541666666667,0,0
87.375,0,0
87.3958333333333,0,0
87.4166666666667,0,0
87.4375,0,0
87.4583333333333,0,0
87.4791666666667,0,0
87.5,0,0
87.5208333333333,0,0
87.5416666666667,0,0
87.5625,0,0
87.5833333333333,0,0
87.6041666666667,0,0
87.625,0,0
87.6458333333333,0,0
87.6666666666667,0,0
87.6875,0,0
87.7083333333333,0,0
87.7291666666667,0,0
87.75,0,0
87.7708333333333,0,0
87.7916666666667,0,0
87.8125,0,0
87.8333333333333,0,0
87.8541666666667,0,0
87.875,0,0
87.8958333333333,0,0
87.9166666666667,0,0
87.9375,0,0
87.9583333333333,0,0
87.9791666666667,0,0
88,0,0
88.0208333333333,0,0
88.0416666666667,0,0
88.0625,0,0
88.0833333333333,0,0
88.1041666666667,0,0
88.125,0,0
88.1458333333333,0,0
88.1666666666667,0,0
88.1875,0,0
88.2083333333333,0,0
88.2291666666667,0,0
88.25,0,0
88.2708333333333,0,0
88.2916666666667,0,0
88.3125,0,0
88.3333333333333,0,0
88.3541666666667,0,0
88.375,0,0
88.3958333333333,0,0
88.4166666666667,0,0
88.4375,0,0
88.4583333333333,0,0
88.4791666666667,0,0
88.5,0,0
88.5208333333333,0,0
88.5416666666667,0,0
88.5625,0,0
88.5833333333333,0,0
88.6041666666667,0,0
88.625,0,0
88.6458333333333,0,0
88.6666666666667,0,0
88.6875,0,0
88.7083333333333,0,0
88.7291666666667,0,0
88.75,0,0
88.7708333333333,0,0
88.7916666666667,0,0
88.8125,0,0
88.8333333333333,0,0
88.8541666666667,0,0
88.875,0,0
88.8958333333333,0,0
88.9166666666667,0,0
88.9375,0,0
88.9583333333333,0,0
88.9791666666667,0,0
89,0,0
89.0208333333333,0,0
89.0416666666667,0,0
89.0625,0,0
89.0833333333333,0,0
89.1041666666667,0,0
89.125,0,0
89.1458333333333,0,0
89.1666666666667,0,0
89.1875,0,0
89.2083333333333,0,0
89.2291666666667,0,0
89.25,0,0
89.2708333333333,0,0
89.2916666666667,0,0
89.3125,0,0
89.3333333333333,0,0
89.3541666666667,0,0
89.375,0,0
89.3958333333333,0,0
89.4166666666667,0,0
89.4375,0,0
89.4583333333333,0,0
89.4791666666667,0,0
89.5,0,0
89.5208333333333,0,0
89.5416666666667,0,0
89.5625,0,0
89.5833333333333,0,0
89.6041666666667,0,0
89.625,0,0
89.6458333333333,0,0
89.6666666666667,0,0
89.6875,0,0
89.7083333333333,0,0
89.7291666666667,0,0
89.75,0,0
89.7708333333333,0,0
89.7916666666667,0,0
89.8125,0,0
89.8333333333333,0,0
89.8541666666667,0,0
89.875,0,0
89.8958333333333,0,0
89.9166666666667,0,0
89.9375,0,0
89.9583333333333,0,0
89.9791666666667,0,0
90,0,0
90.0208333333333,0,0
90.0416666666667,0,0
90.0625,0,0
90.0833333333333,0,0
90.1041666666667,0,0
90.125,0,0
90.1458333333333,0,0
90.1666666666667,0,0
90.1875,0,0
90.2083333333333,0,0
90.2291666666667,0,0
90.25,0,0
90.2708333333333,0,0
90.2916666666667,0,0
90.3125,0,0
90.3333333333333,0,0
90.3541666666667,0,0
90.375,0,0
90.3958333333333,0,0
90.4166666666667,0,0
90.4375,0,0
90.4583333333333,0,0
90.4791666666667,0,0
90.5,0,0
90.5208333333333,0,0
90.5416666666667,0,0
90.5625,0,0
90.5833333333333,0,0
90.6041666666667,0,0
90.625,0,0
90.6458333333333,0,0
90.6666666666667,0,0
90.6875,0,0
90.7083333333333,0,0
90.7291666666667,0,0
90.75,0,0
90.7708333333333,0,0
90.7916666666667,0,0
90.8125,0,0
90.8333333333333,0,0
90.8541666666667,0,0
90.875,0,0
90.8958333333333,0,0
90.9166666666667,0,0
90.9375,0,0
90.9583333333333,0,0
90.9791666666667,0,0
91,0,0
91.0208333333333,0,0
91.0416666666667,0,0
91.0625,0,0
91.0833333333333,0,0
91.1041666666667,0,0
91.125,0,0
91.1458333333333,0,0
91.1666666666667,0,0
91.1875,0,0
91.2083333333333,0,0
91.2291666666667,0,0
91.25,0,0
91.2708333333333,0,0
91.2916666666667,0,0
91.3125,0,0
91.3333333333333,0,0
91.3541666666667,0,0
91.375,0,0
91.3958333333333,0,0
91.4166666666667,0,0
91.4375,0,0
91.4583333333333,0,0
91.4791666666667,0,0
91.5,0,0
91.5208333333333,0,0
91.5416666666667,0,0
91.5625,0,0
91.5833333333333,0,0
91.6041666666667,1.10149022673873,34.8669941497706
91.625,3.17857305506777,54.003180142653
91.6458333333333,1.10190040264911,34.8799780153743
91.6666666666667,-0.52020672701457,132.859419031626
91.6875,-3.03792841319104,150.339237648887
91.7083333333333,-0.665435970878357,44.5559492801133
91.7291666666667,0.896142400587672,59.7928969055706
91.75,-2.80897231623993,88.2045236319654
91.7708333333333,0.00960779811275587,64.624859088959
91.7916666666667,2.97070128829401,90.6621437680042
91.8125,-4.96907757123543,80.7653840631464
91.8333333333333,2.38545415448292,55.1224433508165
91.8541666666667,4.4222478625205,76.5137515336267
91.875,-7.12299830323571,69.4992016065654
91.8958333333333,3.38479037026312,75.7638223868366
91.9166666666667,0.569993419198921,41.6954373192271
91.9375,1.96378874081753,74.3892642564922
91.9583333333333,-5.83916084485997,112.802731132561
91.9791666666667,-3.97694049269702,66.672008063228
92,-1.07180976358798,41.018464347605
92.0208333333333,-80.4563178906984,2471.58230632028
92.0416666666667,1.43805627645687,30.0935579413692
92.0625,-0.677331848999077,81.7666789638736
92.0833333333333,-0.0548068493946302,26.1207619081583
92.1041666666667,2.25802051232439,71.7223439618948
92.125,-0.507295207314251,14.4561824949977
92.1458333333333,0.949576552831033,32.0914403425188
92.1666666666667,1.3892447490521,41.6149069079422
92.1875,-0.287533675749132,7.79651043159125
92.2083333333333,-1.06849021512499,31.1035011202164
92.2291666666667,1.10049606813093,37.8110232134118
92.25,0,0
92.2708333333333,0,0
92.2916666666667,0.0136448112666212,3.753657531508
92.3125,-0.63810375680463,20.1987810834485
92.3333333333333,0.0664616750155504,2.10380335449024
92.3541666666667,2.69849278278106,56.9939180472487
92.375,-1.47023860106555,56.9181017682298
92.3958333333333,5.18159348253173,171.24507907096
92.4166666666667,-0.0853269743435151,2.70097277581988
92.4375,0.990045773158698,20.576967809428
92.4583333333333,1.4979698132658,36.3708795671948
92.4791666666667,-0.0882174826223013,4.44442695133549
92.5,-1.75927234445049,55.6886816176522
92.5208333333333,-0.737163240883948,20.7859168251461
92.5416666666667,-0.986060355424526,23.3504622150208
92.5625,0.0634920055082197,1.81808720347916
92.5833333333333,1.09227087535051,39.923149708169
92.6041666666667,0.0840253860230897,2.25243667817185
92.625,0.0312038217552689,0.987737743087133
92.6458333333333,-0.246762923013064,8.24532761125905
92.6666666666667,-0.0366815866538143,1.16113301436148
92.6875,0,0
92.7083333333333,-0.00942308357328471,0.798576115121341
92.7291666666667,0.140961075506496,37.6209878554337
92.75,-0.78558541475922,25.9660653761612
92.7708333333333,0,0
92.7916666666667,0.477633720242459,14.1879290467133
92.8125,-0.896677987282642,19.8291413701116
92.8333333333333,-1.22723634302068,38.8474099485929
92.8541666666667,0.485867169537029,16.2274091629829
92.875,0,0
92.8958333333333,-0.414227946386666,12.6159244523777
92.9166666666667,-0.407558399321823,12.9010099044797
92.9375,-0.579809878177017,62.7809716978058
92.9583333333333,-0.0157189990813944,0.497575226458392
92.9791666666667,0,0
93,-0.121203544534113,48.9734641561165
93.0208333333333,-0.903596258166932,28.6027825598984
93.0416666666667,-2.011027719905,63.6578428412929
93.0625,0,0
93.0833333333333,0,0
93.1041666666667,-0.81480765938939,18.2490681363897
93.125,0.0080865368028552,0.255974337813108
93.1458333333333,0.882385524460265,27.9435045273635
93.1666666666667,0.685270028566256,22.0541199997289
93.1875,0,0
93.2083333333333,-0.705642047253503,22.4880336273242
93.2291666666667,-0.0138635681213995,0.438842703139517
93.25,-0.363136070671394,14.9538285421872
93.2708333333333,0.0698501363319314,2.62899289486512
93.2916666666667,0.408533631457557,14.102416621738
93.3125,-1.46570992986785,46.396144340993
93.3333333333333,-2.15520202715589,68.186261681429
93.3541666666667,-1.7174378141514,56.0795876338086
93.375,0.39966421212106,12.6511242747531
93.3958333333333,0,0
93.4166666666667,-0.126752434192322,4.01227017196328
93.4375,0,0
93.4583333333333,0.0296055613455291,0.878328577088309
93.4791666666667,0,0
93.5,0.733419110941,23.215929864601
93.5208333333333,1.46161177280115,46.2664197052215
93.5416666666667,0.0135136030742664,0.427764775297031
93.5625,0.73271822951693,23.5965906296694
93.5833333333333,0.059594672782591,1.88643263174496
93.6041666666667,0.0262100760453613,1.54060888791075
93.625,-0.0236735689491084,0.749372232286308
93.6458333333333,0,0
93.6666666666667,-0.121530532561993,3.84697409472577
93.6875,-0.0180375045006339,0.570966086337541
93.7083333333333,0.294546060169325,50.4827921027695
93.7291666666667,-0.0124259482102601,0.3933357310262
93.75,0,0
93.7708333333333,0.0318409979122671,1.0079071615705
93.7916666666667,1.97962627459123,45.8822380858432
93.8125,0,0
93.8333333333333,-0.0886689669688036,3.88474695111428
93.8541666666667,0,0
93.875,2.07974062686536,65.8329075552978
93.8958333333333,-0.128795535549795,4.39798804261657
93.9166666666667,-0.396199991744503,8.9776890080455
93.9375,0.142093697239361,19.4819818798273
93.9583333333333,0.16686830596396,32.5505449737775
93.9791666666667,12.2096855265055,405.874303499713
94,0.133638944223419,23.6798248389864
94.0208333333333,3.52602156408007,86.4280346505652
94.0416666666667,-0.534475768707025,13.7604643924572
94.0625,0.587244605395318,25.5415898392263
94.0833333333333,0.187162164966174,25.3499656561615
94.1041666666667,10.8175874440062,343.17390321639
94.125,1.34383352233404,24.9662973129209
94.1458333333333,0.964680020746084,19.4246636923457
94.1666666666667,-0.642719017370539,18.3506282396233
94.1875,0.262973049234519,14.1016771050301
94.2083333333333,-0.0841306959264784,10.732084141316
94.2291666666667,0.639839320967868,19.6201264291595
94.25,0.124232974725904,11.6432877451085
94.2708333333333,-1.01647148507207,18.8374947350415
94.2916666666667,0.196297441540028,11.6781268022067
94.3125,-1.23673963745589,47.9143379640766
94.3333333333333,0.109787976007439,11.9512580610236
94.3541666666667,-0.177017378118894,5.60337598777733
94.375,0.275435612966122,6.90565422315858
94.3958333333333,0.021079313054196,28.3840359916717
94.4166666666667,-0.849114200746882,27.8984360713213
94.4375,-0.24083846500533,7.62359315274468
94.4583333333333,-0.263144363938719,8.32967263373889
94.4791666666667,8.00158161020147,222.782059717776
94.5,-0.176858490416254,5.5983464954914
94.5208333333333,-0.37340902656805,11.8200325602235
94.5416666666667,-0.36224905385712,11.4667705032594
94.5625,1.13088821582102,25.1662823134674
94.5833333333333,-0.589588361938328,27.9609041642672
94.6041666666667,0.0312889711581626,0.990433094948167
94.625,0,0
94.6458333333333,0.251577868630169,9.79287998322472
94.6666666666667,0.480363158266877,20.8878993081115
94.6875,0,0
94.7083333333333,-0.00409412529276492,0.129597012452769
94.7291666666667,10.2989724472489,323.009564253921
94.75,0.094871636075623,3.00310315945503
94.7708333333333,0.371231648520703,11.7511090003083
94.7916666666667,0.266974492669918,7.57100390157195
94.8125,0,0
94.8333333333333,-0.169255813362135,5.357688439765
94.8541666666667,0.166183430500757,9.9262502492
94.875,-0.115430520299836,10.3713850944977
94.8958333333333,0.289799779750393,6.51451730481558
94.9166666666667,0.466844421940779,10.951548228318
94.9375,0.0613424490126167,13.7905047241455
94.9583333333333,0,0
94.9791666666667,0.0932663217207447,2.95228792309492
95,0,0
95.0208333333333,-0.753348641120691,13.7766155078671
95.0416666666667,-0.150194005189656,4.75429865209374
95.0625,0.195737207575263,12.4162269648826
95.0833333333333,0.858118918962602,19.2878736425918
95.1041666666667,-0.546557500050282,12.168178027399
95.125,0,0
95.1458333333333,-0.272621350335032,15.0620305651375
95.1666666666667,0,0
95.1875,-1.08066634520588,34.2078270160493
95.2083333333333,-0.124571511148188,3.94323439735994
95.2291666666667,-0.184462558283902,5.83904857656273
95.25,0.187448963823011,5.93358140303114
95.2708333333333,0.183843397167066,8.81279696273594
95.2916666666667,-0.400903713390809,12.690359923397
95.3125,-0.0810289703584667,9.17000106255322
95.3333333333333,-0.510840216844742,11.4342094522846
95.3541666666667,-0.151757597565911,4.80379320493868
95.375,-1.07630639237163,26.3303334761778
95.3958333333333,0.345846806403547,9.23760376872328
95.4166666666667,0,0
95.4375,0.983678721058088,23.3727358946438
95.4583333333333,-0.118427869089897,3.74876119505205
95.4791666666667,0.712307435379329,16.2383988242174
95.5,-0.00500211486356941,2.26365772488019
95.5208333333333,0,0
95.5416666666667,0.730142350018836,24.5836367423385
95.5625,0,0
95.5833333333333,-0.152010073911914,6.91390583819534
95.6041666666667,0,0
95.625,0,0
95.6458333333333,0.0286478854430559,0.90683115464742
95.6666666666667,-0.17073229147764,5.27206858170047
95.6875,-0.205208896501197,6.49576112442918
95.7083333333333,-0.2428865186329,5.54430084425842
95.7291666666667,-0.129367202462945,4.09503904978144
95.75,0.095312717537424,3.01706532123809
95.7708333333333,0.160769496403554,5.08905930755382
95.7916666666667,-0.000165756500136157,0.00524691983663392
95.8125,-0.0126333168690509,0.399899858094592
95.8333333333333,0.295099287804745,9.34118605114969
95.8541666666667,0,0
95.875,-0.191842422398892,6.07265362604675
95.8958333333333,0.169510297042847,5.3657439638098
95.9166666666667,0,0
95.9375,0,0
95.9583333333333,-0.0540426122273071,1.71068557725369
95.9791666666667,0,0
96,18.3963908428704,6.07717904627804
96.0208333333333,-0.0451813633134804,1.43018820511373
96.0416666666667,0.0881151373756961,2.78923035793161
96.0625,0,0
96.0833333333333,0,0
96.1041666666667,0,0
96.125,0.685135592057223,17.2447763450753
96.1458333333333,-0.374113417255136,8.42429928484097
96.1666666666667,0.624774647769457,15.0111665601563
96.1875,-0.106297343371995,3.36477688091792
96.2083333333333,0,0
96.2291666666667,0.212854381727751,6.73777424646631
96.25,0,0
96.2708333333333,0,0
96.2916666666667,0.416226179065076,17.3509169488192
96.3125,0,0
96.3333333333333,0,0
96.3541666666667,0,0
96.375,0.0780000175761626,2.46904247581232
96.3958333333333,0,0
96.4166666666667,0,0
96.4375,0.166567848978453,5.27260258410733
96.4583333333333,-0.0457335548170933,0
96.4791666666667,0,0
96.5,0.334399741138683,10.5852176759557
96.5208333333333,0,0
96.5416666666667,0,0
96.5625,0.349960108895586,10.3828738903511
96.5833333333333,0.30820700020043,17.1233681024852
96.6041666666667,0,0
96.625,0,0
96.6458333333333,-0.0582261116631781,1.84311167311471
96.6666666666667,0,0
96.6875,-0.0377524954736415,1.19503197292637
96.7083333333333,-0.0744792793194652,2.35759567654057
96.7291666666667,0,0
96.75,0,0
96.7708333333333,0,0
96.7916666666667,0,0
96.8125,0,0
96.8333333333333,-0.143867540935694,3.22199734102213
96.8541666666667,-0.108840584869882,3.44528162283545
96.875,0,0
96.8958333333333,0,0
96.9166666666667,0,0
96.9375,0,0
96.9583333333333,0,0
96.9791666666667,0,0
97,-0.0657010397336572,1.49600672357217
97.0208333333333,0.0986307234838336,3.12209475419538
97.0416666666667,-0.108256152524638,3.42678177720096
97.0625,0,0
97.0833333333333,0,0
97.1041666666667,0,0
97.125,0,0
97.1458333333333,0,0
97.1666666666667,-0.343391185551179,10.8698363063513
97.1875,0,0
97.2083333333333,0,0
97.2291666666667,0,0
97.25,0,0
97.2708333333333,0,0
97.2916666666667,0,0
97.3125,0,0
97.3333333333333,0,0
97.3541666666667,-0.0104955201186404,0.33222921973527
97.375,0,0
97.3958333333333,0,0
97.4166666666667,0.0656176514514287,2.0770863088387
97.4375,0,0
97.4583333333333,0.0763466776776786,2.41670702047315
97.4791666666667,0,0
97.5,0,0
97.5208333333333,-0.267837295857555,6.89641184917633
97.5416666666667,0,0
97.5625,0,0
97.5833333333333,0,0
97.6041666666667,0,0
97.625,0.0290974759287275,0.921062664335995
97.6458333333333,0.204743415121419,4.60887196876864
97.6666666666667,-0.207802316512324,2.28135375893394
97.6875,0,0
97.7083333333333,-0.0367342391403342,5.24743236096366
97.7291666666667,0.0296169927199962,0.937507648124462
97.75,-0.203957796623335,6.45615832899509
97.7708333333333,0,0
97.7916666666667,-0.174665060366165,3.95179934421345
97.8125,-0.115790310167212,0
97.8333333333333,-0.0824523266182263,2.60997757405848
97.8541666666667,0.00627969905926556,4.67979969583863
97.875,-0.0281793214573756,12.039564637711
97.8958333333333,0.203120625182412,6.42965818307962
97.9166666666667,-0.120085355411895,3.53361515049337
97.9375,0.00470167941989518,0.309834114454957
97.9583333333333,-0.251722367298861,7.96811637082064
97.9791666666667,-0.15240428216645,4.82426360734114
98,-0.227292347492987,8.81973088829426
98.0208333333333,-0.407634557285159,14.011747945059
98.0416666666667,-0.370161695430068,11.7172402947618
98.0625,0,0
98.0833333333333,0.431174126630008,13.6485511952771
98.1041666666667,0,0
98.125,0.334214532350687,10.5793550059376
98.1458333333333,-0.169501642687458,5.36547001552466
98.1666666666667,0.133388065007089,10.0557816392964
98.1875,-0.14650185159275,4.63742580589107
98.2083333333333,-0.547044316339689,21.2105274689595
98.2291666666667,-1.8580121290748,85.5775854640973
98.25,1.49598718794851,47.35455228211
98.2708333333333,-0.516873894219221,9.88873967536943
98.2916666666667,-0.000171305507203042,22.3374725492162
98.3125,-0.0172940726476044,3.28553912924551
98.3333333333333,0,0
98.3541666666667,-0.602208068389317,13.7101035213945
98.375,0.719005300851836,18.2722489519447
98.3958333333333,0,0
98.4166666666667,0,0
98.4375,0.420324424271248,13.3051105550549
98.4583333333333,0.509714501355137,23.966589489581
98.4791666666667,0,0
98.5,0,0
98.5208333333333,-0.211940285919702,6.70883910712699
98.5416666666667,0,0
98.5625,0.0964623626655629,3.05345662910817
98.5833333333333,0,0
98.6041666666667,-0.0887127199478116,2.80814646589168
98.625,0,0
98.6458333333333,0,0
98.6666666666667,0,0
98.6875,0,0
98.7083333333333,-0.33829843175828,10.7086283242987
98.7291666666667,0,0
98.75,0,0
98.7708333333333,0,0
98.7916666666667,0,0
98.8125,-0.375366995892628,11.8820108722668
98.8333333333333,0,0
98.8541666666667,0,0
98.875,0,0
98.8958333333333,0,0
98.9166666666667,0,0
98.9375,0,0
98.9583333333333,0,0
98.9791666666667,0,0
99,0,0
99.0208333333333,0,0
99.0416666666667,-1.50217648776925,47.5504707527443
99.0625,0,0
99.0833333333333,0,0
99.1041666666667,0.0909716687231881,16.4703288881311
99.125,1.30867995603403,41.4254573152775
99.1458333333333,0,0
99.1666666666667,0,0
99.1875,-0.243458407563458,9.33156875332558
99.2083333333333,0,0
99.2291666666667,0,0
99.25,-0.255725783992673,35.5042289196595
99.2708333333333,0,0
99.2916666666667,0.0252699220533349,0.717935784313359
99.3125,0.924761391454893,29.2727518075742
99.3333333333333,0,0
99.3541666666667,0,0
99.375,0,0
99.3958333333333,0,0
99.4166666666667,0,0
99.4375,0,0
99.4583333333333,0,0
99.4791666666667,0.452923326355465,14.3370087060033
99.5,0,0
99.5208333333333,0,0
99.5416666666667,0,0
99.5625,0,0
99.5833333333333,0,0
99.6041666666667,0,0
99.625,-0.369509872343943,39.5050397037566
99.6458333333333,0,0
99.6666666666667,0,0
99.6875,-0.199790019994595,6.32422992890199
99.7083333333333,0,0
99.7291666666667,0,0
99.75,0,0
99.7708333333333,0,0
99.7916666666667,0,0
99.8125,0,0
99.8333333333333,0,0
99.8541666666667,0,0
99.875,0,0
99.8958333333333,0,0
99.9166666666667,0,0
99.9375,0,0
99.9583333333333,0,0
99.9791666666667,0,0
100,0,0
100.020833333333,0,0
100.041666666667,0,0
100.0625,-0.000958021861270417,0


==> img/IR_UTD.txt <==
time,pressure_UTD
1.04166666666667e-05,-0.000529420200135841
2.08333333333333e-05,-0.000205481159014007
3.125e-05,0.000104876862297571
4.16666666666667e-05,0.000401429610820457
5.20833333333333e-05,0.000683969306678346
6.25e-05,0.000952304921616535
7.29166666666667e-05,0.0012062624372187
8.33333333333333e-05,0.00144568508677223
9.375e-05,0.00167043357460758
0.000104166666666667,0.00188038628210794
0.000114583333333333,0.0020754394441659
0.000125,0.00225550731543555
0.000135416666666667,0.00242052231264655
0.000145833333333333,0.0025704351321123
0.00015625,0.00270521485551495
0.000166666666666667,0.00282484902535265
0.000177083333333333,0.00292934370972419
0.0001875,0.00301872353518868
0.000197916666666667,0.00309303170606552
0.000208333333333333,0.00315233000361594
0.00021875,0.00319669875441861
0.000229166666666667,0.00322623679184999
0.000239583333333333,0.00324106138152078
0.00025,0.00324130813901987
0.000260416666666667,0.00322713091554348
0.000270833333333333,0.00319870166839285
0.00028125,0.00315621031421087
0.000291666666666667,0.00309986454897667
0.000302083333333333,0.00302988966243664
0.0003125,0.00294652831957811
0.000322916666666667,0.00285004033270527
0.000333333333333333,0.00274070240335022
0.00034375,0.00261880785133838
0.000354166666666667,0.00248466632461326
0.000364583333333333,0.00233860348267663
0.000375,0.00218096067187638
0.000385416666666667,0.00201209457316265
0.000395833333333333,0.00183237683552823
0.00040625,0.00164219369372259
0.000416666666666667,0.00144194556277717
0.000427083333333333,0.00123204662274826
0.0004375,0.00101292438113169
0.000447916666666667,0.000785019223023424
0.000458333333333333,0.000548783945378384
0.00046875,0.000304683268662978
0.000479166666666667,5.31933529418635e-05
0.000489583333333333,-0.000205198723156813
0.0005,-0.000469995481791166
0.000510416666666667,-0.000740689580421082
0.000520833333333333,-0.00101676436264844
0.00053125,-0.00129769441807866
0.000541666666666667,-0.00158294615152792
0.000552083333333333,-0.00187197836734643
0.0005625,-0.00216424285559749
0.000572916666666667,-0.00245918499901147
0.000583333333333333,-0.00275624437467869
0.00059375,-0.00305485537545105
0.000604166666666667,-0.00335444782942854
0.000614583333333333,-0.0036544476325213
0.000625,-0.00395427738115515
0.000635416666666667,-0.00425335701319684
0.000645833333333333,-0.00455110445409172
0.00065625,-0.00484693626067578
0.000666666666666667,-0.00514026827584083
0.000677083333333333,-0.00543051627365643
0.0006875,-0.00571709662883349
0.000697916666666667,-0.00599942694703011
0.000708333333333333,-0.00627692674196667
0.00071875,-0.00654901807347861
0.000729166666666667,-0.00681512620139008
0.000739583333333333,-0.00707468024143172
0.00075,-0.00732711380230529
0.000760416666666667,-0.00757186562770218
0.000770833333333333,-0.00780838023980832
0.00078125,-0.0080361085617192
0.000791666666666667,-0.00825450855030664
0.000802083333333333,-0.00846304580693041
0.0008125,-0.00866119419514737
0.000822916666666667,-0.00884843643818288
0.000833333333333333,-0.00902426471089552
0.00084375,-0.00918818123100459
0.000854166666666667,-0.00933969881961895
0.000864583333333333,-0.00947834147594441
0.000875,-0.00960364491763676
0.000885416666666667,-0.00971515712342177
0.000895833333333333,-0.0098124388574594
0.00090625,-0.00989506417626754
0.000916666666666667,-0.00996262093273446
0.000927083333333333,-0.010014711248835
0.0009375,-0.0100509519909301
0.000947916666666667,-0.0100709752131954
0.000958333333333333,-0.0100744285938095
0.00096875,-0.0100609758546175
0.000979166666666667,-0.0100302971536244
0.000989583333333333,-0.00998208947254298
0.001,-0.00991606697579443
0.00101041666666667,-0.00983196135308914
0.00102083333333333,-0.00972952214746203
0.00103125,-0.00960851705505307
0.00104166666666667,-0.00946873221141812
0.00105208333333333,-0.00930997245395386
0.0010625,-0.00913206156602031
0.00107291666666667,-0.00893484249647585
0.00108333333333333,-0.00871817755815018
0.00109375,-0.00848194861006348
0.00110416666666667,-0.00822605720850369
0.00111458333333333,-0.00795042474330528
0.001125,-0.00765499254976912
0.00113541666666667,-0.00733972199299664
0.00114583333333333,-0.00700459453929048
0.00115625,-0.00664961179218008
0.00116666666666667,-0.00627479552091783
0.00117708333333333,-0.00588018765038463
0.0011875,-0.00546585023440131
0.00119791666666667,-0.00503186541412256
0.00120833333333333,-0.004578335335504
0.00121875,-0.00410538206308475
0.00122916666666667,-0.00361314745288668
0.00123958333333333,-0.00310179301899361
0.00125,-0.0025714997640228
0.00126041666666667,-0.00202246799305528
0.00127083333333333,-0.0014549171110786
0.00128125,-0.000869085376710221
0.00129166666666667,-0.000265229667287619
0.00130208333333333,0.00035637481115742
0.0013125,0.000995434813581011
0.00132291666666667,0.00165163937310226
0.00133333333333333,0.00232466014836895
0.00134375,0.00301415176702123
0.00135416666666667,0.00371975222515564
0.00136458333333333,0.00444108326823627
0.001375,0.00517775082200773
0.00138541666666667,0.00592934542554932
0.00139583333333333,0.00669544268421739
0.00140625,0.00747560375322203
0.00141666666666667,0.00826937581387714
0.00142708333333333,0.00907629259872377
0.0014375,0.00989587490262794
0.00144791666666667,0.010727631130321
0.00145833333333333,0.0115710578513261
0.00146875,0.0124256403650926
0.00147916666666667,0.0132908532946805
0.00148958333333333,0.0141661611724253
0.0015,0.015051019060298
0.00151041666666667,0.0159448731664673
0.00152083333333333,0.016847161478404
0.00153125,0.0177573144134478
0.00154166666666667,0.0186747554602867
0.00155208333333333,0.0195989018553313
0.0015625,0.0205291652447741
0.00157291666666667,0.0214649523680907
0.00158333333333333,0.0224056657430254
0.00159375,0.023350704355054
0.00160416666666667,0.0242994643601377
0.00161458333333333,0.0252513397795659
0.001625,0.0262057232117493
0.00163541666666667,0.027162006537642
0.00164583333333333,0.0281195816297648
0.00165625,0.0290778410688925
0.00166666666666667,0.03003617885236
0.00167708333333333,0.0309939911062323
0.0016875,0.0319506768015768
0.00169791666666667,0.0329056384522335
0.00170833333333333,0.033858282836382
0.00171875,0.0348080216837162
0.00172916666666667,0.0357542723843453
0.00173958333333333,0.036696458679015
0.00175,0.0376340113390039
0.00176041666666667,0.0385663688632659
0.00177083333333333,0.0394929781274947
0.00178125,0.0404132950708001
0.00179166666666667,0.0413267853346121
0.00180208333333333,0.0422329249130063
0.0018125,0.0431312007954746
0.00182291666666667,0.0440211115672767
0.00183333333333333,0.0449021680506522
0.00184375,0.0457738938698299
0.00185416666666667,0.0466358260637862
0.00186458333333333,0.0474875156367453
0.001875,0.0483285281154343
0.00188541666666667,0.0491584441051354
0.00189583333333333,0.0499768597764062
0.00190625,0.0507833874186185
0.00191666666666667,0.05157765587839
0.00192708333333333,0.052359311067607
0.0019375,0.0531280163954534
0.00194791666666667,0.0538834531960637
0.00195833333333333,0.0546253211676807
0.00196875,0.0553533387168885
0.00197916666666667,0.0560672433859015
0.00198958333333333,0.0567667921476734
0.002,0.0574517617727178
0.00201041666666667,0.058121949119939
0.00202083333333333,0.0587771714029371
0.00203125,0.0594172664919029
0.00204166666666667,0.0600420930928031
0.00205208333333333,0.0606515310185156
0.0020625,0.0612454813312684
0.00207291666666667,0.0618238665304107
0.00208333333333333,0.062386630696794
0.00209375,0.0629337395794213
0.00210416666666667,0.0634651807300372
0.00211458333333333,0.0639809635203027
0.002125,0.0644811192229313
0.00213541666666667,0.0649657010075984
0.00214583333333333,0.0654347839233598
0.00215625,0.0658884648888477
0.00216666666666667,0.0663268626126346
0.00217708333333333,0.0667501174870189
0.0021875,0.0671583915747411
0.00219791666666667,0.0675518682667355
0.00220833333333333,0.0679307523901405
0.00221875,0.0682952698320745
0.00222916666666667,0.0686456673480639
0.00223958333333333,0.0689822123875641
0.00225,0.0693051928337506
0.00226041666666667,0.0696149166306114
0.00227083333333333,0.0699117115928155
0.00228125,0.0701959249808335
0.00229166666666667,0.0704679231879599
0.00230208333333333,0.0707280913783052
0.0023125,0.0709768330228353
0.00232291666666667,0.0712145695701221
0.00233333333333333,0.0714417399035259
0.00234375,0.0716587999601168
0.00235416666666667,0.0718662221931764
0.00236458333333333,0.0720644950757876
0.002375,0.0722541226092076
0.00238541666666667,0.072435623712597
0.00239583333333333,0.0726095317415453
0.00240625,0.0727763938289757
0.00241666666666667,0.0729367703469205
0.00242708333333333,0.0730912342633464
0.0024375,0.0732403705060279
0.00244791666666667,0.0733847753541777
0.00245833333333333,0.0735250557213324
0.00246875,0.0736618285437992
0.00247916666666667,0.0737957200418761
0.00248958333333333,0.0739273650544073
0.0025,0.0740574063193988
0.00251041666666667,0.0741864937370464
0.00252083333333333,0.0743152836757302
0.00253125,0.074444438185705
0.00254166666666667,0.0745746242958787
0.00255208333333333,0.074706513223562
0.0025625,0.0748407796341682
0.00257291666666667,0.0749781008694742
0.00258333333333333,0.0751191561627373
0.00259375,0.0752646258881836
0.00260416666666667,0.0754151907512925
0.00261458333333333,0.0755715310368044
0.002625,0.075734325804893
0.00263541666666667,0.0759042521199808
0.00264583333333333,0.0760819842688353
0.00265625,0.0762681929710658
0.00266666666666667,0.0764635446144609
0.00267708333333333,0.0766687004686741
0.0026875,0.0768843159224661
0.00269791666666667,0.0771110397136377
0.00270833333333333,0.0773495131736242
0.00271875,0.0776003694718345
0.00272916666666667,0.0778642328732703
0.00273958333333333,0.0781417180021566
0.00275,0.0784334291151708
0.00276041666666667,0.0787399593849578
0.00277083333333333,0.0790618901952369
0.00278125,0.0793997904543119
0.00279166666666667,0.0797542158980366
0.00280208333333333,0.0801257084495388
0.0028125,0.0805147955413072
0.00282291666666667,0.080921989500179
0.00283333333333333,0.0813477869116924
0.00284375,0.081792668024589
0.00285416666666667,0.0822570961657278
0.00286458333333333,0.0827415171631701
0.002875,0.083246358812708
0.00288541666666667,0.0837720303301559
0.00289583333333333,0.0843189218603237
0.00290625,0.0848874039759059
0.00291666666666667,0.0854778272154735
0.00292708333333333,0.0860905216451428
0.0029375,0.0867257964208253
0.00294791666666667,0.0873839394107465
0.00295833333333333,0.0880652167993134
0.00296875,0.0887698727541856
0.00297916666666667,0.0894981290881734
0.00298958333333333,0.0902501849598944
0.003,0.0910262166072544
0.00301041666666667,0.0918263770809079
0.00302083333333333,0.092650796040462
0.00303125,0.0934995795373822
0.00304166666666667,0.0943728098602388
0.00305208333333333,0.0952705453817665
0.0030625,0.0961928204433744
0.00307291666666667,0.0971396452750699
0.00308333333333333,0.0981110059173109
0.00309375,0.0991068642066791
0.00310416666666667,0.100127157753555
0.00311458333333333,0.101171799974925
0.003125,0.102240680139613
0.00313541666666667,0.103333663442599
0.00314583333333333,0.104450591120719
0.00315625,0.105591280572474
0.00316666666666667,0.106755525532659
0.00317708333333333,0.107943096249956
0.0031875,0.10915373970844
0.00319791666666667,0.110387179870097
0.00320833333333333,0.111643117941675
0.00321875,0.112921232675676
0.00322916666666667,0.114221180689072
0.00323958333333333,0.115542596816147
0.00325,0.116885094479961
0.00326041666666667,0.118248266096451
0.00327083333333333,0.119631683496299
0.00328125,0.12103489837431
0.00329166666666667,0.122457442765022
0.00330208333333333,0.123898829538153
0.0033125,0.125358552919354
0.00332291666666667,0.12683608903055
0.00333333333333333,0.128330896458383
0.00334375,0.129842416833974
0.00335416666666667,0.131370075443119
0.00336458333333333,0.132913281849557
0.003375,0.134471430541123
0.00338541666666667,0.1360439015927
0.00339583333333333,0.137630061345833
0.00340625,0.139229263110971
0.00341666666666667,0.140840847876334
0.00342708333333333,0.142464145040363
0.0034375,0.144098473156935
0.00344791666666667,0.145743140692547
0.00345833333333333,0.147397446791952
0.00346875,0.149060682070707
0.00347916666666667,0.15073212940133
0.00348958333333333,0.152411064717355
0.0035,0.154096757834037
0.00351041666666667,0.155788473258238
0.00352083333333333,0.157485471029149
0.00353125,0.159187007544089
0.00354166666666667,0.160892336405253
0.00355208333333333,0.162600709263891
0.0035625,0.164311376664464
0.00357291666666667,0.166023588904697
0.00358333333333333,0.167736596877846
0.00359375,0.169449652935007
0.00360416666666667,0.171162011732113
0.00361458333333333,0.172872931082221
0.003625,0.17458167280881
0.00363541666666667,0.176287503581434
0.00364583333333333,0.177989695768338
0.00365625,0.179687528258443
0.00366666666666667,0.181380287304077
0.00367708333333333,0.183067267329894
0.0036875,0.184747771749993
0.00369791666666667,0.186421113780251
0.00370833333333333,0.188086617210235
0.00371875,0.189743617205117
0.00372916666666667,0.191391461068799
0.00373958333333333,0.193029508987154
0.00375,0.194657134792018
0.00376041666666667,0.19627372667067
0.00377083333333333,0.197878687880035
0.00378125,0.199471437446316
0.00379166666666667,0.201051410836857
0.00380208333333333,0.202618060616139
0.0038125,0.204170857086472
0.00382291666666667,0.205709288909004
0.00383333333333333,0.207232863694915
0.00384375,0.208741108583353
0.00385416666666667,0.210233570799326
0.00386458333333333,0.211709818177492
0.003875,0.213169439670995
0.00388541666666667,0.214612045835809
0.00389583333333333,0.216037269284549
0.00390625,0.217444765119838
0.00391666666666667,0.218834211338519
0.00392708333333333,0.220205309213505
0.0039375,0.221557783639114
0.00394791666666667,0.222891383465697
0.00395833333333333,0.224205881778316
0.00396875,0.225501076182718
0.00397916666666667,0.226776789030201
0.00398958333333333,0.228032867636022
0.004,0.229269184453235
0.00401041666666667,0.23048563722201
0.00402083333333333,0.231682149095181
0.00403125,0.23285866872385
0.00404166666666667,0.234015170315508
0.00405208333333333,0.235151653668737
0.0040625,0.236268144163595
0.00407291666666667,0.23736469273782
0.00408333333333333,0.238441375815723
0.00409375,0.239498295218843
0.00410416666666667,0.240535578042482
0.00411458333333333,0.241553376497815
0.004125,0.242551867730345
0.00413541666666667,0.243531253599679
0.00414583333333333,0.24449176044155
0.00415625,0.245433638784804
0.00416666666666667,0.246357163052699
0.00417708333333333,0.247262631227894
0.0041875,0.248150364487463
0.00419791666666667,0.249020706816829
0.00420833333333333,0.249874024585643
0.00421875,0.250710706106722
0.00422916666666667,0.251531161158825
0.00423958333333333,0.25233582048854
0.00425,0.253125135284839
0.00426041666666667,0.253899576625777
0.00427083333333333,0.254659634905877
0.00428125,0.255405819233804
0.00429166666666667,0.256138656809626
0.00430208333333333,0.256858692279423
0.0043125,0.25756648706789
0.00432291666666667,0.258262618686431
0.00433333333333333,0.258947680028609
0.00434375,0.259622278636711
0.00435416666666667,0.260287035957698
0.00436458333333333,0.260942586577284
0.004375,0.261589577434757
0.00438541666666667,0.262228667031096
0.00439583333333333,0.26286052461115
0.00440625,0.263485829339346
0.00441666666666667,0.264105269457934
0.00442708333333333,0.264719541438653
0.0044375,0.265329349116552
0.00444791666666667,0.265935402818992
0.00445833333333333,0.266538418485991
0.00446875,0.267139116776764
0.00447916666666667,0.267738222180208
0.00448958333333333,0.268336462107407
0.0045,0.268934565991958
0.00451041666666667,0.269533264376885
0.00452083333333333,0.270133288004004
0.00453125,0.270735366905227
0.00454166666666667,0.27134022948593
0.00455208333333333,0.271948601620252
0.0045625,0.272561205735275
0.00457291666666667,0.273178759913298
0.00458333333333333,0.27380197698858
0.00459375,0.274431563652687
0.00460416666666667,0.27506821957105
0.00461458333333333,0.275712636498682
0.004625,0.276365497416611
0.00463541666666667,0.277027475666692
0.00464583333333333,0.277699234109397
0.00465625,0.278381424284639
0.00466666666666667,0.27907468559142
0.00467708333333333,0.279779644484758
0.0046875,0.280496913678383
0.00469791666666667,0.281227091378239
0.00470833333333333,0.281970760520088
0.00471875,0.282728488037202
0.00472916666666667,0.283500824142715
0.00473958333333333,0.284288301631006
0.00475,0.285091435207075
0.00476041666666667,0.285910720832499
0.00477083333333333,0.286746635099236
0.00478125,0.287599634626238
0.00479166666666667,0.288470155482609
0.00480208333333333,0.289358612634244
0.0048125,0.290265399421076
0.00482291666666667,0.291190887059592
0.00483333333333333,0.292135424176045
0.00484375,0.293099336365327
0.00485416666666667,0.29408292578366
0.00486458333333333,0.295086470769818
0.004875,0.296110225496828
0.00488541666666667,0.297154419657695
0.00489583333333333,0.298219258175052
0.00490625,0.299304920960759
0.00491666666666667,0.30041156269086
0.00492708333333333,0.301539312617033
0.0049375,0.302688274426774
0.00494791666666667,0.303858526113582
0.00495833333333333,0.305050119901174
0.00496875,0.306263082200194
0.00497916666666667,0.307497413578778
0.00498958333333333,0.308753088802199
0.005,0.310030056876765
0.00501041666666667,0.311328241144952
0.00502083333333333,0.31264753941315
0.00503125,0.313987824111322
0.00504166666666667,0.315348942489644
0.00505208333333333,0.316730716847957
0.0050625,0.318132944804276
0.00507291666666667,0.319555399590382
0.00508333333333333,0.320997830390124
0.00509375,0.322459962702795
0.00510416666666667,0.323941498746566
0.00511458333333333,0.325442117893719
0.005125,0.326961477132847
0.00513541666666667,0.328499211570362
0.00514583333333333,0.330054934960415
0.00515625,0.331628240265043
0.00516666666666667,0.333218700244273
0.00517708333333333,0.334825868081688
0.0051875,0.336449278026131
0.00519791666666667,0.338088446077982
0.00520833333333333,0.339742870685951
0.00521875,0.341412033486649
0.00522916666666667,0.343095400059628
0.00523958333333333,0.344792420702661
0.00525,0.346502531249293
0.00526041666666667,0.348225153886911
0.00527083333333333,0.349959698014453
0.00528125,0.351705561108305
0.00529166666666667,0.353462129616784
0.00530208333333333,0.355228779869181
0.0053125,0.357004878997996
0.00532291666666667,0.35878978588595
0.00533333333333333,0.36058285212075
0.00534375,0.362383422970617
0.00535416666666667,0.364190838363807
0.00536458333333333,0.366004433884711
0.005375,0.367823541778477
0.00538541666666667,0.369647491964002
0.00539583333333333,0.371475613054796
0.00540625,0.373307233384104
0.00541666666666667,0.375141682037966
0.00542708333333333,0.376978289883843
0.0054375,0.378816390609319
0.00544791666666667,0.380655321753318
0.00545833333333333,0.382494425743627
0.00546875,0.384333050924593
0.00547916666666667,0.386170552586221
0.00548958333333333,0.388006293981605
0.0055,0.38983964734299
0.00551041666666667,0.391669994887041
0.00552083333333333,0.393496729803236
0.00553125,0.395319257246443
0.00554166666666667,0.397136995301945
0.00555208333333333,0.398949375939497
0.0055625,0.400755845956114
0.00557291666666667,0.402555867893182
0.00558333333333333,0.404348920948168
0.00559375,0.406134501849642
0.00560416666666667,0.407912125723837
0.00561458333333333,0.409681326928812
0.005625,0.411441659872434
0.00563541666666667,0.41319269979682
0.00564583333333333,0.414934043539154
0.00565625,0.416665310272715
0.00566666666666667,0.418386142208002
0.00567708333333333,0.420096205260092
0.0056875,0.421795189692169
0.00569791666666667,0.423482810700885
0.00570833333333333,0.425158809052624
0.00571875,0.426822951555708
0.00572916666666667,0.428475031580441
0.00573958333333333,0.430114869540231
0.00575,0.431742313309988
0.00576041666666667,0.433357238607849
0.00577083333333333,0.434959549338308
0.00578125,0.43654917790141
0.00579166666666667,0.438126085455486
0.00580208333333333,0.439690262142393
0.0058125,0.441241727259863
0.00582291666666667,0.442780529394104
0.00583333333333333,0.444306746513089
0.00584375,0.445820486007029
0.00585416666666667,0.447321884686942
0.00586458333333333,0.448811108738899
0.005875,0.450288353630303
0.00588541666666667,0.451753843969009
0.00589583333333333,0.453207833313268
0.00590625,0.454650603942524
0.00591666666666667,0.456082466570816
0.00592708333333333,0.457503760025875
0.0059375,0.458914850867564
0.00594791666666667,0.460316132967808
0.00595833333333333,0.461708027040733
0.00596875,0.46309098012558
0.00597916666666667,0.464465465028487
0.00598958333333333,0.465831979708674
0.006,0.467191046631204
0.00601041666666667,0.468543212062596
0.00602083333333333,0.469889045330216
0.00603125,0.471229138034059
0.00604166666666667,0.472564103215891
0.00605208333333333,0.473894574487573
0.0060625,0.475221205117078
0.00607291666666667,0.47654466707134
0.00608333333333333,0.477865650024288
0.00609375,0.479184860322054
0.00610416666666667,0.480503019907333
0.00611458333333333,0.481820865222188
0.006125,0.483139146060662
0.00613541666666667,0.484458624388899
0.00614583333333333,0.48578007313958
0.00615625,0.487104274977288
0.00616666666666667,0.488432021025176
0.00617708333333333,0.489764109562216
0.0061875,0.491101344712554
0.00619791666666667,0.492444535093099
0.00620833333333333,0.493794492441838
0.00621875,0.49515203022397
0.00622916666666667,0.496517962225074
0.00623958333333333,0.497893101131442
0.00625,0.499278257076486
0.00626041666666667,0.500674236188252
0.00627083333333333,0.502081839126777
0.00628125,0.503501859606805
0.00629166666666667,0.504935082915228
0.00630208333333333,0.506382284423245
0.0063125,0.507844228108528
0.00632291666666667,0.509321665053899
0.00633333333333333,0.510815331966553
0.00634375,0.512325949704344
0.00635416666666667,0.513854221794938
0.00636458333333333,0.515400832974719
0.006375,0.516966447742761
0.00638541666666667,0.518551708920956
0.00639583333333333,0.520157236238793
0.00640625,0.521783624933948
0.00641666666666667,0.523431444380739
0.00642708333333333,0.525101236738244
0.0064375,0.526793515631963
0.00644791666666667,0.528508764858917
0.00645833333333333,0.530247437134243
0.00646875,0.532009952877382
0.00647916666666667,0.533796699015116
0.00648958333333333,0.535608027850453
0.0065,0.537444255974933
0.00651041666666667,0.539305663200011
0.00652083333333333,0.541192491577726
0.00653125,0.543104944441225
0.00654166666666667,0.545043185517387
0.00655208333333333,0.547007338094737
0.0065625,0.548997484245821
0.00657291666666667,0.551013664120048
0.00658333333333333,0.553055875295881
0.00659375,0.555124072205849
0.00660416666666667,0.557218165629006
0.00661458333333333,0.559338022259333
0.006625,0.561483464346957
0.00663541666666667,0.563654269418715
0.00664583333333333,0.565850170081116
0.00665625,0.568070853903793
0.00666666666666667,0.570315963386444
0.00667708333333333,0.57258509601798
0.0066875,0.57487780442317
0.00669791666666667,0.577193596597919
0.00670833333333333,0.579531936242259
0.00671875,0.581892243187028
0.00672916666666667,0.584273893920499
0.00673958333333333,0.586676222212178
0.00675,0.589098519836984
0.00676041666666667,0.591540037406312
0.00677083333333333,0.593999985299651
0.00678125,0.59647753471089
0.00679166666666667,0.598971818781949
0.00680208333333333,0.601481933875513
0.0068125,0.604006940931056
0.00682291666666667,0.606545866947224
0.00683333333333333,0.609097706573298
0.00684375,0.611661423808819
0.00685416666666667,0.614235953830493
0.00686458333333333,0.616820204919397
0.006875,0.619413060514669
0.00688541666666667,0.622013381377457
0.00689583333333333,0.624620007876806
0.00690625,0.62723176238853
0.00691666666666667,0.629847451810608
0.00692708333333333,0.632465870204201
0.0069375,0.635085801540031
0.00694791666666667,0.637706022571202
0.00695833333333333,0.640325305819949
0.00696875,0.642942422678068
0.00697916666666667,0.645556146628135
0.00698958333333333,0.648165256577716
0.007,0.650768540305264
0.00701041666666667,0.653364798021325
0.00702083333333333,0.65595284604831
0.00703125,0.658531520595829
0.00704166666666667,0.661099681661313
0.00705208333333333,0.663656217030588
0.0070625,0.66620004638502
0.00707291666666667,0.668730125513443
0.00708333333333333,0.671245450627213
0.00709375,0.673745062775854
0.00710416666666667,0.676228052359701
0.00711458333333333,0.678693563734991
0.007125,0.681140799915309
0.00713541666666667,0.683569027363027
0.00714583333333333,0.685977580866942
0.00715625,0.688365868494988
0.00716666666666667,0.69073337664384
0.00717708333333333,0.693079675155079
0.0071875,0.695404422498881
0.00719791666666667,0.697707371040405
0.00720833333333333,0.699988372365256
0.00721875,0.702247382661044
0.00722916666666667,0.704484468163962
0.00723958333333333,0.70669981065663
0.00725,0.70889371300279
0.00726041666666667,0.711066604744156
0.00727083333333333,0.713219047716381
0.00728125,0.715351741704746
0.00729166666666667,0.717465530130559
0.00730208333333333,0.719561405758715
0.0073125,0.721640516404936
0.00732291666666667,0.723704170675651
0.00733333333333333,0.725753843702661
0.00734375,0.727791182861223
0.00735416666666667,0.729818013500565
0.00736458333333333,0.731836344644847
0.007375,0.733848374668371
0.00738541666666667,0.735856496956031
0.00739583333333333,0.737863305508815
0.00740625,0.739871600495916
0.00741666666666667,0.741884393800069
0.00742708333333333,0.743904914460476
0.0074375,0.745936614010409
0.00744791666666667,0.747983171828178
0.00745833333333333,0.750048500348752
0.00746875,0.752136750227367
0.00747916666666667,0.754252315216052
0.00748958333333333,0.756399837201613
0.0075,0.758584210943833
0.00751041666666667,0.760810588702198
0.00752083333333333,0.763084384746844
0.00753125,0.765411279709885
0.00754166666666667,0.767797224741612
0.00755208333333333,0.77024844554017
0.0075625,0.772771446153376
0.00757291666666667,0.775373012586668
0.00758333333333333,0.7780602162123
0.00759375,0.780840416960679
0.00760416666666667,0.783721266238611
0.00761458333333333,0.786710709639126
0.007625,0.789816989368196
0.00763541666666667,0.793048646392895
0.00764583333333333,0.796414522309107
0.00765625,0.799923760888391
0.00766666666666667,0.803585809330688
0.00767708333333333,0.807410419136761
0.0076875,0.811407646693391
0.00769791666666667,0.815587853401182
0.00770833333333333,0.819961705522496
0.00771875,0.824540173525775
0.00772916666666667,0.82933453108362
0.00773958333333333,0.834356353580354
0.00775,0.839617516198306
0.00776041666666667,0.845130191493077
0.00777083333333333,0.850906846489873
0.00778125,0.856960239249625
0.00779166666666667,0.863303414888427
0.00780208333333333,0.869949701038889
0.0078125,0.876912702711166
0.00782291666666667,0.88420629653979
0.00783333333333333,0.891844624395884
0.00784375,0.899842086320495
0.00785416666666667,0.908213332764478
0.00786458333333333,0.916973256105674
0.007875,0.926136981407445
0.00788541666666667,0.935719856385494
0.00789583333333333,0.945737440556339
0.00790625,0.956205493535313
0.00791666666666667,0.967139962431833
0.00792708333333333,0.978556968326312
0.0079375,0.990472791766794
0.00794791666666667,1.00290385726936
0.00795833333333333,1.01586671675224
0.00796875,1.0293780318836
0.00797916666666667,1.04345455526901
0.00798958333333333,1.05811311046342
0.008,1.07337057071306
0.00801041666666667,1.0892438364159
0.00802083333333333,1.1057498112056
0.00803125,1.12290537663003
0.00804166666666667,1.14072736533115
0.00805208333333333,1.15923253268652
0.0080625,1.17843752682338
0.00807291666666667,1.19835885693623
0.00808333333333333,1.21901285984021
0.00809375,1.24041566465251
0.00810416666666667,1.26258315554731
0.00811458333333333,1.28553093246538
0.008125,1.30927426969753
0.00813541666666667,1.3338280722309
0.00814583333333333,1.35920682975789
0.00815625,1.385424568228
0.00816666666666667,1.41249479881825
0.00817708333333333,1.44043046421039
0.0081875,1.46924388201999
0.00819791666666667,1.49894668524876
0.00820833333333333,1.52954975960456
0.00821875,1.56106317752547
0.00822916666666667,1.59349612874958
0.00823958333333333,1.62685684723567
0.00825,1.66115253425766
0.00826041666666667,1.69638927746435
0.00827083333333333,1.7325719656978
0.00828125,1.76970419933318
0.00829166666666667,1.80778819590901
0.00830208333333333,1.84682469079743
0.0083125,1.88681283262736
0.00832291666666667,1.92775007319543
0.00833333333333333,1.96963205154617
0.00834375,2.0124524719083
0.00835416666666667,2.05620297514171
0.00836458333333333,2.1008730033349
0.008375,2.14644965716946
0.00838541666666667,2.19291754564489
0.00839583333333333,2.24025862773438
0.00840625,2.28845204550932
0.00841666666666667,2.33747394825656
0.00842708333333333,2.38729730707166
0.0084375,2.43789171938615
0.00844791666666667,2.4892232028569
0.00845833333333333,2.54125397801586
0.00846875,2.59394223902863
0.00847916666666667,2.64724191190061
0.00848958333333333,2.70110239941422
0.0085,2.7554683120428
0.00851041666666667,2.81027918407113
0.00852083333333333,2.86546917408105
0.00853125,2.92096674895163
0.00854166666666667,2.97669435047181
0.00855208333333333,3.03256804362808
0.0085625,3.08849714560631
0.00857291666666667,3.14438383449026
0.00858333333333333,3.20012273666043
0.00859375,3.25560049182717
0.00860416666666667,3.31069529464994
0.00861458333333333,3.36527641189925
0.008625,3.41920367412222
0.00863541666666667,3.472326940807
0.00864583333333333,3.52448553812285
0.00865625,3.57550766837501
0.00866666666666667,3.62520979046934
0.00867708333333333,3.67339597084968
0.0086875,3.7198572046166
0.00869791666666667,3.76437070685749
0.00870833333333333,3.80669917463744
0.00871875,3.84659002062648
0.00872916666666667,3.88377458005317
0.00873958333333333,3.91796729352999
0.00875,3.94886486943118
0.00876041666666667,3.9761454309161
0.00877083333333333,3.99946765447155
0.00878125,4.01846990912499
0.00879166666666667,4.03276940831987
0.00880208333333333,4.04196139004559
0.0088125,4.0456183453788
0.00882291666666667,4.04328932133695
0.00883333333333333,4.03449933124388
0.00884375,4.01874891506984
0.00885416666666667,3.99551390401359
0.00886458333333333,3.9642454586441
0.008875,3.9243704692375
0.00888541666666667,3.87529243179124
0.00889583333333333,3.81639294529492
0.00890625,3.74703401754668
0.00891666666666667,3.66656142123435
0.00892708333333333,3.57430941352403
0.0089375,3.46960722694012
0.00894791666666667,3.35178786518988
0.00895833333333333,3.22019990654484
0.00896875,3.07422324605278
0.00897916666666667,2.91329002032808
0.00898958333333333,2.73691239013182
0.009,2.54471945851486
0.00901041666666667,2.33650645472655
0.00902083333333333,2.1123005369183
0.00903125,1.87244934885753
0.00904166666666667,1.61774110932736
0.00905208333333333,1.34956901264525
0.0090625,1.07015890877426
0.00907291666666667,0.78288906162572
0.00908333333333333,0.492746867397523
0.00909375,0.206994660522971
0.00910416666666667,-0.0638351700059173
0.00911458333333333,-0.304406326194876
0.009125,-0.492120784663974
0.00913541666666667,-0.592977931055209
0.00914583333333333,-0.554113837958204
0.00915625,-0.289027299652858
0.00916666666666667,0.356188438210483
0.00917708333333333,1.70173504030873
0.0091875,4.7496090882727
0.00919791666666667,3838.73149488932
0.00920833333333333,2505.98514280899
0.00921875,1612.87723408736
0.00922916666666667,1221.57054694458
0.00923958333333333,984.500325057851
0.00925,820.666573162641
0.00926041666666667,698.854334946022
0.00927083333333333,603.956136223685
0.00928125,527.590235267139
0.00929166666666667,464.657207501926
0.00930208333333333,411.84045561082
0.0093125,366.870920153083
0.00932291666666667,328.133338597039
0.00933333333333333,294.440515414449
0.00934375,264.896656686933
0.00935416666666667,238.81084672017
0.00936458333333333,215.640187891687
0.009375,194.951233675034
0.00938541666666667,176.393109530852
0.00939583333333333,159.678332902084
0.00940625,144.568841553284
0.00941666666666667,130.865628690428
0.00942708333333333,118.400928107211
0.0094375,107.032235892019
0.00944791666666667,96.6376770040562
0.00945833333333333,87.1123715422769
0.00946875,78.3655542992889
0.00947916666666667,70.3182690038289
0.00948958333333333,62.9015059950049
0.0095,56.0546856273876
0.00951041666666667,49.7244138268692
0.00952083333333333,43.8634537809614
0.00953125,38.4298706898509
0.00954166666666667,33.3863161478293
0.00955208333333333,28.6994259840183
0.0095625,24.339310908557
0.00957291666666667,20.2791235412896
0.00958333333333333,16.4946886717647
0.00959375,12.9641861493543
0.00960416666666667,9.6678778044797
0.00961458333333333,6.58787138498037
0.009625,3.70791575149005
0.00963541666666667,1.01322258457827
0.00964583333333333,-1.50968933096171
0.00965625,-3.8731305210622
0.00966666666666667,-6.08836067701494
0.00967708333333333,-8.16569425165387
0.0096875,-10.1145937383297
0.00969791666666667,-11.9437522760875
0.00970833333333333,-13.661166977373
0.00971875,-15.2742041688195
0.00972916666666667,-16.7896575635602
0.00973958333333333,-18.2138002390819
0.00975,-19.5524311729573
0.00976041666666667,-20.8109169859352
0.00977083333333333,-21.9942294546653
0.00978125,-23.1069792820843
0.00979166666666667,-24.1534465502336
0.00980208333333333,-25.1376082260058
0.0098125,-26.0631630438636
0.00982291666666667,-26.9335540495342
0.00983333333333333,-27.7519890541172
0.00984375,-28.5214592182244
0.00985416666666667,-29.2447559598371
0.00986458333333333,-29.9244863570455
0.009875,-30.5630871972848
0.00988541666666667,-31.16283780751
0.00989583333333333,-31.7258717848168
0.00990625,-32.2541877338858
0.00991666666666667,-32.7496591061041
0.00992708333333333,-33.2140432250877
0.0099375,-33.6489895743647
0.00994791666666667,-34.0560474151325
0.00995833333333333,-34.4366727949749
0.00996875,-34.7922350022626
0.00997916666666667,-35.1240225154783
0.00998958333333333,-35.4332484917951
0.01,-35.7210558349363
0.0100104166666667,-35.9885218784266
0.0100208333333333,-36.2366627169208
0.01003125,-36.4664372151879
0.0100416666666667,-36.6787507215592
0.0100520833333333,-36.8744585101749
0.0100625,-37.05436897412
0.0100729166666667,-37.2192465895668
0.0100833333333333,-37.3698146692026
0.01009375,-37.5067579216229
0.0101041666666667,-37.6307248319023
0.0101145833333333,-37.742329877221
0.010125,-37.842155590242
0.0101354166666667,-37.9307544818453
0.0101458333333333,-38.0086508338476
0.01015625,-38.0763423714442
0.0101666666666667,-38.1343018243062
0.0101770833333333,-38.1829783845337
0.0101875,-38.222799068986
0.0101979166666667,-38.2541699929293
0.0102083333333333,-38.2774775613575
0.01021875,-38.2930895838571
0.0102291666666667,-38.3013563184271
0.0102395833333333,-38.3026114492277
0.01025,-38.2971730028697
0.0102604166666667,-38.285344207478
0.0102708333333333,-38.2674142984683
0.01028125,-38.243659274655
0.0102916666666667,-38.2143426080578
0.0103020833333333,-38.1797159105058
0.0103125,-38.1400195599295
0.0103229166666667,-38.0954832890087
0.0103333333333333,-38.0463267386478
0.01034375,-37.9927599785793
0.0103541666666667,-37.9349839972431
0.0103645833333333,-37.8731911629042
0.010375,-37.8075656578677
0.0103854166666667,-37.7382838875061
0.0103958333333333,-37.6655148656848
0.01040625,-37.5894205780929
0.0104166666666667,-37.5101563248342
0.0104270833333333,-37.4278710436124
0.0104375,-37.3427076146576
0.0104479166666667,-37.2548031485873
0.0104583333333333,-37.1642892581763
0.01046875,-37.0712923150826
0.0104791666666667,-36.9759336923938
0.0104895833333333,-36.8783299938828
0.0105,-36.7785932707467
0.0105104166666667,-36.6768312266034
0.0105208333333333,-36.5731474114213
0.01053125,-36.4676414050597
0.0105416666666667,-36.3604089910149
0.0105520833333333,-36.2515423209632
0.0105625,-36.1411300706287
0.0105729166666667,-36.0292575874946
0.0105833333333333,-35.9160070308129
0.01059375,-35.8014575043786
0.0106041666666667,-35.6856851824817
0.0106145833333333,-35.5687634294067
0.010625,-35.4507629128882
0.0106354166666667,-35.3317517118337
0.0106458333333333,-35.2117954186629
0.01065625,-35.0909572365461
0.0106666666666667,-34.969298071859
0.0106770833333333,-34.8468766220986
0.0106875,-34.7237494595269
0.0106979166666667,-34.5999711107858
0.0107083333333333,-34.4755941326914
0.01071875,-34.3506691844466
0.0107291666666667,-34.2252450964549
0.0107395833333333,-34.099368935908
0.01075,-33.9730860693754
0.0107604166666667,-33.8464402225056
0.0107708333333333,-33.7194735370379
0.01078125,-33.5922266252427
0.0107916666666667,-33.4647386219672
0.0108020833333333,-33.3370472343807
0.0108125,-33.2091887895617
0.0108229166666667,-33.0811982800603
0.0108333333333333,-32.9531094074996
0.01084375,-32.8249546243889
0.0108541666666667,-32.6967651741827
0.0108645833333333,-32.5685711297031
0.010875,-32.4404014300368
0.0108854166666667,-32.31228391597
0.0108958333333333,-32.1842453639976
0.01090625,-32.0563115190631
0.0109166666666667,-31.9285071260607
0.0109270833333333,-31.8008559601205
0.0109375,-31.673380855791
0.0109479166666667,-31.546103735272
0.0109583333333333,-31.4190456353688
0.01096875,-31.2922267338869
0.0109791666666667,-31.1656663747894
0.0109895833333333,-31.0393830927113
0.011,-30.9133946365289
0.0110104166666667,-30.7877179922511
0.0110208333333333,-30.6623694051749
0.01103125,-30.5373644012882
0.0110416666666667,-30.4127178080602
0.0110520833333333,-30.2884437746166
0.0110625,-30.1645557912868
0.0110729166666667,-30.041066708596
0.0110833333333333,-29.9179887557329
0.01109375,-29.7953335584847
0.0111041666666667,-29.673112156692
0.0111145833333333,-29.5513350212414
0.011125,-29.4300120705917
0.0111354166666667,-29.3091526869038
0.0111458333333333,-29.1887657317436
0.01115625,-29.0688595613969
0.0111666666666667,-28.9494420418141
0.0111770833333333,-28.8305205632096
0.0111875,-28.7121020542942
0.0111979166666667,-28.5941929961929
0.0112083333333333,-28.4767994360539
0.01121875,-28.3599270003313
0.0112291666666667,-28.2435809077937
0.0112395833333333,-28.1277659822412
0.01125,-28.0124866649477
0.0112604166666667,-27.8977470268445
0.0112708333333333,-27.7835507804462
0.01128125,-27.6699012915255
0.0112916666666667,-27.5568015905498
0.0113020833333333,-27.4442543838908
0.0113125,-27.3322620647943
0.0113229166666667,-27.2208267241358
0.0113333333333333,-27.1099501609689
0.01134375,-26.9996338928422
0.0113541666666667,-26.8898791659308
0.0113645833333333,-26.7806869649573
0.011375,-26.6720580229146
0.0113854166666667,-26.5639928305971
0.0113958333333333,-26.4564916459472
0.01140625,-26.3495545032007
0.0114166666666667,-26.2431812218648
0.0114270833333333,-26.1373714155082
0.0114375,-26.0321245003647
0.0114479166666667,-25.9274397037759
0.0114583333333333,-25.82331607245
0.01146875,-25.7197524805498
0.0114791666666667,-25.6167476376116
0.0114895833333333,-25.5143000962981
0.0115,-25.4124082599792
0.0115104166666667,-25.3110703901524
0.0115208333333333,-25.2102846136978
0.01153125,-25.1100489299672
0.0115416666666667,-25.010361217719
0.0115520833333333,-24.9112192418841
0.0115625,-24.8126206601789
0.0115729166666667,-24.7145630295571
0.0115833333333333,-24.6170438125067
0.01159375,-24.520060383187
0.0116041666666667,-24.4236100334129
0.0116145833333333,-24.3276899784869
0.011625,-24.232297362866
0.0116354166666667,-24.1374292656963
0.0116458333333333,-24.0430827061745
0.01165625,-23.9492546487697
0.0116666666666667,-23.8559420082923
0.0116770833333333,-23.7631416548168
0.0116875,-23.6708504184464
0.0116979166666667,-23.579065093942
0.0117083333333333,-23.4877824451963
0.01171875,-23.3969992095636
0.0117291666666667,-23.3067121020488
0.0117395833333333,-23.2169178193444
0.01175,-23.1276130437328
0.0117604166666667,-23.0387944468436
0.0117708333333333,-22.9504586932674
0.01178125,-22.8626024440359
0.0117916666666667,-22.7752223599572
0.0118020833333333,-22.6883151048203
0.0118125,-22.6018773484579
0.0118229166666667,-22.5159057696784
0.0118333333333333,-22.430397059065
0.01184375,-22.3453479216384
0.0118541666666667,-22.260755079398
0.0118645833333333,-22.176615273724
0.011875,-22.092925267658
0.0118854166666667,-22.0096818480622
0.0118958333333333,-21.9268818276427
0.01190625,-21.8445220468644
0.0119166666666667,-21.7625993757346
0.0119270833333333,-21.6811107154729
0.0119375,-21.6000530000717
0.0119479166666667,-21.5194231977187
0.0119583333333333,-21.4392183121351
0.01196875,-21.359435383792
0.0119791666666667,-21.2800714910017
0.0119895833333333,-21.2011237509307
0.012,-21.122589320489
0.0120104166666667,-21.0444653971214
0.0120208333333333,-20.9667492195034
0.01203125,-20.889438068133
0.0120416666666667,-20.8125292658323
0.0120520833333333,-20.7360201781494
0.0120625,-20.6599082136784
0.0120729166666667,-20.5841908242827
0.0120833333333333,-20.5088655052387
0.01209375,-20.4339297952925
0.0121041666666667,-20.3593812766333
0.0121145833333333,-20.2852175747965
0.012125,-20.2114363584819
0.0121354166666667,-20.138035339304
0.0121458333333333,-20.0650122714726
0.01215625,-19.9923649513947
0.0121666666666667,-19.9200912172278
0.0121770833333333,-19.8481889483583
0.0121875,-19.7766560648166
0.0121979166666667,-19.7054905266445
0.0122083333333333,-19.6346903332086
0.01221875,-19.5642535224495
0.0122291666666667,-19.4941781700866
0.0122395833333333,-19.4244623887758
0.01225,-19.3551043272308
0.0122604166666667,-19.2861021692935
0.0122708333333333,-19.2174541329582
0.01228125,-19.1491584693771
0.0122916666666667,-19.0812134618198
0.0123020833333333,-19.0136174246031
0.0123125,-18.9463687019901
0.0123229166666667,-18.8794656670688
0.0123333333333333,-18.8129067206086
0.01234375,-18.7466902898769
0.0123541666666667,-18.6808148274641
0.0123645833333333,-18.6152788100681
0.012375,-18.5500807372799
0.0123854166666667,-18.4852191303525
0.0123958333333333,-18.4206925309585
0.01240625,-18.3564994999463
0.0124166666666667,-18.2926386160816
0.0124270833333333,-18.229108474801
0.0124375,-18.1659076869503
0.0124479166666667,-18.1030348775356
0.0124583333333333,-18.0404886844734
0.01246875,-17.9782677573449
0.0124791666666667,-17.9163707561685
0.0124895833333333,-17.8547963501642
0.0125,-17.7935432165492
0.0125104166666667,-17.7326100393356
0.0125208333333333,-17.6719955081484
0.01253125,-17.6116983170595
0.0125416666666667,-17.5517171634348
0.0125520833333333,-17.4920507468173
0.0125625,-17.4326977678134
0.0125729166666667,-17.3736569270225
0.0125833333333333,-17.3149269239744
0.01259375,-17.2565064561071
0.0126041666666667,-17.1983942177635
0.0126145833333333,-17.1405888992178
0.012625,-17.0830891857395
0.0126354166666667,-17.0258937566846
0.0126458333333333,-16.9690012846237
0.01265625,-16.912410434492
0.0126666666666667,-16.8561198627902
0.0126770833333333,-16.8001282168103
0.0126875,-16.7444341339059
0.0126979166666667,-16.6890362407428
0.0127083333333333,-16.6339331528252
0.01271875,-16.5791234735508
0.0127291666666667,-16.5246057939577
0.0127395833333333,-16.4703786919983
0.01275,-16.4164407320861
0.0127604166666667,-16.3627904646305
0.0127708333333333,-16.3094264256299
0.01278125,-16.256347136286
0.0127916666666667,-16.20355110267
0.0128020833333333,-16.151036815426
0.0128125,-16.0988027495242
0.0128229166666667,-16.0468473640417
0.0128333333333333,-15.995169102001
0.01284375,-15.9437663902379
0.0128541666666667,-15.8926376393233
0.0128645833333333,-15.8417812435121
0.012875,-15.7911955807408
0.0128854166666667,-15.7408790126657
0.0128958333333333,-15.6908298847383
0.01290625,-15.6410465263275
0.0129166666666667,-15.5915272508705
0.0129270833333333,-15.5422703560725
0.0129375,-15.4932741241389
0.0129479166666667,-15.4445368220454
0.0129583333333333,-15.3960567018473
0.01296875,-15.3478320010223
0.0129791666666667,-15.2998609428546
0.0129895833333333,-15.2521417368426
0.013,-15.2046725791518
0.0130104166666667,-15.1574516530929
0.0130208333333333,-15.1104771296351
0.01303125,-15.0637471679498
0.0130416666666667,-15.0172599159823
0.0130520833333333,-14.9710135110574
0.0130625,-14.9250060805054
0.0130729166666667,-14.8792357423193
0.0130833333333333,-14.8337006058368
0.01309375,-14.788398772448
0.0131041666666667,-14.7433283363231
0.0131145833333333,-14.6984873851658
0.013125,-14.6538740009813
0.0131354166666667,-14.6094862608703
0.0131458333333333,-14.5653222378375
0.01315625,-14.521380001619
0.0131666666666667,-14.4776576195225
0.0131770833333333,-14.4341531572875
0.0131875,-14.3908646799479
0.0131979166666667,-14.3477902527172
0.0132083333333333,-14.3049279418776
0.01321875,-14.2622758156825
0.0132291666666667,-14.2198319452565
0.0132395833333333,-14.1775944055201
0.01325,-14.1355612760967
0.0132604166666667,-14.0937306422418
0.0132708333333333,-14.0521005957633
0.01328125,-14.0106692359462
0.0132916666666667,-13.9694346704809
0.0133020833333333,-13.9283950163777
0.0133125,-13.8875484008927
0.0133229166666667,-13.8468929624396
0.0133333333333333,-13.8064268514959
0.01334375,-13.7661482315084
0.0133541666666667,-13.7260552797851
0.0133645833333333,-13.6861461883772
0.013375,-13.6464191649525
0.0133854166666667,-13.6068724336578
0.0133958333333333,-13.5675042359628
0.01340625,-13.5283128314951
0.0134166666666667,-13.4892964988611
0.0134270833333333,-13.450453536439
0.0134375,-13.4117822631699
0.0134479166666667,-13.3732810193169
0.0134583333333333,-13.3349481672104
0.01346875,-13.2967820919739
0.0134791666666667,-13.2587812022293
0.0134895833333333,-13.2209439307632
0.0135,-13.1832687351992
0.0135104166666667,-13.1457540986185
0.0135208333333333,-13.1083985301676
0.01353125,-13.0712005656434
0.0135416666666667,-13.0341587680403
0.0135520833333333,-12.9972717280799
0.0135625,-12.9605380647051
0.0135729166666667,-12.9239564255542
0.0135833333333333,-12.8875254873951
0.01359375,-12.8512439565362
0.0136041666666667,-12.8151105692088
0.0136145833333333,-12.7791240919083
0.013625,-12.7432833217191
0.0136354166666667,-12.7075870865916
0.0136458333333333,-12.6720342455998
0.01365625,-12.6366236891623
0.0136666666666667,-12.6013543392256
0.0136770833333333,-12.5662251494238
0.0136875,-12.5312351051977
0.0136979166666667,-12.4963832238847
0.0137083333333333,-12.4616685547725
0.01371875,-12.4270901791232
0.0137291666666667,-12.3926472101626
0.0137395833333333,-12.3583387930337
0.01375,-12.3241641047193
0.0137604166666667,-12.2901223539333
0.0137708333333333,-12.2562127809757
0.01378125,-12.222434657557
0.0137916666666667,-12.1887872865884
0.0138020833333333,-12.155270001943
0.0138125,-12.1218821681822
0.0138229166666667,-12.0886231802515
0.0138333333333333,-12.055492463146
0.01384375,-12.022489471545
0.0138541666666667,-11.9896136894148
0.0138645833333333,-11.9568646295872
0.013875,-11.9242418332997
0.0138854166666667,-11.8917448697185
0.0138958333333333,-11.8593733354228
0.01390625,-11.8271268538719
0.0139166666666667,-11.7950050748382
0.0139270833333333,-11.7630076738171
0.0139375,-11.7311343514146
0.0139479166666667,-11.6993848327041
0.0139583333333333,-11.6677588665689
0.01396875,-11.6362562250132
0.0139791666666667,-11.6048767024573
0.0139895833333333,-11.5736201150092
0.014,-11.5424862997163
0.0140104166666667,-11.511475113801
0.0140208333333333,-11.4805864338731
0.01403125,-11.4498201551318
0.0140416666666667,-11.4191761905423
0.0140520833333333,-11.3886544700093
0.0140625,-11.3582549395264
0.0140729166666667,-11.3279775603152
0.0140833333333333,-11.2978223079566
0.01409375,-11.2677891715027
0.0141041666666667,-11.2378781525915
0.0141145833333333,-11.2080892645376
0.014125,-11.1784225314271
0.0141354166666667,-11.1488779872023
0.0141458333333333,-11.1194556747367
0.01415625,-11.0901556449137
0.0141666666666667,-11.0609779556929
0.0141770833333333,-11.0319226711841
0.0141875,-11.0029898607102
0.0141979166666667,-10.974179597877
0.0142083333333333,-10.9454919596436
0.01421875,-10.9169270253906
0.0142291666666667,-10.8884848759965
0.0142395833333333,-10.8601655929157
0.01425,-10.8319692572648
0.0142604166666667,-10.8038959489093
0.0142708333333333,-10.7759457455676
0.01428125,-10.7481187219139
0.0142916666666667,-10.7204149486974
0.0143020833333333,-10.69283449187
0.0143125,-10.6653774117242
0.0143229166666667,-10.6380437620465
0.0143333333333333,-10.6108335892835
0.01434375,-10.583746931722
0.0143541666666667,-10.5567838186832
0.0143645833333333,-10.5299442697397
0.014375,-10.5032282939397
0.0143854166666667,-10.4766358890597
0.0143958333333333,-10.4501670408702
0.01440625,-10.4238217224207
0.0144166666666667,-10.3975998933526
0.0144270833333333,-10.3715014992241
0.0144375,-10.3455264708588
0.0144479166666667,-10.3196747237281
0.0144583333333333,-10.2939461573429
0.01446875,-10.2683406546827
0.0144791666666667,-10.2428580816278
0.0144895833333333,-10.2174982864478
0.0145,-10.1922610992911
0.0145104166666667,-10.1671463317122
0.0145208333333333,-10.1421537762218
0.01453125,-10.1172832058692
0.0145416666666667,-10.0925343738451
0.0145520833333333,-10.067907013119
0.0145625,-10.0434008361075
0.0145729166666667,-10.0190155343552
0.0145833333333333,-9.9947507782706
0.01459375,-9.97060621686934
0.0146041666666667,-9.94658147755759
0.0146145833333333,-9.92267616594201
0.014625,-9.8988898656721
0.0146354166666667,-9.87522213831447
0.0146458333333333,-9.85167252324389
0.01465625,-9.8282405375858
0.0146666666666667,-9.8049256761768
0.0146770833333333,-9.78172741154655
0.0146875,-9.75864519395036
0.0146979166666667,-9.73567845142225
0.0147083333333333,-9.71282658984176
0.01471875,-9.6900889930653
0.0147291666666667,-9.66746502305514
0.0147395833333333,-9.64495402004786
0.01475,-9.62255530276361
0.0147604166666667,-9.60026816862439
0.0147708333333333,-9.57809189401434
0.01478125,-9.55602573456348
0.0147916666666667,-9.53406892545803
0.0148020833333333,-9.51222068177868
0.0148125,-9.49048019886592
0.0148229166666667,-9.46884665271161
0.0148333333333333,-9.44731920037454
0.01484375,-9.42589698042274
0.0148541666666667,-9.40457911339805
0.0148645833333333,-9.38336470230727
0.014875,-9.3622528331337
0.0148854166666667,-9.34124257537215
0.0148958333333333,-9.32033298258747
0.01490625,-9.29952309298966
0.0149166666666667,-9.27881193003564
0.0149270833333333,-9.25819850304351
0.0149375,-9.23768180783076
0.0149479166666667,-9.21726082736917
0.0149583333333333,-9.19693453245475
0.01496875,-9.17670188239574
0.0149791666666667,-9.15656182571844
0.0149895833333333,-9.13651330088151
0.015,-9.11655523700629
0.0150104166666667,-9.0966865546299
0.0150208333333333,-9.07690616644801
0.01503125,-9.05721297809025
0.0150416666666667,-9.03760588889846
0.0150520833333333,-9.01808379270356
0.0150625,-8.9986455786306
0.0150729166666667,-8.97929013188924
0.0150833333333333,-8.96001633459073
0.01509375,-8.94082306655216
0.0151041666666667,-8.92170920611557
0.0151145833333333,-8.90267363097269
0.015125,-8.88371521897608
0.0151354166666667,-8.86483284897476
0.0151458333333333,-8.84602540162607
0.01515625,-8.82729176022782
0.0151666666666667,-8.80863081153286
0.0151770833333333,-8.79004144656792
0.0151875,-8.77152256145461
0.0151979166666667,-8.75307305820831
0.0152083333333333,-8.73469184555684
0.01521875,-8.71637783972408
0.0152291666666667,-8.69812996522989
0.0152395833333333,-8.67994715567121
0.01525,-8.66182835448882
0.0152604166666667,-8.64377251574013
0.0152708333333333,-8.6257786048404
0.01528125,-8.60784559931193
0.0152916666666667,-8.58997248950467
0.0153020833333333,-8.57215827931299
0.0153125,-8.5544019868747
0.0153229166666667,-8.53670264525067
0.0153333333333333,-8.51905930309968
0.01534375,-8.50147102532284
0.0153541666666667,-8.48393689370235
0.0153645833333333,-8.46645600751339
0.015375,-8.44902748412208
0.0153854166666667,-8.43165045956294
0.0153958333333333,-8.41432408909427
0.01540625,-8.39704754773328
0.0154166666666667,-8.37982003077447
0.0154270833333333,-8.36264075427523
0.0154375,-8.34550895553281
0.0154479166666667,-8.32842389352774
0.0154583333333333,-8.31138484934512
0.01546875,-8.29439112657925
0.0154791666666667,-8.27744205169969
0.0154895833333333,-8.26053697441336
0.0155,-8.2436752679763
0.0155104166666667,-8.2268563295024
0.0155208333333333,-8.21007958023335
0.01553125,-8.19334446578223
0.0155416666666667,-8.17665045636429
0.0155520833333333,-8.15999704697649
0.0155625,-8.14338375758124
0.0155729166666667,-8.12681013323308
0.0155833333333333,-8.1102757441987
0.01559375,-8.09378018604646
0.0156041666666667,-8.07732307969292
0.0156145833333333,-8.0609040714561
0.015625,-8.04452283302776
0.0156354166666667,-8.02817906149194
0.0156458333333333,-8.01187247923753
0.01565625,-7.99560283390172
0.0156666666666667,-7.97936989826658
0.0156770833333333,-7.96317347011465
0.0156875,-7.94701337209421
0.0156979166666667,-7.93088945150806
0.0157083333333333,-7.91480158013347
0.01571875,-7.89874965396483
0.0157291666666667,-7.88273359296127
0.0157395833333333,-7.86675334076848
0.01575,-7.85080886438853
0.0157604166666667,-7.83490015387073
0.0157708333333333,-7.81902722192707
0.01578125,-7.80319010357137
0.0157916666666667,-7.78738885570062
0.0158020833333333,-7.77162355666967
0.0158125,-7.75589430584966
0.0158229166666667,-7.74020122314079
0.0158333333333333,-7.72454444849987
0.01584375,-7.70892414140876
0.0158541666666667,-7.69334048035706
0.0158645833333333,-7.67779366228423
0.015875,-7.66228390200746
0.0158854166666667,-7.64681143164534
0.0158958333333333,-7.63137650000093
0.01590625,-7.61597937195083
0.0159166666666667,-7.60062032780595
0.0159270833333333,-7.58529966265983
0.0159375,-7.5700176857284
0.0159479166666667,-7.55477471966793
0.0159583333333333,-7.53957109988536
0.01596875,-7.52440717384435
0.0159791666666667,-7.50928330033668
0.0159895833333333,-7.49419984877964
0.016,-7.47915719846885
0.0160104166666667,-7.46415573784367
0.0160208333333333,-7.44919586375129
0.01603125,-7.43427798066292
0.0160416666666667,-7.41940249996198
0.0160520833333333,-7.40456983912287
0.0160625,-7.38978042099559
0.0160729166666667,-7.3750346730042
0.0160833333333333,-7.36033302636886
0.01609375,-7.34567591537953
0.0161041666666667,-7.33106377652999
0.0161145833333333,-7.31649704786782
0.016125,-7.30197616808807
0.0161354166666667,-7.28750157586976
0.0161458333333333,-7.27307370906995
0.01615625,-7.25869300388954
0.0161666666666667,-7.24435989432629
0.0161770833333333,-7.23007481105837
0.0161875,-7.21583818118844
0.0161979166666667,-7.20165042698121
0.0162083333333333,-7.18751196557047
0.01621875,-7.17342320788867
0.0162291666666667,-7.15938455834627
0.0162395833333333,-7.1453964136274
0.01625,-7.13145916252817
0.0162604166666667,-7.11757318484807
0.0162708333333333,-7.10373885100688
0.01628125,-7.08995652126141
0.0162916666666667,-7.0762265450775
0.0163020833333333,-7.06254926058623
0.0163125,-7.04892499385333
0.0163229166666667,-7.03535405842496
0.0163333333333333,-7.02183675464133
0.01634375,-7.00837336915375
0.0163541666666667,-6.99496417436455
0.0163645833333333,-6.98160942789238
0.016375,-6.96830937211736
0.0163854166666667,-6.95506423364771
0.0163958333333333,-6.94187422291337
0.01640625,-6.92873953369125
0.0164166666666667,-6.91566034270678
0.0164270833333333,-6.90263680924039
0.0164375,-6.88966907474329
0.0164479166666667,-6.87675726250365
0.0164583333333333,-6.86390147730628
0.01646875,-6.85110180513785
0.0164791666666667,-6.83835831290244
0.0164895833333333,-6.82567104816487
0.0165,-6.81304003892158
0.0165104166666667,-6.80046529339114
0.0165208333333333,-6.78794679982573
0.01653125,-6.77548452636227
0.0165416666666667,-6.76307842087398
0.0165520833333333,-6.75072841087434
0.0165625,-6.73843440342145
0.0165729166666667,-6.72619628506172
0.0165833333333333,-6.71401392179895
0.01659375,-6.70188715907025
0.0166041666666667,-6.68981582178247
0.0166145833333333,-6.67779971432548
0.016625,-6.66583862065694
0.0166354166666667,-6.6539323043799
0.0166458333333333,-6.64208050885461
0.01665625,-6.63028295734482
0.0166666666666667,-6.6185393531635
0.0166770833333333,-6.60684937987446
0.0166875,-6.59521270148434
0.0166979166666667,-6.58362896268318
0.0167083333333333,-6.57209778909982
0.01671875,-6.56061878756463
0.0167291666666667,-6.54919154643045
0.0167395833333333,-6.53781563586649
0.01675,-6.52649060822559
0.0167604166666667,-6.51521599838684
0.0167708333333333,-6.50399132414792
0.01678125,-6.49281608663108
0.0167916666666667,-6.48168977069094
0.0168020833333333,-6.47061184537893
0.0168125,-6.45958176437447
0.0168229166666667,-6.4485989664895
0.0168333333333333,-6.43766287614448
0.01684375,-6.42677290388561
0.0168541666666667,-6.41592844691832
0.0168645833333333,-6.40512888963352
0.016875,-6.39437360418551
0.0168854166666667,-6.38366195104471
0.0168958333333333,-6.37299327959358
0.01690625,-6.36236692872007
0.0169166666666667,-6.3517822274228
0.0169270833333333,-6.34123849544121
0.0169375,-6.330735043873
0.0169479166666667,-6.32027117582743
0.0169583333333333,-6.30984618706406
0.01696875,-6.29945936665591
0.0169791666666667,-6.2891099976539
0.0169895833333333,-6.27879735775437
0.017,-6.26852071998211
0.0170104166666667,-6.25827935336686
0.0170208333333333,-6.24807252363489
0.01703125,-6.23789949389469
0.0170416666666667,-6.22775952533132
0.0170520833333333,-6.21765187790207
0.0170625,-6.20757581102912
0.0170729166666667,-6.19753058429701
0.0170833333333333,-6.18751545814845
0.01709375,-6.17752969457496
0.0171041666666667,-6.16757255781266
0.0171145833333333,-6.15764331502657
0.017125,-6.14774123699722
0.0171354166666667,-6.13786559880421
0.0171458333333333,-6.12801568049321
0.01715625,-6.11819076775426
0.0171666666666667,-6.10839015257548
0.0171770833333333,-6.09861313390549
0.0171875,-6.08885901829196
0.0171979166666667,-6.07912712052414
0.0172083333333333,-6.06941676425923
0.01721875,-6.05972728263391
0.0172291666666667,-6.05005801888228
0.0172395833333333,-6.04040832691519
0.01725,-6.03077757191193
0.0172604166666667,-6.02116513088555
0.0172708333333333,-6.01157039323533
0.01728125,-6.00199276129256
0.0172916666666667,-5.99243165083479
0.0173020833333333,-5.98288649161033
0.0173125,-5.97335672781892
0.0173229166666667,-5.96384181859546
0.0173333333333333,-5.95434123846909
0.01734375,-5.94485447780063
0.0173541666666667,-5.93538104321498
0.0173645833333333,-5.92592045799455
0.017375,-5.91647226248013
0.0173854166666667,-5.90703601442454
0.0173958333333333,-5.89761128934565
0.01740625,-5.88819768085601
0.0174166666666667,-5.87879480096264
0.0174270833333333,-5.86940228035619
0.0174375,-5.86001976867721
0.0174479166666667,-5.85064693475273
0.0174583333333333,-5.84128346682572
0.01746875,-5.83192907274705
0.0174791666666667,-5.82258348015899
0.0174895833333333,-5.81324643664466
0.0175,-5.80391770986716
0.0175104166666667,-5.79459708767429
0.0175208333333333,-5.78528437818919
0.01753125,-5.7759794098764
0.0175416666666667,-5.76668203158065
0.0175520833333333,-5.75739211255172
0.0175625,-5.7481095424379
0.0175729166666667,-5.73883423126176
0.0175833333333333,-5.72956610937317
0.01759375,-5.72030512737738
0.0176041666666667,-5.71105125604385
0.0176145833333333,-5.70180448618941
0.017625,-5.69256482854472
0.0176354166666667,-5.68333231359172
0.0176458333333333,-5.67410699138499
0.01765625,-5.66488893135242
0.0176666666666667,-5.65567822206793
0.0176770833333333,-5.64647497101026
0.0176875,-5.63727930429936
0.0176979166666667,-5.6280913664152
0.0177083333333333,-5.61891131988143
0.01771875,-5.60973934496063
0.0177291666666667,-5.60057563929488
0.0177395833333333,-5.59142041755358
0.01775,-5.58227391105571
0.0177604166666667,-5.57313636736561
0.0177708333333333,-5.56400804988289
0.01778125,-5.55488923741453
0.0177916666666667,-5.54578022372198
0.0178020833333333,-5.53668131706337
0.0178125,-5.52759283971211
0.0178229166666667,-5.51851512746696
0.0178333333333333,-5.50944852914758
0.01784375,-5.50039340606521
0.0178541666666667,-5.49135013150729
0.0178645833333333,-5.48231909017454
0.017875,-5.47330067763902
0.0178854166666667,-5.46429529976999
0.0178958333333333,-5.45530337215873
0.01790625,-5.44632531953612
0.0179166666666667,-5.43736157516733
0.0179270833333333,-5.42841258026194
0.0179375,-5.4194787833533
0.0179479166666667,-5.41056063968182
0.0179583333333333,-5.40165861058111
0.01796875,-5.39277316283479
0.0179791666666667,-5.38390476805611
0.0179895833333333,-5.37505390204186
0.018,-5.36622104413946
0.0180104166666667,-5.35740667659902
0.0180208333333333,-5.348611283931
0.01803125,-5.33983535226393
0.0180416666666667,-5.33107936869447
0.0180520833333333,-5.32234382064677
0.0180625,-5.3136291952269
0.0180729166666667,-5.30493597858339
0.0180833333333333,-5.29626465526699
0.01809375,-5.28761570759673
0.0181041666666667,-5.27898961502982
0.0181145833333333,-5.27038685353292
0.018125,-5.26180789496553
0.0181354166666667,-5.2532532064643
0.0181458333333333,-5.24472324983412
0.01815625,-5.23621848095198
0.0181666666666667,-5.22773934917356
0.0181770833333333,-5.21928629675317
0.0181875,-5.21085975826886
0.0181979166666667,-5.20246016006136
0.0182083333333333,-5.1940879196844
0.01821875,-5.18574344536061
0.0182291666666667,-5.17742713545826
0.0182395833333333,-5.16913937797369
0.01825,-5.16088055002929
0.0182604166666667,-5.15265101738571
0.0182708333333333,-5.14445113396682
0.01828125,-5.13628124140467
0.0182916666666667,-5.12814166858871
0.0183020833333333,-5.12003273124282
0.0183125,-5.11195473151373
0.0183229166666667,-5.1039079575703
0.0183333333333333,-5.09589268323217
0.01834375,-5.08790916760313
0.0183541666666667,-5.07995765473291
0.0183645833333333,-5.07203837328839
0.018375,-5.06415153624951
0.0183854166666667,-5.05629734062349
0.0183958333333333,-5.04847596717144
0.01840625,-5.0406875801661
0.0184166666666667,-5.03293232715493
0.0184270833333333,-5.02521033875974
0.0184375,-5.01752172848007
0.0184479166666667,-5.009866592525
0.0184583333333333,-5.00224500967065
0.01846875,-4.99465704112289
0.0184791666666667,-4.98710273041787
0.0184895833333333,-4.97958210332965
0.0185,-4.97209516780683
0.0185104166666667,-4.96464191392778
0.0185208333333333,-4.95722231387215
0.01853125,-4.94983632192549
0.0185416666666667,-4.94248387448468
0.0185520833333333,-4.93516489010745
0.0185625,-4.92787926956256
0.0185729166666667,-4.92062689591327
0.0185833333333333,-4.91340763461463
0.01859375,-4.90622133363271
0.0186041666666667,-4.89906782358784
0.0186145833333333,-4.89194691790811
0.018625,-4.88485841301486
0.0186354166666667,-4.87780208851633
0.0186458333333333,-4.87077770742745
0.01865625,-4.86378501640705
0.0186666666666667,-4.85682374601014
0.0186770833333333,-4.8498936109658
0.0186875,-4.8429943104631
0.0186979166666667,-4.8361255284628
0.0187083333333333,-4.82928693402394
0.01871875,-4.82247818164274
0.0187291666666667,-4.81569891161524
0.0187395833333333,-4.80894875040907
0.01875,-4.80222731105497
0.0187604166666667,-4.79553419355204
0.0187708333333333,-4.78886898528494
0.01878125,-4.78223126146033
0.0187916666666667,-4.77562058554977
0.0188020833333333,-4.7690365097528
0.0188125,-4.7624785754675
0.0188229166666667,-4.75594631377191
0.0188333333333333,-4.74943924592341
0.01884375,-4.74295688385883
0.0188541666666667,-4.73649873071488
0.0188645833333333,-4.73006428134865
0.018875,-4.7236530228734
0.0188854166666667,-4.71726443520065
0.0188958333333333,-4.71089799158653
0.01890625,-4.70455315919299
0.0189166666666667,-4.69822939964336
0.0189270833333333,-4.69192616959624
0.0189375,-4.68564292131512
0.0189479166666667,-4.67937910324459
0.0189583333333333,-4.67313416059513
0.01896875,-4.66690753592127
0.0189791666666667,-4.66069866971134
0.0189895833333333,-4.65450700097191
0.019,-4.64833196781962
0.0190104166666667,-4.64217300806551
0.0190208333333333,-4.63602955980434
0.01903125,-4.62990106200394
0.0190416666666667,-4.62378695508616
0.0190520833333333,-4.61768668151237
0.0190625,-4.61159968636178
0.0190729166666667,-4.6055254179063
0.0190833333333333,-4.59946332818461
0.01909375,-4.59341287356399
0.0191041666666667,-4.58737351530473
0.0191145833333333,-4.58134472011245
0.019125,-4.57532596068432
0.0191354166666667,-4.56931671625083
0.0191458333333333,-4.56331647310476
0.01915625,-4.55732472512678
0.0191666666666667,-4.55134097429367
0.0191770833333333,-4.54536473118842
0.0191875,-4.53939551548628
0.0191979166666667,-4.53343285644133
0.0192083333333333,-4.52747629335488
0.01921875,-4.52152537603189
0.0192291666666667,-4.51557966523077
0.0192395833333333,-4.50963873309116
0.01925,-4.50370216355709
0.0192604166666667,-4.49776955277818
0.0192708333333333,-4.49184050950205
0.01928125,-4.4859146554511
0.0192916666666667,-4.47999162567876
0.0193020833333333,-4.47407106892077
0.0193125,-4.46815264791608
0.0193229166666667,-4.46223603972632
0.0193333333333333,-4.45632093602604
0.01934375,-4.45040704338528
0.0193541666666667,-4.44449408352889
0.0193645833333333,-4.43858179357894
0.019375,-4.4326699262866
0.0193854166666667,-4.42675825023046
0.0193958333333333,-4.42084655001748
0.01940625,-4.41493462644428
0.0194166666666667,-4.40902229665561
0.0194270833333333,-4.40310939427875
0.0194375,-4.39719576953066
0.0194479166666667,-4.39128128932904
0.0194583333333333,-4.38536583735125
0.01946875,-4.37944931410834
0.0194791666666667,-4.37353163697232
0.0194895833333333,-4.36761274020498
0.0195,-4.36169257494961
0.0195104166666667,-4.35577110921903
0.0195208333333333,-4.34984832785743
0.01953125,-4.34392423247801
0.0195416666666667,-4.33799884139711
0.0195520833333333,-4.33207218952914
0.0195625,-4.32614432828424
0.0195729166666667,-4.32021532542855
0.0195833333333333,-4.31428526493922
0.01959375,-4.30835424683688
0.0196041666666667,-4.30242238699562
0.0196145833333333,-4.2964898169471
0.019625,-4.29055668365131
0.0196354166666667,-4.28462314926879
0.0196458333333333,-4.27868939089594
0.01965625,-4.27275560030112
0.0196666666666667,-4.26682198363758
0.0196770833333333,-4.26088876113654
0.0196875,-4.25495616679542
0.0196979166666667,-4.2490244480263
0.0197083333333333,-4.24309386534594
0.01971875,-4.23716469196792
0.0197291666666667,-4.23123721345985
0.0197395833333333,-4.22531172734207
0.01975,-4.21938854268493
0.0197604166666667,-4.21346797969843
0.0197708333333333,-4.20755036930256
0.01978125,-4.20163605269237
0.0197916666666667,-4.19572538088636
0.0198020833333333,-4.1898187142701
0.0198125,-4.18391642212971
0.0198229166666667,-4.17801888216863
0.0198333333333333,-4.17212648002571
0.01984375,-4.16623960877787
0.0198541666666667,-4.16035866843954
0.0198645833333333,-4.15448406545358
0.019875,-4.1486162121743
0.0198854166666667,-4.14275552634899
0.0198958333333333,-4.13690243058754
0.01990625,-4.13105735183636
0.0199166666666667,-4.12522072083891
0.0199270833333333,-4.11939297160173
0.0199375,-4.11357454084914
0.0199479166666667,-4.10776586748349
0.0199583333333333,-4.10196739204138
0.01996875,-4.09617955614434
0.0199791666666667,-4.09040280195703
0.0199895833333333,-4.08463757164082
0.02,-4.07888430680888
0.0200104166666667,-4.07314344798565
0.0200208333333333,-4.06741543406505
0.02003125,-4.06170070177333
0.0200416666666667,-4.05599968513503
0.0200520833333333,-4.05031281494477
0.0200625,-4.04464051824104
0.0200729166666667,-4.03898321778528
0.0200833333333333,-4.0333413315481
0.02009375,-4.02771527220326
0.0201041666666667,-4.02210544662574
0.0201145833333333,-4.0165122554007
0.020125,-4.01093609233504
0.0201354166666667,-4.00537734398155
0.0201458333333333,-3.99983638917502
0.02015625,-3.99431359856801
0.0201666666666667,-3.98880933420134
0.0201770833333333,-3.98332394902961
0.0201875,-3.97785778654722
0.0201979166666667,-3.97241118032978
0.0202083333333333,-3.96698445365552
0.02021875,-3.96157791910193
0.0202291666666667,-3.9561918781952
0.0202395833333333,-3.95082662101308
0.02025,-3.94548242586019
0.0202604166666667,-3.94015955891839
0.0202708333333333,-3.93485827393811
0.02028125,-3.92957881192308
0.0202916666666667,-3.92432140084248
0.0203020833333333,-3.91908625535759
0.0203125,-3.91387357655796
0.0203229166666667,-3.90868355172126
0.0203333333333333,-3.90351635408362
0.02034375,-3.89837214263126
0.0203541666666667,-3.89325106190173
0.0203645833333333,-3.8881532418105
0.020375,-3.88307879748945
0.0203854166666667,-3.8780278291444
0.0203958333333333,-3.87300042192594
0.02040625,-3.86799664582507
0.0204166666666667,-3.86301655558136
0.0204270833333333,-3.85806019060804
0.0204375,-3.85312757493976
0.0204479166666667,-3.84821871719125
0.0204583333333333,-3.84333361053944
0.02046875,-3.83847223272125
0.0204791666666667,-3.83363454604824
0.0204895833333333,-3.82882049744103
0.0205,-3.82403001847681
0.0205104166666667,-3.81926302546146
0.0205208333333333,-3.81451941951282
0.02053125,-3.80979908666448
0.0205416666666667,-3.80510189798491
0.0205520833333333,-3.80042770971491
0.0205625,-3.7957763634217
0.0205729166666667,-3.79114768616865
0.0205833333333333,-3.78654149070216
0.02059375,-3.78195757565447
0.0206041666666667,-3.77739572576209
0.0206145833333333,-3.77285571210054
0.020625,-3.76833729233321
0.0206354166666667,-3.76384021097798
0.0206458333333333,-3.75936419968108
0.02065625,-3.75490897751697
0.0206666666666667,-3.75047425129321
0.0206770833333333,-3.74605971586841
0.0206875,-3.74166505449351
0.0206979166666667,-3.73728993915089
0.0207083333333333,-3.73293403092016
0.02071875,-3.72859698034467
0.0207291666666667,-3.72427842781865
0.0207395833333333,-3.7199780039792
0.02075,-3.71569533010854
0.0207604166666667,-3.71143001855493
0.0207708333333333,-3.70718167314876
0.02078125,-3.70294988964321
0.0207916666666667,-3.69873425615132
0.0208020833333333,-3.69453435359889
0.0208125,-3.69034975618348
0.0208229166666667,-3.68618003183275
0.0208333333333333,-3.68202474268319
0.02084375,-3.67788344555295
0.0208541666666667,-3.67375569242537
0.0208645833333333,-3.66964103093757
0.020875,-3.66553900487072
0.0208854166666667,-3.66144915464602
0.0208958333333333,-3.65737101782224
0.02090625,-3.65330412959962
0.0209166666666667,-3.64924802332052
0.0209270833333333,-3.64520223097411
0.0209375,-3.64116628370249
0.0209479166666667,-3.63713971230675
0.0209583333333333,-3.63312204775114
0.02096875,-3.62911282166825
0.0209791666666667,-3.62511156686129
0.0209895833333333,-3.62111781780669
0.021,-3.61713111114939
0.0210104166666667,-3.61315098620239
0.0210208333333333,-3.6091769854337
0.02103125,-3.60520865495635
0.0210416666666667,-3.60124554500943
0.0210520833333333,-3.5972872104358
0.0210625,-3.59333321115418
0.0210729166666667,-3.58938311261971
0.0210833333333333,-3.58543648628624
0.02109375,-3.58149291005475
0.0211041666666667,-3.5775519687153
0.0211145833333333,-3.57361325438067
0.021125,-3.56967636691198
0.0211354166666667,-3.56574091433416
0.0211458333333333,-3.5618065132394
0.02115625,-3.55787278918718
0.0211666666666667,-3.55393937708375
0.0211770833333333,-3.5500059215568
0.0211875,-3.54607207732116
0.0211979166666667,-3.54213750952166
0.0212083333333333,-3.53820189407831
0.02121875,-3.53426491800259
0.0212291666666667,-3.53032627971617
0.0212395833333333,-3.52638568934823
0.02125,-3.52244286901476
0.0212604166666667,-3.51849755309508
0.0212708333333333,-3.51454948848541
0.02128125,-3.51059843483951
0.0212916666666667,-3.5066441647976
0.0213020833333333,-3.50268646419793
0.0213125,-3.49872513227192
0.0213229166666667,-3.49475998182392
0.0213333333333333,-3.49079083940057
0.02134375,-3.4868175454375
0.0213541666666667,-3.48283995439189
0.0213645833333333,-3.47885793486203
0.021375,-3.47487136968706
0.0213854166666667,-3.47088015603305
0.0213958333333333,-3.46688420545892
0.02140625,-3.46288344397185
0.0214166666666667,-3.45887781206092
0.0214270833333333,-3.45486726471323
0.0214375,-3.45085177142442
0.0214479166666667,-3.44683131617608
0.0214583333333333,-3.44280589741212
0.02146875,-3.43877552798439
0.0214791666666667,-3.43474023509978
0.0214895833333333,-3.43070006023523
0.0215,-3.42665505903917
0.0215104166666667,-3.42260530122819
0.0215208333333333,-3.41855087045482
0.02153125,-3.41449186416676
0.0215416666666667,-3.41042839344804
0.0215520833333333,-3.40636058284767
0.0215625,-3.4022885701893
0.0215729166666667,-3.39821250636798
0.0215833333333333,-3.39413255513566
0.02159375,-3.39004889286791
0.0216041666666667,-3.38596170831519
0.0216145833333333,-3.38187120234803
0.021625,-3.37777758768298
0.0216354166666667,-3.37368108859595
0.0216458333333333,-3.36958194062339
0.02165625,-3.36548039025265
0.0216666666666667,-3.36137669460097
0.0216770833333333,-3.35727112107732
0.0216875,-3.35316394704057
0.0216979166666667,-3.34905545944228
0.0217083333333333,-3.3449459544593
0.02171875,-3.34083573711798
0.0217291666666667,-3.33672512091012
0.0217395833333333,-3.33261442739792
0.02175,-3.32850398580595
0.0217604166666667,-3.32439413261634
0.0217708333333333,-3.32028521114841
0.02178125,-3.31617757112949
0.0217916666666667,-3.31207156826468
0.0218020833333333,-3.30796756379833
0.0218125,-3.30386592407104
0.0218229166666667,-3.29976702006579
0.0218333333333333,-3.29567122695992
0.02184375,-3.291578923664
0.0218541666666667,-3.28749049235987
0.0218645833333333,-3.28340631803882
0.021875,-3.2793267880336
0.0218854166666667,-3.27525229155085
0.0218958333333333,-3.27118321919728
0.02190625,-3.26711996251411
0.0219166666666667,-3.26306291350488
0.0219270833333333,-3.25901246416086
0.0219375,-3.2549690059953
0.0219479166666667,-3.25093292957307
0.0219583333333333,-3.2469046240433
0.02196875,-3.2428844766772
0.0219791666666667,-3.23887287240397
0.0219895833333333,-3.23487019335435
0.022,-3.23087681840504
0.0220104166666667,-3.22689312273056
0.0220208333333333,-3.22291947736058
0.02203125,-3.21895624873439
0.0220416666666667,-3.21500379827358
0.0220520833333333,-3.21106248194754
0.0220625,-3.20713264987593
0.0220729166666667,-3.20321464588067
0.0220833333333333,-3.19930880710906
0.02209375,-3.19541546362809
0.0221041666666667,-3.19153493803666
0.0221145833333333,-3.18766754508992
0.022125,-3.18381359132669
0.0221354166666667,-3.17997337471351
0.0221458333333333,-3.1761471842939
0.02215625,-3.17233529985556
0.0221666666666667,-3.16853799159875
0.0221770833333333,-3.1647555198217
0.0221875,-3.1609881346206
0.0221979166666667,-3.15723607559725
0.0222083333333333,-3.15349957158048
0.02221875,-3.14977884035821
0.0222291666666667,-3.14607408842948
0.0222395833333333,-3.14238551076143
0.02225,-3.13871329056324
0.0222604166666667,-3.13505759907895
0.0222708333333333,-3.13141859538521
0.02228125,-3.12779642620747
0.0222916666666667,-3.12419122575226
0.0223020833333333,-3.12060311555628
0.0223125,-3.11703220434061
0.0223229166666667,-3.11347858788679
0.0223333333333333,-3.10994234893013
0.02234375,-3.10642355706587
0.0223541666666667,-3.10292226866356
0.0223645833333333,-3.09943852680813
0.022375,-3.09597236125054
0.0223854166666667,-3.09252378837152
0.0223958333333333,-3.08909281116612
0.02240625,-3.08567941924078
0.0224166666666667,-3.08228358882679
0.0224270833333333,-3.07890528280152
0.0224375,-3.075544450742
0.0224479166666667,-3.07220102897903
0.0224583333333333,-3.06887494066748
0.02246875,-3.06556609587747
0.0224791666666667,-3.06227439169951
0.0224895833333333,-3.05899971236318
0.0225,-3.05574192936345
0.0225104166666667,-3.05250090161634
0.0225208333333333,-3.04927647561622
0.02253125,-3.04606848560882
0.0225416666666667,-3.04287675378695
0.0225520833333333,-3.03970109048933
0.0225625,-3.03654129441777
0.0225729166666667,-3.03339715286136
0.0225833333333333,-3.03026844194992
0.02259375,-3.02715492690012
0.0226041666666667,-3.02405636228284
0.0226145833333333,-3.02097249230028
0.022625,-3.01790305108357
0.0226354166666667,-3.01484776298833
0.0226458333333333,-3.01180634290362
0.02265625,-3.00877849658235
0.0226666666666667,-3.00576392096988
0.0226770833333333,-3.00276230454118
0.0226875,-2.99977332766282
0.0226979166666667,-2.99679666294834
0.0227083333333333,-2.99383197562252
0.02271875,-2.9908789239002
0.0227291666666667,-2.98793715938017
0.0227395833333333,-2.98500632742665
0.02275,-2.98208606756353
0.0227604166666667,-2.97917601388997
0.0227708333333333,-2.97627579548546
0.02278125,-2.97338503682322
0.0227916666666667,-2.97050335818945
0.0228020833333333,-2.96763037611502
0.0228125,-2.9647657037929
0.0228229166666667,-2.96190895151395
0.0228333333333333,-2.95905972710782
0.02284375,-2.95621763637077
0.0228541666666667,-2.95338228350129
0.0228645833333333,-2.95055327154506
0.022875,-2.94773020284493
0.0228854166666667,-2.94491267946138
0.0228958333333333,-2.94210030362028
0.02290625,-2.93929267816215
0.0229166666666667,-2.93648940697067
0.0229270833333333,-2.93369009540914
0.0229375,-2.93089435075742
0.0229479166666667,-2.92810178265194
0.0229583333333333,-2.92531200349131
0.02296875,-2.92252462888331
0.0229791666666667,-2.91973927806434
0.0229895833333333,-2.91695557430287
0.023,-2.91417314530834
0.0230104166666667,-2.91139162365252
0.0230208333333333,-2.908610647174
0.02303125,-2.90582985933478
0.0230416666666667,-2.90304890963925
0.0230520833333333,-2.90026745400738
0.0230625,-2.89748515513858
0.0230729166666667,-2.89470168287096
0.0230833333333333,-2.89191671455013
0.02309375,-2.88912993537268
0.0231041666666667,-2.88634103868157
0.0231145833333333,-2.88354972636046
0.023125,-2.88075570911708
0.0231354166666667,-2.87795870676915
0.0231458333333333,-2.87515844853342
0.02315625,-2.87235467337598
0.0231666666666667,-2.86954713027047
0.0231770833333333,-2.86673557831681
0.0231875,-2.86391978719945
0.0231979166666667,-2.86109953731817
0.0232083333333333,-2.85827461996504
0.02321875,-2.85544483768385
0.0232291666666667,-2.85261000426506
0.0232395833333333,-2.84976994510843
0.02325,-2.84692449737008
0.0232604166666667,-2.8440735099841
0.0232708333333333,-2.84121684394582
0.02328125,-2.83835437241482
0.0232916666666667,-2.83548598081649
0.0233020833333333,-2.83261156691043
0.0233125,-2.82973104093136
0.0233229166666667,-2.82684432566471
0.0233333333333333,-2.82395135645806
0.02334375,-2.82105208130872
0.0233541666666667,-2.81814646088236
0.0233645833333333,-2.81523446852916
0.023375,-2.81231609027462
0.0233854166666667,-2.80939132483587
0.0233958333333333,-2.80646018357739
0.02340625,-2.80352269045172
0.0234166666666667,-2.80057888197961
0.0234270833333333,-2.79762880716595
0.0234375,-2.79467252741424
0.0234479166666667,-2.79171011641883
0.0234583333333333,-2.78874166007742
0.02346875,-2.78576725635535
0.0234791666666667,-2.78278701513535
0.0234895833333333,-2.77980105808661
0.0235,-2.77680951848537
0.0235104166666667,-2.77381254104214
0.0235208333333333,-2.77081028170535
0.02353125,-2.76780290747465
0.0235416666666667,-2.76479059616887
0.0235520833333333,-2.76177353619454
0.0235625,-2.75875192632861
0.0235729166666667,-2.75572597545252
0.0235833333333333,-2.75269590229245
0.02359375,-2.74966193514219
0.0236041666666667,-2.74662431159482
0.0236145833333333,-2.74358327823733
0.023625,-2.74053909034587
0.0236354166666667,-2.73749201158599
0.0236458333333333,-2.73444231367831
0.02365625,-2.73139027607315
0.0236666666666667,-2.72833618561227
0.0236770833333333,-2.72528033618784
0.0236875,-2.72222302837585
0.0236979166666667,-2.71916456908119
0.0237083333333333,-2.71610527117553
0.02371875,-2.71304545311917
0.0237291666666667,-2.70998543857417
0.0237395833333333,-2.70692555602716
0.02375,-2.70386613840169
0.0237604166666667,-2.70080752265308
0.0237708333333333,-2.69775004937717
0.02378125,-2.69469406240977
0.0237916666666667,-2.69163990841612
0.0238020833333333,-2.68858793647642
0.0238125,-2.68553849769816
0.0238229166666667,-2.68249194478186
0.0238333333333333,-2.67944863161372
0.02384375,-2.67640891285682
0.0238541666666667,-2.67337314353505
0.0238645833333333,-2.67034167861634
0.023875,-2.66731487260003
0.0238854166666667,-2.66429307910495
0.0238958333333333,-2.6612766504638
0.02390625,-2.65826593730239
0.0239166666666667,-2.65526128814733
0.0239270833333333,-2.65226304901587
0.0239375,-2.64927156301405
0.0239479166666667,-2.64628716994455
0.0239583333333333,-2.64331020591733
0.02396875,-2.64034100296041
0.0239791666666667,-2.63737988863257
0.0239895833333333,-2.63442718565885
0.024,-2.6314832115542
0.0240104166666667,-2.62854827826046
0.0240208333333333,-2.62562269178903
0.02403125,-2.62270675187533
0.0240416666666667,-2.61980075163614
0.0240520833333333,-2.61690497723149
0.0240625,-2.61401970754752
0.0240729166666667,-2.61114521387379
0.0240833333333333,-2.60828175959921
0.02409375,-2.60542959991166
0.0241041666666667,-2.60258898151528
0.0241145833333333,-2.59976014234875
0.024125,-2.59694331131456
0.0241354166666667,-2.59413870802917
0.0241458333333333,-2.5913465425764
0.02415625,-2.58856701526566
0.0241666666666667,-2.5858003164174
0.0241770833333333,-2.58304662614768
0.0241875,-2.58030611416972
0.0241979166666667,-2.57757893960361
0.0242083333333333,-2.57486525081025
0.02421875,-2.57216518521778
0.0242291666666667,-2.56947886917882
0.0242395833333333,-2.56680641783242
0.02425,-2.56414793498216
0.0242604166666667,-2.56150351298113
0.0242708333333333,-2.55887323263628
0.02428125,-2.55625716312803
0.0242916666666667,-2.55365536193619
0.0243020833333333,-2.55106787478178
0.0243125,-2.54849473558559
0.0243229166666667,-2.54593596643948
0.0243333333333333,-2.54339157758566
0.02434375,-2.54086156741694
0.0243541666666667,-2.53834592248835
0.0243645833333333,-2.53584461753693
0.024375,-2.53335761552178
0.0243854166666667,-2.53088486767753
0.0243958333333333,-2.52842631357734
0.02440625,-2.52598188120424
0.0244166666666667,-2.52355148705228
0.0244270833333333,-2.52113503622499
0.0244375,-2.51873242255093
0.0244479166666667,-2.51634352871514
0.0244583333333333,-2.51396822640064
0.02446875,-2.51160637644563
0.0244791666666667,-2.50925782900236
0.0244895833333333,-2.50692242372563
0.0245,-2.50459998995728
0.0245104166666667,-2.50229034692707
0.0245208333333333,-2.4999933039704
0.02453125,-2.49770866075015
0.0245416666666667,-2.49543620749306
0.0245520833333333,-2.49317572523
0.0245625,-2.49092698606084
0.0245729166666667,-2.48868975341395
0.0245833333333333,-2.48646378232065
0.02459375,-2.48424881970412
0.0246041666666667,-2.48204460466966
0.0246145833333333,-2.4798508688081
0.024625,-2.47766733650246
0.0246354166666667,-2.47549372525366
0.0246458333333333,-2.47332974599868
0.02465625,-2.47117510344395
0.0246666666666667,-2.46902949640888
0.0246770833333333,-2.46689261816903
0.0246875,-2.46476415680747
0.0246979166666667,-2.46264379556906
0.0247083333333333,-2.46053121322995
0.02471875,-2.45842608445666
0.0247291666666667,-2.45632808018115
0.0247395833333333,-2.45423686797405
0.02475,-2.45215211242578
0.0247604166666667,-2.4500734755223
0.0247708333333333,-2.44800061703267
0.02478125,-2.44593319489622
0.0247916666666667,-2.44387086560527
0.0248020833333333,-2.44181328459576
0.0248125,-2.43976010663677
0.0248229166666667,-2.43771098622211
0.0248333333333333,-2.43566557795454
0.02484375,-2.43362353693795
0.0248541666666667,-2.43158451916584
0.0248645833333333,-2.42954818190511
0.024875,-2.42751418408086
0.0248854166666667,-2.42548218665935
0.0248958333333333,-2.42345185302786
0.02490625,-2.421422849366
0.0249166666666667,-2.41939484502434
0.0249270833333333,-2.41736751288904
0.0249375,-2.41534052974378
0.0249479166666667,-2.41331357663183
0.0249583333333333,-2.4112863392081
0.02496875,-2.40925850809023
0.0249791666666667,-2.40722977919187
0.0249895833333333,-2.40519985406624
0.025,-2.40316844023236
0.0250104166666667,-2.40113525149244
0.0250208333333333,-2.39910000825124
0.02503125,-2.39706243781718
0.0250416666666667,-2.39502227470196
0.0250520833333333,-2.39297926090861
0.0250625,-2.39093314621198
0.0250729166666667,-2.3888836884303
0.0250833333333333,-2.38683065368196
0.02509375,-2.3847738166436
0.0251041666666667,-2.38271296078619
0.0251145833333333,-2.38064787860861
0.025125,-2.37857837185669
0.0251354166666667,-2.37650425173338
0.0251458333333333,-2.37442533909898
0.02515625,-2.37234146465322
0.0251666666666667,-2.37025246911777
0.0251770833333333,-2.3681582033961
0.0251875,-2.36605852872604
0.0251979166666667,-2.36395331682118
0.0252083333333333,-2.36184244999949
0.02521875,-2.35972582129856
0.0252291666666667,-2.35760333457653
0.0252395833333333,-2.35547490460923
0.02525,-2.35334045716348
0.0252604166666667,-2.35119992906478
0.0252708333333333,-2.34905326824944
0.02528125,-2.34690043380702
0.0252916666666667,-2.3447413960065
0.0253020833333333,-2.34257613630967
0.0253125,-2.34040464737717
0.0253229166666667,-2.33822693305398
0.0253333333333333,-2.33604300834649
0.02534375,-2.33385289938755
0.0253541666666667,-2.33165664338746
0.0253645833333333,-2.32945428857077
0.025375,-2.32724589410243
0.0253854166666667,-2.32503153000469
0.0253958333333333,-2.32281127705411
0.02540625,-2.32058522667275
0.0254166666666667,-2.31835348080412
0.0254270833333333,-2.31611615178131
0.0254375,-2.31387336217539
0.0254479166666667,-2.31162524464227
0.0254583333333333,-2.30937194175091
0.02546875,-2.3071136058034
0.0254791666666667,-2.3048503986427
0.0254895833333333,-2.30258249145118
0.0255,-2.30031006454114
0.0255104166666667,-2.29803330712447
0.0255208333333333,-2.29575241708869
0.02553125,-2.29346760074915
0.0255416666666667,-2.29117907260124
0.0255520833333333,-2.28888705505515
0.0255625,-2.28659177817018
0.0255729166666667,-2.28429347937813
0.0255833333333333,-2.28199240319115
0.02559375,-2.27968880091655
0.0256041666666667,-2.27738293034948
0.0256145833333333,-2.27507505546742
0.025625,-2.27276544611447
0.0256354166666667,-2.27045437768094
0.0256458333333333,-2.26814213077665
0.02565625,-2.2658289908966
0.0256666666666667,-2.26351524808542
0.0256770833333333,-2.2612011965922
0.0256875,-2.25888713452525
0.0256979166666667,-2.25657336350051
0.0257083333333333,-2.25426018828679
0.02571875,-2.25194791644804
0.0257291666666667,-2.24963685798192
0.0257395833333333,-2.24732732495847
0.02575,-2.24501963115372
0.0257604166666667,-2.24271409168307
0.0257708333333333,-2.24041102263407
0.02578125,-2.23811074070014
0.0257916666666667,-2.23581356280839
0.0258020833333333,-2.2335198057528
0.0258125,-2.23122978582696
0.0258229166666667,-2.22894381845762
0.0258333333333333,-2.22666221783656
0.02584375,-2.22438529656034
0.0258541666666667,-2.22211336526675
0.0258645833333333,-2.21984673227607
0.025875,-2.2175857032367
0.0258854166666667,-2.21533058077154
0.0258958333333333,-2.21308166413159
0.02590625,-2.21083924884698
0.0259166666666667,-2.20860362639569
0.0259270833333333,-2.20637508385976
0.0259375,-2.20415390360336
0.0259479166666667,-2.20194036294472
0.0259583333333333,-2.19973473384176
0.02596875,-2.19753728258193
0.0259791666666667,-2.19534826947252
0.0259895833333333,-2.19316794855177
0.026,-2.19099656729442
0.0260104166666667,-2.1888343663308
0.0260208333333333,-2.18668157917513
0.02603125,-2.18453843195997
0.0260416666666667,-2.18240514317872
0.0260520833333333,-2.18028192343911
0.0260625,-2.17816897522637
0.0260729166666667,-2.17606649267367
0.0260833333333333,-2.17397466134296
0.02609375,-2.17189365801684
0.0261041666666667,-2.16982365050181
0.0261145833333333,-2.16776479743752
0.026125,-2.16571724812117
0.0261354166666667,-2.16368114234024
0.0261458333333333,-2.16165661021891
0.02615625,-2.15964377207109
0.0261666666666667,-2.15764273826951
0.0261770833333333,-2.15565360912457
0.0261875,-2.15367647477311
0.0261979166666667,-2.15171141508243
0.0262083333333333,-2.14975849955838
0.02621875,-2.14781778728188
0.0262291666666667,-2.14588932683519
0.0262395833333333,-2.1439731562589
0.02625,-2.14206930301184
0.0262604166666667,-2.14017778393924
0.0262708333333333,-2.1382986052722
0.02628125,-2.13643176261006
0.0262916666666667,-2.13457724094384
0.0263020833333333,-2.13273501466705
0.0263125,-2.13090504762041
0.0263229166666667,-2.12908729313243
0.0263333333333333,-2.12728169407518
0.02634375,-2.12548818294514
0.0263541666666667,-2.12370668192886
0.0263645833333333,-2.12193710301506
0.026375,-2.12017934808161
0.0263854166666667,-2.11843330902703
0.0263958333333333,-2.11669886788783
0.02640625,-2.1149758969815
0.0264166666666667,-2.11326425905883
0.0264270833333333,-2.1115638074549
0.0264375,-2.10987438627526
0.0264479166666667,-2.10819583055924
0.0264583333333333,-2.1065279664879
0.02646875,-2.10487061157404
0.0264791666666667,-2.10322357487538
0.0264895833333333,-2.10158665722262
0.0265,-2.09995965143575
0.0265104166666667,-2.09834234257644
0.0265208333333333,-2.09673450817987
0.02653125,-2.09513591852525
0.0265416666666667,-2.09354633688707
0.0265520833333333,-2.09196551981189
0.0265625,-2.09039321739668
0.0265729166666667,-2.08882917356808
0.0265833333333333,-2.08727312638459
0.02659375,-2.08572480832299
0.0266041666666667,-2.08418394659405
0.0266145833333333,-2.08265026344235
0.026625,-2.08112347646857
0.0266354166666667,-2.07960329894747
0.0266458333333333,-2.07808944015118
0.02665625,-2.07658160568003
0.0266666666666667,-2.07507949779277
0.0266770833333333,-2.07358281574802
0.0266875,-2.07209125613632
0.0266979166666667,-2.07060451322739
0.0267083333333333,-2.06912227931078
0.02671875,-2.06764424504566
0.0267291666666667,-2.06617009980335
0.0267395833333333,-2.06469953201861
0.02675,-2.06323222954054
0.0267604166666667,-2.06176787997572
0.0267708333333333,-2.0603061710453
0.02678125,-2.05884679092743
0.0267916666666667,-2.05738942860882
0.0268020833333333,-2.05593377422774
0.0268125,-2.05447951942279
0.0268229166666667,-2.05302635767297
0.0268333333333333,-2.0515739846368
0.02684375,-2.05012209849314
0.0268541666666667,-2.048670400271
0.0268645833333333,-2.04721859418385
0.026875,-2.0457663879509
0.0268854166666667,-2.04431349312538
0.0268958333333333,-2.04285962540636
0.02690625,-2.04140450495267
0.0269166666666667,-2.03994785669016
0.0269270833333333,-2.0384894106122
0.0269375,-2.03702890207412
0.0269479166666667,-2.03556607207908
0.0269583333333333,-2.03410066756618
0.02696875,-2.03263244167665
0.0269791666666667,-2.0311611540262
0.0269895833333333,-2.02968657096269
0.027,-2.02820846581706
0.0270104166666667,-2.02672661914683
0.0270208333333333,-2.02524081896929
0.02703125,-2.02375086099094
0.0270416666666667,-2.02225654881804
0.0270520833333333,-2.02075769416979
0.0270625,-2.01925411707269
0.0270729166666667,-2.01774564605036
0.0270833333333333,-2.01623211830101
0.02709375,-2.01471337986541
0.0271041666666667,-2.01318928578595
0.0271145833333333,-2.01165970025224
0.027125,-2.01012449673943
0.0271354166666667,-2.00858355813379
0.0271458333333333,-2.00703677684712
0.02715625,-2.0054840549218
0.0271666666666667,-2.00392530412268
0.0271770833333333,-2.00236044602132
0.0271875,-2.00078941206242
0.0271979166666667,-1.99921214362727
0.0272083333333333,-1.99762859207786
0.02721875,-1.99603871879716
0.0272291666666667,-1.99444249520874
0.0272395833333333,-1.99283990279471
0.02725,-1.99123093309492
0.0272604166666667,-1.98961558769842
0.0272708333333333,-1.98799387822225
0.02728125,-1.98636582627754
0.0272916666666667,-1.98473146342698
0.0273020833333333,-1.98309083113015
0.0273125,-1.98144398067277
0.0273229166666667,-1.97979097309603
0.0273333333333333,-1.97813187910157
0.02734375,-1.97646677895535
0.0273541666666667,-1.97479576237523
0.0273645833333333,-1.973118928411
0.027375,-1.97143638531317
0.0273854166666667,-1.96974825038849
0.0273958333333333,-1.96805464985168
0.02740625,-1.96635571865796
0.0274166666666667,-1.96465160033671
0.0274270833333333,-1.96294244680663
0.0274375,-1.96122841818334
0.0274479166666667,-1.95950968258403
0.0274583333333333,-1.95778641591269
0.02746875,-1.95605880164748
0.0274791666666667,-1.95432703061081
0.0274895833333333,-1.9525913007373
0.0275,-1.95085181683086
0.0275104166666667,-1.94910879031473
0.0275208333333333,-1.94736243897467
0.02753125,-1.94561298669592
0.0275416666666667,-1.94386066319091
0.0275520833333333,-1.94210570372292
0.0275625,-1.94034834882406
0.0275729166666667,-1.93858884400511
0.0275833333333333,-1.93682743946181
0.02759375,-1.93506438977577
0.0276041666666667,-1.93329995361108
0.0276145833333333,-1.93153439340639
0.027625,-1.92976797505905
0.0276354166666667,-1.92800096761795
0.0276458333333333,-1.92623364295439
0.02765625,-1.92446627544725
0.0276666666666667,-1.92269914165541
0.0276770833333333,-1.92093251999346
0.0276875,-1.91916669040005
0.0276979166666667,-1.91740193401293
0.0277083333333333,-1.9156385328343
0.02771875,-1.91387676940162
0.0277291666666667,-1.91211692645436
0.0277395833333333,-1.91035928660566
0.02775,-1.90860413200909
0.0277604166666667,-1.90685174402791
0.0277708333333333,-1.90510240290963
0.02778125,-1.90335638745528
0.0277916666666667,-1.90161397469762
0.0278020833333333,-1.89987543957542
0.0278125,-1.89814105461604
0.0278229166666667,-1.896411089618
0.0278333333333333,-1.89468581133534
0.02784375,-1.89296548317264
0.0278541666666667,-1.89125036487455
0.0278645833333333,-1.88954071222892
0.027875,-1.88783677676889
0.0278854166666667,-1.88613880548193
0.0278958333333333,-1.88444704052611
0.02790625,-1.88276171894879
0.0279166666666667,-1.88108307241401
0.0279270833333333,-1.87941132693736
0.0279375,-1.87774670262153
0.0279479166666667,-1.87608941340906
0.0279583333333333,-1.87443966683106
0.02796875,-1.87279766377273
0.0279791666666667,-1.87116359824092
0.0279895833333333,-1.86953765714449
0.028,-1.86792002007725
0.0280104166666667,-1.86631085911478
0.0280208333333333,-1.86471033861796
0.02803125,-1.86311861504535
0.0280416666666667,-1.86153583677406
0.0280520833333333,-1.85996214393224
0.0280625,-1.85839766824017
0.0280729166666667,-1.8568425328604
0.0280833333333333,-1.85529685225723
0.02809375,-1.85376073207041
0.0281041666666667,-1.85223426899257
0.0281145833333333,-1.85071755066456
0.028125,-1.84921065557327
0.0281354166666667,-1.84771365296644
0.0281458333333333,-1.84622660277493
0.02815625,-1.84474955554689
0.0281666666666667,-1.8432825523919
0.0281770833333333,-1.84182562493786
0.0281875,-1.84037879529358
0.0281979166666667,-1.8389420760312
0.0282083333333333,-1.83751547017031
0.02821875,-1.83609897117896
0.0282291666666667,-1.83469256298351
0.0282395833333333,-1.83329621998996
0.02825,-1.83190990711455
0.0282604166666667,-1.83053357982704
0.0282708333333333,-1.82916718420531
0.02828125,-1.82781065699864
0.0282916666666667,-1.82646392570125
0.0283020833333333,-1.82512690863942
0.0283125,-1.82379951506678
0.0283229166666667,-1.82248164527009
0.0283333333333333,-1.82117319068411
0.02834375,-1.81987403401959
0.0283541666666667,-1.81858404939908
0.0283645833333333,-1.81730310250097
0.028375,-1.81603105071614
0.0283854166666667,-1.81476774331346
0.0283958333333333,-1.81351302160959
0.02840625,-1.81226671915592
0.0284166666666667,-1.8110286619272
0.0284270833333333,-1.80979866852347
0.0284375,-1.80857655037412
0.0284479166666667,-1.80736211195933
0.0284583333333333,-1.80615515102859
0.02846875,-1.80495545883704
0.0284791666666667,-1.80376282037847
0.0284895833333333,-1.80257701463409
0.0285,-1.80139781482608
0.0285104166666667,-1.80022498867037
0.0285208333333333,-1.79905829864726
0.02853125,-1.79789750226734
0.0285416666666667,-1.79674235234855
0.0285520833333333,-1.79559259729672
0.0285625,-1.79444798139163
0.0285729166666667,-1.79330824507645
0.0285833333333333,-1.79217312525009
0.02859375,-1.79104235556891
0.0286041666666667,-1.78991566674383
0.0286145833333333,-1.78879278684703
0.028625,-1.78767344161857
0.0286354166666667,-1.78655735477533
0.0286458333333333,-1.78544424832262
0.02865625,-1.78433384286779
0.0286666666666667,-1.78322585793411
0.0286770833333333,-1.78212001227625
0.0286875,-1.78101602419644
0.0286979166666667,-1.77991361186005
0.0287083333333333,-1.77881249361267
0.02871875,-1.77771238829548
0.0287291666666667,-1.77661301555804
0.0287395833333333,-1.77551409617508
0.02875,-1.77441535235549
0.0287604166666667,-1.77331650805393
0.0287708333333333,-1.77221728927776
0.02878125,-1.77111742439315
0.0287916666666667,-1.77001664442576
0.0288020833333333,-1.76891468336104
0.0288125,-1.76781127843825
0.0288229166666667,-1.76670617044279
0.0288333333333333,-1.76559910399139
0.02884375,-1.76448982781546
0.0288541666666667,-1.76337809503976
0.0288645833333333,-1.76226366345115
0.028875,-1.76114629576834
0.0288854166666667,-1.76002575990112
0.0288958333333333,-1.75890182920301
0.02890625,-1.75777428272141
0.0289166666666667,-1.75664290544158
0.0289270833333333,-1.75550748851478
0.0289375,-1.75436782948855
0.0289479166666667,-1.75322373252752
0.0289583333333333,-1.75207500862389
0.02896875,-1.7509214758004
0.0289791666666667,-1.74976295930691
0.0289895833333333,-1.74859929180904
0.029,-1.7474303135639
0.0290104166666667,-1.74625587259358
0.0290208333333333,-1.74507582483976
0.02903125,-1.74389003432459
0.0290416666666667,-1.74269837328397
0.0290520833333333,-1.74150072230628
0.0290625,-1.74029697045291
0.0290729166666667,-1.73908701537262
0.0290833333333333,-1.73787076340462
0.02909375,-1.7366481296721
0.0291041666666667,-1.73541903816691
0.0291145833333333,-1.73418342182113
0.029125,-1.73294122257096
0.0291354166666667,-1.73169239140995
0.0291458333333333,-1.73043688843089
0.02915625,-1.72917468285735
0.0291666666666667,-1.72790575306557
0.0291770833333333,-1.72663008659703
0.0291875,-1.72534768015746
0.0291979166666667,-1.72405853960669
0.0292083333333333,-1.72276267994044
0.02921875,-1.72146012525901
0.0292291666666667,-1.72015090872567
0.0292395833333333,-1.71883507251714
0.02925,-1.71751266776022
0.0292604166666667,-1.71618375446325
0.0292708333333333,-1.71484840143119
0.02928125,-1.71350668617789
0.0292916666666667,-1.71215869482211
0.0293020833333333,-1.71080452197746
0.0293125,-1.70944427063455
0.0293229166666667,-1.70807805202477
0.0293333333333333,-1.70670598549012
0.02934375,-1.70532819832631
0.0293541666666667,-1.70394482563246
0.0293645833333333,-1.70255601014171
0.029375,-1.70116190204759
0.0293854166666667,-1.69976265882302
0.0293958333333333,-1.69835844502689
0.02940625,-1.6969494321088
0.0294166666666667,-1.69553579819924
0.0294270833333333,-1.69411772790021
0.0294375,-1.6926954120616
0.0294479166666667,-1.69126904755372
0.0294583333333333,-1.68983883703478
0.02946875,-1.68840498870992
0.0294791666666667,-1.68696771608398
0.0294895833333333,-1.6855272377079
0.0295,-1.68408377692555
0.0295104166666667,-1.68263756160636
0.0295208333333333,-1.68118882387743
0.02953125,-1.67973779985558
0.0295416666666667,-1.67828472936565
0.0295520833333333,-1.67682985566355
0.0295625,-1.67537342514874
0.0295729166666667,-1.67391568708127
0.0295833333333333,-1.67245689328728
0.02959375,-1.67099729786744
0.0296041666666667,-1.66953715690323
0.0296145833333333,-1.66807672815687
0.029625,-1.66661627077741
0.0296354166666667,-1.66515604499185
0.0296458333333333,-1.66369631181675
0.02965625,-1.66223733274148
0.0296666666666667,-1.66077936944742
0.0296770833333333,-1.65932268347969
0.0296875,-1.65786753596972
0.0296979166666667,-1.65641418732428
0.0297083333333333,-1.65496289692546
0.02971875,-1.65351392283649
0.0297291666666667,-1.65206752150609
0.0297395833333333,-1.65062394747243
0.02975,-1.64918345307238
0.0297604166666667,-1.64774628815713
0.0297708333333333,-1.64631269980256
0.02978125,-1.64488293202844
0.0297916666666667,-1.64345722552304
0.0298020833333333,-1.64203581736758
0.0298125,-1.6406189407674
0.0298229166666667,-1.63920682478683
0.0298333333333333,-1.63779969409186
0.02984375,-1.63639776869297
0.0298541666666667,-1.63500126369832
0.0298645833333333,-1.63361038907137
0.029875,-1.63222534939325
0.0298854166666667,-1.63084634363381
0.0298958333333333,-1.62947356492573
0.02990625,-1.62810720035255
0.0299166666666667,-1.62674743073427
0.0299270833333333,-1.62539443042825
0.0299375,-1.62404836713468
0.0299479166666667,-1.62270940170878
0.0299583333333333,-1.62137768798496
0.02996875,-1.6200533726003
0.0299791666666667,-1.61873659484381
0.0299895833333333,-1.61742748649049
0.03,-1.61612617166459
0.0300104166666667,-1.61483276670428
0.0300208333333333,-1.61354738003005
0.03003125,-1.61227011203377
0.0300416666666667,-1.61100105496249
0.0300520833333333,-1.60974029283017
0.0300625,-1.60848790132008
0.0300729166666667,-1.60724394770777
0.0300833333333333,-1.60600849079571
0.03009375,-1.60478158084513
0.0301041666666667,-1.60356325953637
0.0301145833333333,-1.6023535599166
0.030125,-1.6011525063813
0.0301354166666667,-1.59996011464731
0.0301458333333333,-1.59877639174058
0.03015625,-1.59760133600501
0.0301666666666667,-1.59643493710077
0.0301770833333333,-1.595277176032
0.0301875,-1.59412802517582
0.0301979166666667,-1.592987448313
0.0302083333333333,-1.59185540068499
0.03021875,-1.59073182906061
0.0302291666666667,-1.58961667178087
0.0302395833333333,-1.58850985886161
0.03025,-1.58741131206631
0.0302604166666667,-1.58632094500772
0.0302708333333333,-1.58523866325607
0.03028125,-1.58416436445013
0.0302916666666667,-1.58309793842355
0.0303020833333333,-1.58203926734007
0.0303125,-1.58098822582992
0.0303229166666667,-1.579944681147
0.0303333333333333,-1.5789084933199
0.03034375,-1.57787951532618
0.0303541666666667,-1.57685759326156
0.0303645833333333,-1.5758425665234
0.030375,-1.57483426800429
0.0303854166666667,-1.57383252428227
0.0303958333333333,-1.57283715583238
0.03040625,-1.57184797723243
0.0304166666666667,-1.57086479738317
0.0304270833333333,-1.56988741973183
0.0304375,-1.56891564250005
0.0304479166666667,-1.56794925892414
0.0304583333333333,-1.56698805749054
0.03046875,-1.56603182218638
0.0304791666666667,-1.56508033275046
0.0304895833333333,-1.56413336492647
0.0305,-1.56319069072737
0.0305104166666667,-1.56225207869569
0.0305208333333333,-1.56131729417598
0.03053125,-1.56038609958179
0.0305416666666667,-1.55945825467423
0.0305520833333333,-1.55853351683823
0.0305625,-1.5576116413602
0.0305729166666667,-1.55669238171432
0.0305833333333333,-1.55577548984261
0.03059375,-1.55486071644373
0.0306041666666667,-1.55394781125678
0.0306145833333333,-1.55303652335064
0.030625,-1.55212660141044
0.0306354166666667,-1.55121779402717
0.0306458333333333,-1.55030984998727
0.03065625,-1.54940251855432
0.0306666666666667,-1.54849554976178
0.0306770833333333,-1.54758869469627
0.0306875,-1.54668170578258
0.0306979166666667,-1.5457743370658
0.0307083333333333,-1.5448663444901
0.03071875,-1.54395748617912
0.0307291666666667,-1.54304752271005
0.0307395833333333,-1.54213621738651
0.03075,-1.54122333650549
0.0307604166666667,-1.54030864962393
0.0307708333333333,-1.53939192982112
0.03078125,-1.53847295395421
0.0307916666666667,-1.53755150290901
0.0308020833333333,-1.53662736185222
0.0308125,-1.53570032046875
0.0308229166666667,-1.53477017320317
0.0308333333333333,-1.53383671948837
0.03084375,-1.53289976397315
0.0308541666666667,-1.53195911674018
0.0308645833333333,-1.53101459351859
0.030875,-1.53006601589409
0.0308854166666667,-1.52911321150426
0.0308958333333333,-1.52815601423329
0.03090625,-1.52719426439659
0.0309166666666667,-1.52622780891795
0.0309270833333333,-1.52525650150316
0.0309375,-1.52428020279497
0.0309479166666667,-1.52329878053469
0.0309583333333333,-1.52231210970272
0.03096875,-1.5213200726592
0.0309791666666667,-1.52032255927194
0.0309895833333333,-1.51931946703512
0.031,-1.5183107011837
0.0310104166666667,-1.51729617479204
0.0310208333333333,-1.51627580887214
0.03103125,-1.51524953245394
0.0310416666666667,-1.51421728266173
0.0310520833333333,-1.51317900477962
0.0310625,-1.51213465230909
0.0310729166666667,-1.51108418701561
0.0310833333333333,-1.5100275789647
0.03109375,-1.5089648065516
0.0311041666666667,-1.50789585651857
0.0311145833333333,-1.50682072396525
0.031125,-1.50573941234803
0.0311354166666667,-1.50465193346803
0.0311458333333333,-1.5035583074506
0.03115625,-1.50245856271875
0.0311666666666667,-1.50135273595843
0.0311770833333333,-1.50024087206236
0.0311875,-1.49912302407529
0.0311979166666667,-1.49799925313307
0.0312083333333333,-1.49686962837756
0.03121875,-1.49573422687727
0.0312291666666667,-1.49459313353593
0.0312395833333333,-1.49344644098646
0.03125,-1.49229424948029
0.0312604166666667,-1.49113666676551
0.0312708333333333,-1.48997380796125
0.03128125,-1.48880579542064
0.0312916666666667,-1.48763275858506
0.0313020833333333,-1.486454833833
0.0313125,-1.48527216431438
0.0313229166666667,-1.48408489979059
0.0313333333333333,-1.48289319645311
0.03134375,-1.48169721674279
0.0313541666666667,-1.48049712915786
0.0313645833333333,-1.47929310806127
0.031375,-1.47808533347767
0.0313854166666667,-1.47687399087664
0.0313958333333333,-1.4756592709659
0.03140625,-1.4744413694754
0.0314166666666667,-1.47322048690626
0.0314270833333333,-1.47199682833129
0.0314375,-1.47077060313531
0.0314479166666667,-1.46954202478002
0.0314583333333333,-1.46831131056249
0.03146875,-1.46707868135771
0.0314791666666667,-1.46584436137095
0.0314895833333333,-1.46460857787655
0.0315,-1.46337156095663
0.0315104166666667,-1.4621335432405
0.0315208333333333,-1.46089475963554
0.03153125,-1.4596554470589
0.0315416666666667,-1.45841584416707
0.0315520833333333,-1.4571761910833
0.0315625,-1.45593672912257
0.0315729166666667,-1.45469770051681
0.0315833333333333,-1.45345934813973
0.03159375,-1.45222191522945
0.0316041666666667,-1.45098564511234
0.0316145833333333,-1.44975078092446
0.031625,-1.44851756533965
0.0316354166666667,-1.44728624029236
0.0316458333333333,-1.44605704669735
0.03165625,-1.44483022419016
0.0316666666666667,-1.44360601084357
0.0316770833333333,-1.44238464290379
0.0316875,-1.44116635452416
0.0316979166666667,-1.43995137749939
0.0317083333333333,-1.43873994100534
0.03171875,-1.43753227134093
0.0317291666666667,-1.4363285916726
0.0317395833333333,-1.43512912178525
0.03175,-1.43393407783463
0.0317604166666667,-1.43274367210455
0.0317708333333333,-1.43155811277113
0.03178125,-1.43037760366857
0.0317916666666667,-1.42920234406172
0.0318020833333333,-1.42803252842385
0.0318125,-1.42686834622154
0.0318229166666667,-1.42570998170194
0.0318333333333333,-1.4245576136907
0.03184375,-1.42341141539059
0.0318541666666667,-1.42227155419459
0.0318645833333333,-1.42113819149627
0.031875,-1.42001148251604
0.0318854166666667,-1.41889157612766
0.0318958333333333,-1.41777861469797
0.03190625,-1.41667273392822
0.0319166666666667,-1.41557406271024
0.0319270833333333,-1.41448272298157
0.0319375,-1.4133988295987
0.0319479166666667,-1.41232249020818
0.0319583333333333,-1.41125380513691
0.03196875,-1.41019286728004
0.0319791666666667,-1.40913976200745
0.0319895833333333,-1.40809456706869
0.032,-1.40705735251758
0.0320104166666667,-1.4060281806363
0.0320208333333333,-1.40500710587448
0.03203125,-1.40399417479326
0.0320416666666667,-1.40298942602226
0.0320520833333333,-1.40199289022203
0.0320625,-1.40100459005754
0.0320729166666667,-1.40002454018045
0.0320833333333333,-1.39905274722087
0.03209375,-1.39808920978853
0.0321041666666667,-1.39713391847988
0.0321145833333333,-1.39618685589997
0.032125,-1.39524799668928
0.0321354166666667,-1.39431730755962
0.0321458333333333,-1.39339474734101
0.03215625,-1.3924802670383
0.0321666666666667,-1.39157380989159
0.0321770833333333,-1.39067531145122
0.0321875,-1.38978469965806
0.0321979166666667,-1.3889018949348
0.0322083333333333,-1.38802681028206
0.03221875,-1.38715935138653
0.0322291666666667,-1.38629941673746
0.0322395833333333,-1.38544689774615
0.03225,-1.38460167887934
0.0322604166666667,-1.38376363779886
0.0322708333333333,-1.38293264550657
0.03228125,-1.38210856649823
0.0322916666666667,-1.38129125892423
0.0323020833333333,-1.38048057476219
0.0323125,-1.37967635998584
0.0323229166666667,-1.37887845475026
0.0323333333333333,-1.37808669358062
0.03234375,-1.37730090556592
0.0323541666666667,-1.37652091455987
0.0323645833333333,-1.37574653938509
0.032375,-1.37497759405004
0.0323854166666667,-1.37421388796085
0.0323958333333333,-1.37345522614325
0.03240625,-1.3727014094852
0.0324166666666667,-1.37195223493453
0.0324270833333333,-1.37120749577383
0.0324375,-1.37046698183273
0.0324479166666667,-1.36973047974451
0.0324583333333333,-1.36899777318799
0.03246875,-1.36826864313783
0.0324791666666667,-1.36754286812023
0.0324895833333333,-1.36682022446588
0.0325,-1.36610048656842
0.0325104166666667,-1.36538342714137
0.0325208333333333,-1.36466881748918
0.03253125,-1.36395642775524
0.0325416666666667,-1.36324602719572
0.0325520833333333,-1.36253738444329
0.0325625,-1.36183026776951
0.0325729166666667,-1.36112444535005
0.0325833333333333,-1.36041968553007
0.03259375,-1.35971575709162
0.0326041666666667,-1.3590124295127
0.0326145833333333,-1.35830947323259
0.032625,-1.35760665991378
0.0326354166666667,-1.35690376270064
0.0326458333333333,-1.35620055647628
0.03265625,-1.35549681812038
0.0326666666666667,-1.35479232676021
0.0326770833333333,-1.35408686402269
0.0326875,-1.3533802142788
0.0326979166666667,-1.35267216489037
0.0327083333333333,-1.35196250644917
0.03271875,-1.35125103301057
0.0327291666666667,-1.35053754232908
0.0327395833333333,-1.34982183608436
0.03275,-1.34910372010374
0.0327604166666667,-1.34838300457968
0.0327708333333333,-1.34765950428403
0.03278125,-1.34693303877458
0.0327916666666667,-1.3462034325946
0.0328020833333333,-1.34547051547134
0.0328125,-1.34473412250496
0.0328229166666667,-1.34399409434949
0.0328333333333333,-1.34325027739253
0.03284375,-1.34250252392291
0.0328541666666667,-1.34175069229439
0.0328645833333333,-1.34099464708238
0.032875,-1.34023425923127
0.0328854166666667,-1.33946940619707
0.0328958333333333,-1.33869997207918
0.03290625,-1.33792584774813
0.0329166666666667,-1.33714693096222
0.0329270833333333,-1.33636312647866
0.0329375,-1.33557434615416
0.0329479166666667,-1.33478050903991
0.0329583333333333,-1.3339815414665
0.03296875,-1.33317737711985
0.0329791666666667,-1.33236795711129
0.0329895833333333,-1.33155323003629
0.033,-1.33073315202615
0.0330104166666667,-1.32990768678977
0.0330208333333333,-1.32907680564912
0.03303125,-1.32824048756278
0.0330416666666667,-1.32739871914223
0.0330520833333333,-1.32655149466017
0.0330625,-1.32569881604977
0.0330729166666667,-1.32484069289201
0.0330833333333333,-1.32397714240048
0.03309375,-1.32310818939119
0.0331041666666667,-1.3222338662463
0.0331145833333333,-1.32135421287016
0.033125,-1.32046927663756
0.0331354166666667,-1.31957911232805
0.0331458333333333,-1.31868378205636
0.03315625,-1.31778335520054
0.0331666666666667,-1.31687790829784
0.0331770833333333,-1.31596752497142
0.0331875,-1.31505229581194
0.0331979166666667,-1.31413231827085
0.0332083333333333,-1.31320769654168
0.03321875,-1.31227854143301
0.0332291666666667,-1.31134497023676
0.0332395833333333,-1.31040710658238
0.03325,-1.30946508029254
0.0332604166666667,-1.30851902722606
0.0332708333333333,-1.30756908911412
0.03328125,-1.30661541339519
0.0332916666666667,-1.30565815303588
0.0333020833333333,-1.3046974663516
0.0333125,-1.30373351681929
0.0333229166666667,-1.30276647288242
0.0333333333333333,-1.30179650775467
0.03334375,-1.30082379921278
0.0333541666666667,-1.29984852939156
0.0333645833333333,-1.29887088456574
0.033375,-1.29789105493443
0.0333854166666667,-1.29690923439677
0.0333958333333333,-1.29592562032453
0.03340625,-1.29494041333358
0.0334166666666667,-1.29395381704747
0.0334270833333333,-1.29296603786062
0.0334375,-1.2919772846972
0.0334479166666667,-1.2909877687694
0.0334583333333333,-1.2899977033307
0.03346875,-1.28900730342683
0.0334791666666667,-1.28801678564923
0.0334895833333333,-1.28702636787965
0.0335,-1.28603626904154
0.0335104166666667,-1.28504670884292
0.0335208333333333,-1.28405790752527
0.03353125,-1.28307008560605
0.0335416666666667,-1.28208346362521
0.0335520833333333,-1.28109826189118
0.0335625,-1.28011470022421
0.0335729166666667,-1.27913299770603
0.0335833333333333,-1.27815337242345
0.03359375,-1.27717604122127
0.0336041666666667,-1.27620121945047
0.0336145833333333,-1.27522912072003
0.033625,-1.2742599566529
0.0336354166666667,-1.27329393664213
0.0336458333333333,-1.27233126761045
0.03365625,-1.27137215377298
0.0336666666666667,-1.27041679640443
0.0336770833333333,-1.26946539360619
0.0336875,-1.2685181400799
0.0336979166666667,-1.2675752269097
0.0337083333333333,-1.26663684133387
0.03371875,-1.26570316654092
0.0337291666666667,-1.26477438145481
0.0337395833333333,-1.26385066053305
0.03375,-1.26293217356663
0.0337604166666667,-1.26201908548717
0.0337708333333333,-1.2611115561797
0.03378125,-1.26020974030072
0.0337916666666667,-1.25931378710102
0.0338020833333333,-1.25842384025889
0.0338125,-1.25754003771562
0.0338229166666667,-1.25666251151867
0.0338333333333333,-1.25579138767385
0.03384375,-1.25492678600194
0.0338541666666667,-1.25406882000509
0.0338645833333333,-1.25321759673404
0.033875,-1.25237321667467
0.0338854166666667,-1.25153577363008
0.0338958333333333,-1.25070535461662
0.03390625,-1.24988203976721
0.0339166666666667,-1.2490659022411
0.0339270833333333,-1.24825700814349
0.0339375,-1.24745541644962
0.0339479166666667,-1.24666117894383
0.0339583333333333,-1.24587434015934
0.03396875,-1.24509493732943
0.0339791666666667,-1.2443230003504
0.0339895833333333,-1.24355855174663
0.034,-1.24280160664864
0.0340104166666667,-1.242052172777
0.0340208333333333,-1.24131025043722
0.03403125,-1.24057583252154
0.0340416666666667,-1.23984890451792
0.0340520833333333,-1.23912944453086
0.0340625,-1.23841742330678
0.0340729166666667,-1.23771280427017
0.0340833333333333,-1.2370155435689
0.03409375,-1.23632559012496
0.0341041666666667,-1.23564288569388
0.0341145833333333,-1.23496736493527
0.034125,-1.23429895548938
0.0341354166666667,-1.23363757806122
0.0341458333333333,-1.23298314650999
0.03415625,-1.23233556795236
0.0341666666666667,-1.23169474287048
0.0341770833333333,-1.23106056522439
0.0341875,-1.23043292257726
0.0341979166666667,-1.22981169622344
0.0342083333333333,-1.22919676132402
0.03421875,-1.22858798705332
0.0342291666666667,-1.22798523674669
0.0342395833333333,-1.22738836805818
0.03425,-1.22679723312599
0.0342604166666667,-1.22621167873752
0.0342708333333333,-1.22563154650617
0.03428125,-1.22505667305383
0.0342916666666667,-1.22448689019597
0.0343020833333333,-1.22392202513662
0.0343125,-1.22336190065823
0.0343229166666667,-1.22280633533209
0.0343333333333333,-1.22225514371915
0.03434375,-1.22170813658276
0.0343541666666667,-1.22116512110372
0.0343645833333333,-1.22062590109964
0.034375,-1.22009027724591
0.0343854166666667,-1.21955804730421
0.0343958333333333,-1.21902900635018
0.03440625,-1.21850294700447
0.0344166666666667,-1.21797965966999
0.0344270833333333,-1.21745893276618
0.0344375,-1.21694055297052
0.0344479166666667,-1.2164243054575
0.0344583333333333,-1.21590997414166
0.03446875,-1.21539734192094
0.0344791666666667,-1.21488619092148
0.0344895833333333,-1.21437630274361
0.0345,-1.21386745870493
0.0345104166666667,-1.21335944008863
0.0345208333333333,-1.21285202838792
0.03453125,-1.21234500555117
0.0345416666666667,-1.21183815422793
0.0345520833333333,-1.21133125800798
0.0345625,-1.21082410166834
0.0345729166666667,-1.21031647141057
0.0345833333333333,-1.20980815510166
0.03459375,-1.20929894250878
0.0346041666666667,-1.20878862553462
0.0346145833333333,-1.20827699844994
0.034625,-1.20776385811804
0.0346354166666667,-1.20724900422715
0.0346458333333333,-1.2067322395066
0.03465625,-1.20621336994753
0.0346666666666667,-1.20569220501751
0.0346770833333333,-1.20516855787292
0.0346875,-1.2046422455611
0.0346979166666667,-1.20411308922339
0.0347083333333333,-1.20358091429411
0.03471875,-1.20304555068848
0.0347291666666667,-1.20250683299107
0.0347395833333333,-1.20196460063623
0.03475,-1.20141869808294
0.0347604166666667,-1.2008689749832
0.0347708333333333,-1.20031528634757
0.03478125,-1.19975749269975
0.0347916666666667,-1.19919546022654
0.0348020833333333,-1.19862906092506
0.0348125,-1.19805817273727
0.0348229166666667,-1.19748267967956
0.0348333333333333,-1.19690247196897
0.03484375,-1.19631744613492
0.0348541666666667,-1.19572750513331
0.0348645833333333,-1.19513255844188
0.034875,-1.19453252215762
0.0348854166666667,-1.19392731908263
0.0348958333333333,-1.1933168788044
0.03490625,-1.19270113775805
0.0349166666666667,-1.19208003929844
0.0349270833333333,-1.19145353375101
0.0349375,-1.19082157845893
0.0349479166666667,-1.19018413782217
0.0349583333333333,-1.18954118332572
0.03496875,-1.18889269356467
0.0349791666666667,-1.18823865425921
0.0349895833333333,-1.18757905825689
0.035,-1.18691390553431
0.0350104166666667,-1.18624320318674
0.0350208333333333,-1.1855669654071
0.03503125,-1.1848852134631
0.0350416666666667,-1.18419797565997
0.0350520833333333,-1.18350528730089
0.0350625,-1.18280719063483
0.0350729166666667,-1.18210373479671
0.0350833333333333,-1.1813949757453
0.03509375,-1.18068097618738
0.0351041666666667,-1.17996180549555
0.0351145833333333,-1.17923753962087
0.035125,-1.17850826099598
0.0351354166666667,-1.17777405843028
0.0351458333333333,-1.17703502699976
0.03515625,-1.17629126792875
0.0351666666666667,-1.17554288846697
0.0351770833333333,-1.17479000175545
0.0351875,-1.17403272668793
0.0351979166666667,-1.17327118776872
0.0352083333333333,-1.17250551495987
0.03521875,-1.17173584352283
0.0352291666666667,-1.1709623138583
0.0352395833333333,-1.1701850713354
0.03525,-1.16940426611784
0.0352604166666667,-1.16862005298401
0.0352708333333333,-1.167832591143
0.03528125,-1.16704204404424
0.0352916666666667,-1.16624857918241
0.0353020833333333,-1.16545236790046
0.0353125,-1.16465358518497
0.0353229166666667,-1.16385240945946
0.0353333333333333,-1.16304902237388
0.03534375,-1.16224360859028
0.0353541666666667,-1.16143635556504
0.0353645833333333,-1.16062745332754
0.035375,-1.15981709425819
0.0353854166666667,-1.15900547286229
0.0353958333333333,-1.158192785542
0.03540625,-1.15737923036414
0.0354166666666667,-1.15656500683157
0.0354270833333333,-1.15575031564834
0.0354375,-1.15493535848518
0.0354479166666667,-1.1541203377448
0.0354583333333333,-1.15330545632631
0.03546875,-1.15249091738684
0.0354791666666667,-1.15167692410819
0.0354895833333333,-1.15086367945889
0.0355,-1.15005138595753
0.0355104166666667,-1.14924024543948
0.0355208333333333,-1.14843045882257
0.03553125,-1.14762222587247
0.0355416666666667,-1.14681574497398
0.0355520833333333,-1.14601121289901
0.0355625,-1.14520882458087
0.0355729166666667,-1.14440877288813
0.0355833333333333,-1.14361124840282
0.03559375,-1.14281643919899
0.0356041666666667,-1.14202453062798
0.0356145833333333,-1.14123570510315
0.035625,-1.14045014189003
0.0356354166666667,-1.13966801690255
0.0356458333333333,-1.13888950249633
0.03565625,-1.13811476727517
0.0356666666666667,-1.1373439758965
0.0356770833333333,-1.13657728887933
0.0356875,-1.13581486242574
0.0356979166666667,-1.13505684823763
0.0357083333333333,-1.13430339334525
0.03571875,-1.13355463993744
0.0357291666666667,-1.13281072520211
0.0357395833333333,-1.13207178116884
0.03575,-1.13133793455596
0.0357604166666667,-1.13060930662978
0.0357708333333333,-1.12988601306414
0.03578125,-1.12916816381042
0.0357916666666667,-1.12845586297232
0.0358020833333333,-1.1277492086894
0.0358125,-1.12704829302333
0.0358229166666667,-1.1263532018551
0.0358333333333333,-1.12566401479048
0.03584375,-1.12498080506869
0.0358541666666667,-1.12430363947934
0.0358645833333333,-1.12363257828832
0.035875,-1.12296767517165
0.0358854166666667,-1.12230897715726
0.0358958333333333,-1.12165652456979
0.03590625,-1.12101035098834
0.0359166666666667,-1.12037048320942
0.0359270833333333,-1.11973694121937
0.0359375,-1.11910973817276
0.0359479166666667,-1.11848888037959
0.0359583333333333,-1.11787436730241
0.03596875,-1.11726619155468
0.0359791666666667,-1.11666433891587
0.0359895833333333,-1.11606878834806
0.036,-1.11547951202061
0.0360104166666667,-1.11489647534792
0.0360208333333333,-1.11431963702813
0.03603125,-1.11374894909444
0.0360416666666667,-1.11318435697164
0.0360520833333333,-1.11262579953967
0.0360625,-1.1120732092074
0.0360729166666667,-1.11152651199077
0.0360833333333333,-1.11098562760042
0.03609375,-1.11045046953432
0.0361041666666667,-1.10992094518035
0.0361145833333333,-1.10939695592362
0.036125,-1.10887839725934
0.0361354166666667,-1.10836515891648
0.0361458333333333,-1.10785712498397
0.03615625,-1.10735417404781
0.0361666666666667,-1.10685617932732
0.0361770833333333,-1.10636300882511
0.0361875,-1.10587452547735
0.0361979166666667,-1.10539058731272
0.0362083333333333,-1.10491104761602
0.03621875,-1.10443575509649
0.0362291666666667,-1.10396455406307
0.0362395833333333,-1.10349728460245
0.03625,-1.10303378276301
0.0362604166666667,-1.10257388074379
0.0362708333333333,-1.10211740708497
0.03628125,-1.10166418686583
0.0362916666666667,-1.10121404190488
0.0363020833333333,-1.10076679096479
0.0363125,-1.10032224995892
0.0363229166666667,-1.09988023216032
0.0363333333333333,-1.09944054841897
0.03634375,-1.0990030073737
0.0363541666666667,-1.09856741567224
0.0363645833333333,-1.09813357819332
0.036375,-1.0977012982664
0.0363854166666667,-1.09727037789766
0.0363958333333333,-1.09684061799365
0.03640625,-1.0964118185929
0.0364166666666667,-1.09598377908439
0.0364270833333333,-1.09555629844233
0.0364375,-1.09512917545447
0.0364479166666667,-1.09470220894809
0.0364583333333333,-1.09427519801905
0.03646875,-1.09384794225858
0.0364791666666667,-1.09342024198364
0.0364895833333333,-1.09299189845886
0.0365,-1.09256271412415
0.0365104166666667,-1.092132492816
0.0365208333333333,-1.09170103999209
0.03653125,-1.09126816295045
0.0365416666666667,-1.09083367104392
0.0365520833333333,-1.09039737589912
0.0365625,-1.08995909162537
0.0365729166666667,-1.08951863502215
0.0365833333333333,-1.08907582579572
0.03659375,-1.08863048674906
0.0366041666666667,-1.08818244398629
0.0366145833333333,-1.0877315271129
0.036625,-1.08727756941504
0.0366354166666667,-1.08682040805651
0.0366458333333333,-1.08635988425766
0.03665625,-1.08589584346811
0.0366666666666667,-1.08542813554853
0.0366770833333333,-1.08495661493066
0.0366875,-1.08448114078176
0.0366979166666667,-1.08400157716031
0.0367083333333333,-1.08351779316667
0.03671875,-1.08302966309032
0.0367291666666667,-1.08253706654666
0.0367395833333333,-1.08203988861159
0.03675,-1.08153801994673
0.0367604166666667,-1.08103135691916
0.0367708333333333,-1.08051980171516
0.03678125,-1.08000326244795
0.0367916666666667,-1.07948165325687
0.0368020833333333,-1.07895489439972
0.0368125,-1.07842291234181
0.0368229166666667,-1.07788563983207
0.0368333333333333,-1.07734301597669
0.03684375,-1.07679498630008
0.0368541666666667,-1.07624150280379
0.0368645833333333,-1.07568252401753
0.036875,-1.07511801504072
0.0368854166666667,-1.07454794757711
0.0368958333333333,-1.07397229996073
0.03690625,-1.07339105717679
0.0369166666666667,-1.07280421087248
0.0369270833333333,-1.07221175936282
0.0369375,-1.07161370762583
0.0369479166666667,-1.07101006729238
0.0369583333333333,-1.07040085662966
0.03696875,-1.06978610051352
0.0369791666666667,-1.06916583039589
0.0369895833333333,-1.06854008425968
0.037,-1.06790890657471
0.0370104166666667,-1.06727234824331
0.0370208333333333,-1.06663046653735
0.03703125,-1.06598332502604
0.0370416666666667,-1.06533099349772
0.0370520833333333,-1.06467354787708
0.0370625,-1.06401107013422
0.0370729166666667,-1.06334364818572
0.0370833333333333,-1.06267137578947
0.03709375,-1.0619943524354
0.0371041666666667,-1.06131268323136
0.0371145833333333,-1.06062647877668
0.037125,-1.05993585502852
0.0371354166666667,-1.05924093316182
0.0371458333333333,-1.05854183943006
0.03715625,-1.05783870502703
0.0371666666666667,-1.05713166593317
0.0371770833333333,-1.05642086275024
0.0371875,-1.05570644053401
0.0371979166666667,-1.0549885486252
0.0372083333333333,-1.05426734048574
0.03721875,-1.05354297352533
0.0372291666666667,-1.05281560890771
0.0372395833333333,-1.05208541136218
0.03725,-1.05135254899441
0.0372604166666667,-1.05061719309923
0.0372708333333333,-1.04987951796922
0.03728125,-1.04913970068542
0.0372916666666667,-1.04839792091039
0.0373020833333333,-1.04765436067986
0.0373125,-1.04690920420037
0.0373229166666667,-1.04616263763872
0.0373333333333333,-1.04541484890834
0.03734375,-1.04466602745218
0.0373541666666667,-1.04391636402542
0.0373645833333333,-1.04316605047913
0.037375,-1.04241527953995
0.0373854166666667,-1.04166424459066
0.0373958333333333,-1.04091313944579
0.03740625,-1.04016215813632
0.0374166666666667,-1.03941149469024
0.0374270833333333,-1.03866134290876
0.0374375,-1.03791189614477
0.0374479166666667,-1.03716334708279
0.0374583333333333,-1.03641588752419
0.03746875,-1.03566970816675
0.0374791666666667,-1.03492499839092
0.0374895833333333,-1.03418194604453
0.0375,-1.03344073722974
0.0375104166666667,-1.03270155609437
0.0375208333333333,-1.03196458462287
0.03753125,-1.03123000243161
0.0375416666666667,-1.03049798656551
0.0375520833333333,-1.02976871130162
0.0375625,-1.02904234795302
0.0375729166666667,-1.0283190646744
0.0375833333333333,-1.0275990262749
0.03759375,-1.02688239403174
0.0376041666666667,-1.02616932551194
0.0376145833333333,-1.02545997439697
0.037625,-1.02475449031045
0.0376354166666667,-1.0240530186517
0.0376458333333333,-1.02335570043396
0.03765625,-1.02266267212854
0.0376666666666667,-1.0219740655127
0.0376770833333333,-1.02129000752436
0.0376875,-1.02061062012141
0.0376979166666667,-1.01993602015084
0.0377083333333333,-1.01926631921752
0.03771875,-1.01860162356332
0.0377291666666667,-1.0179420339503
0.0377395833333333,-1.01728764555215
0.03775,-1.01663854785028
0.0377604166666667,-1.01599482453765
0.0377708333333333,-1.01535655343076
0.03778125,-1.01472380638567
0.0377916666666667,-1.014096649218
0.0378020833333333,-1.01347514164389
0.0378125,-1.01285933720584
0.0378229166666667,-1.01224928322635
0.0378333333333333,-1.01164502075704
0.03784375,-1.01104658453894
0.0378541666666667,-1.01045400296883
0.0378645833333333,-1.00986729807524
0.037875,-1.0092864854956
0.0378854166666667,-1.00871157446659
0.0378958333333333,-1.00814256782181
0.03790625,-1.00757946199579
0.0379166666666667,-1.00702224703193
0.0379270833333333,-1.00647090660101
0.0379375,-1.00592541802854
0.0379479166666667,-1.00538575232516
0.0379583333333333,-1.00485187422747
0.03796875,-1.0043237422436
0.0379791666666667,-1.00380130870821
0.0379895833333333,-1.00328451984478
0.038,-1.00277331583124
0.0380104166666667,-1.00226763087669
0.0380208333333333,-1.00176739330161
0.03803125,-1.00127252562559
0.0380416666666667,-1.00078294466514
0.0380520833333333,-1.00029856163237
0.0380625,-0.999819282244702
0.0380729166666667,-0.999345006836057
0.0380833333333333,-0.998875630479645
0.03809375,-0.998411043112153
0.0381041666666667,-0.997951129666385
0.0381145833333333,-0.997495770207605
0.038125,-0.997044840077104
0.0381354166666667,-0.996598210041909
0.0381458333333333,-0.996155746444545
0.03815625,-0.99571731136441
0.0381666666666667,-0.995282762778726
0.0381770833333333,-0.994851954730033
0.0381875,-0.994424737500804
0.0381979166666667,-0.994000957786693
0.0382083333333333,-0.993580458878805
0.03821875,-0.993163080845603
0.0382291666666667,-0.992748660722159
0.0382395833333333,-0.992337032700011
0.03825,-0.991928028320424
0.0382604166666667,-0.991521476673023
0.0382708333333333,-0.991117204594656
0.03828125,-0.990715036868729
0.0382916666666667,-0.990314796435948
0.0383020833333333,-0.989916304591988
0.0383125,-0.989519381201731
0.0383229166666667,-0.989123844905161
0.0383333333333333,-0.988729513330026
0.03834375,-0.988336203304177
0.0383541666666667,-0.98794373106312
0.0383645833333333,-0.987551912469885
0.038375,-0.987160563220441
0.0383854166666667,-0.986769499064599
0.0383958333333333,-0.986378536018041
0.03840625,-0.985987490563486
0.0384166666666667,-0.985596179880231
0.0384270833333333,-0.985204422045037
0.0384375,-0.984812036240139
0.0384479166666667,-0.984418842968614
0.0384583333333333,-0.984024664254625
0.03846875,-0.983629323851901
0.0384791666666667,-0.983232647447693
0.0384895833333333,-0.982834462858777
0.0385,-0.982434600233311
0.0385104166666667,-0.982032892243801
0.0385208333333333,-0.981629174279915
0.03853125,-0.981223284636254
0.0385416666666667,-0.980815064698427
0.0385520833333333,-0.980404359125882
0.0385625,-0.979991016026191
0.0385729166666667,-0.979574887133538
0.0385833333333333,-0.979155827974581
0.03859375,-0.978733698034512
0.0386041666666667,-0.978308360917759
0.0386145833333333,-0.977879684501496
0.038625,-0.977447541090709
0.0386354166666667,-0.97701180756083
0.0386458333333333,-0.976572365494221
0.03865625,-0.976129101322054
0.0386666666666667,-0.975681906447943
0.0386770833333333,-0.975230677373027
0.0386875,-0.974775315812416
0.0386979166666667,-0.974315728806927
0.0387083333333333,-0.973851828829252
0.03871875,-0.973383533880524
0.0387291666666667,-0.972910767583581
0.0387395833333333,-0.972433459270017
0.03875,-0.971951544056625
0.0387604166666667,-0.971464962920818
0.0387708333333333,-0.970973662766341
0.03878125,-0.970477596479894
0.0387916666666667,-0.969976722986365
0.0388020833333333,-0.969471007291458
0.0388125,-0.968960420520761
0.0388229166666667,-0.968444939952665
0.0388333333333333,-0.96792454903891
0.03884375,-0.967399237425978
0.0388541666666667,-0.966869000960132
0.0388645833333333,-0.966333841695809
0.038875,-0.965793767888089
0.0388854166666667,-0.965248793979405
0.0388958333333333,-0.964698940585367
0.03890625,-0.964144234467675
0.0389166666666667,-0.963584708501633
0.0389270833333333,-0.963020401635356
0.0389375,-0.962451358844024
0.0389479166666667,-0.961877631080622
0.0389583333333333,-0.961299275209417
0.03896875,-0.960716353943778
0.0389791666666667,-0.960128935769476
0.0389895833333333,-0.959537094867668
0.039,-0.958940911028476
0.0390104166666667,-0.958340469555851
0.0390208333333333,-0.957735861169608
0.03903125,-0.957127181899851
0.0390416666666667,-0.956514532977962
0.0390520833333333,-0.955898020716494
0.0390625,-0.955277756388402
0.0390729166666667,-0.954653856098868
0.0390833333333333,-0.954026440649111
0.03909375,-0.953395635399267
0.0391041666666667,-0.952761570123017
0.0391145833333333,-0.952124378861253
0.039125,-0.951484199763626
0.0391354166666667,-0.95084117493193
0.0391458333333333,-0.950195450259672
0.03915625,-0.949547175260346
0.0391666666666667,-0.948896502899049
0.0391770833333333,-0.94824358941548
0.0391875,-0.947588594147265
0.0391979166666667,-0.946931679346736
0.0392083333333333,-0.946273009994794
0.03921875,-0.945612753613642
0.0392291666666667,-0.944951080074422
0.0392395833333333,-0.944288161404326
0.03925,-0.943624171589851
0.0392604166666667,-0.942959286379433
0.0392708333333333,-0.942293683081878
0.03928125,-0.941627540365897
0.0392916666666667,-0.940961038056085
0.0393020833333333,-0.940294356929022
0.0393125,-0.939627678506436
0.0393229166666667,-0.938961184850485
0.0393333333333333,-0.938295058356817
0.03934375,-0.937629481547727
0.0393541666666667,-0.936964636865096
0.0393645833333333,-0.93630070646283
0.039375,-0.935637872001809
0.0393854166666667,-0.934976314444677
0.0393958333333333,-0.934316213848546
0.03940625,-0.933657749164545
0.0394166666666667,-0.933001098034418
0.0394270833333333,-0.9323464365897
0.0394375,-0.931693939253324
0.0394479166666667,-0.931043778544087
0.0394583333333333,-0.930396124879036
0.03946875,-0.929751146386569
0.0394791666666667,-0.929109008713014
0.0394895833333333,-0.928469874839237
0.0395,-0.927833904896381
0.0395104166666667,-0.927201255985816
0.0395208333333333,-0.926572082005284
0.03953125,-0.925946533473315
0.0395416666666667,-0.925324757364389
0.0395520833333333,-0.924706896941604
0.0395625,-0.924093091599699
0.0395729166666667,-0.923483476707256
0.0395833333333333,-0.922878183456746
0.03959375,-0.922277338721225
0.0396041666666667,-0.921681064908097
0.0396145833333333,-0.921089479827802
0.039625,-0.920502696564158
0.0396354166666667,-0.919920823345672
0.0396458333333333,-0.919343963428921
0.03965625,-0.918772214985318
0.0396666666666667,-0.918205670991097
0.0396770833333333,-0.917644419128833
0.0396875,-0.917088541689539
0.0396979166666667,-0.916538115484305
0.0397083333333333,-0.915993211760798
0.03971875,-0.915453896127209
0.0397291666666667,-0.914920228481706
0.0397395833333333,-0.914392262948433
0.03975,-0.913870047821382
0.0397604166666667,-0.913353625513126
0.0397708333333333,-0.912843032512344
0.03978125,-0.912338299345311
0.0397916666666667,-0.911839450548076
0.0398020833333333,-0.911346504641039
0.0398125,-0.91085947411376
0.0398229166666667,-0.91037836541631
0.0398333333333333,-0.909903178954836
0.03984375,-0.909433909098251
0.0398541666666667,-0.908970544186039
0.0398645833333333,-0.908513066550954
0.039875,-0.908061452540069
0.0398854166666667,-0.907615672547258
0.0398958333333333,-0.90717569105332
0.03990625,-0.906741466668409
0.0399166666666667,-0.906312952187751
0.0399270833333333,-0.905890094645556
0.0399375,-0.905472835383722
0.0399479166666667,-0.905061110120578
0.0399583333333333,-0.904654849029812
0.03996875,-0.904253976823996
0.0399791666666667,-0.903858412845823
0.0399895833333333,-0.903468071162477
0.04,-0.903082860668569
0.0400104166666667,-0.90270268519539
0.0400208333333333,-0.902327443622126
0.04003125,-0.901957029996767
0.0400416666666667,-0.901591333659397
0.0400520833333333,-0.901230239374056
0.0400625,-0.900873627462018
0.0400729166666667,-0.90052137394203
0.0400833333333333,-0.900173350675514
0.04009375,-0.899829425515108
0.0401041666666667,-0.899489462459592
0.0401145833333333,-0.899153321811825
0.040125,-0.898820860339737
0.0401354166666667,-0.898491931443664
0.0401458333333333,-0.898166385326589
0.04015625,-0.897844069164984
0.0401666666666667,-0.897524827289372
0.0401770833333333,-0.897208501359449
0.0401875,-0.896894930551098
0.0401979166666667,-0.896583951738708
0.0402083333333333,-0.896275399684928
0.04021875,-0.895969107229367
0.0402291666666667,-0.895664905480909
0.0402395833333333,-0.895362624014609
0.04025,-0.895062091061046
0.0402604166666667,-0.894763133709877
0.0402708333333333,-0.894465578103544
0.04028125,-0.894169249638611
0.0402916666666667,-0.893873973164896
0.0403020833333333,-0.893579573184037
0.0403125,-0.893285874053574
0.0403229166666667,-0.892992700182134
0.0403333333333333,-0.892699876235407
0.04034375,-0.892407227331366
0.0403541666666667,-0.892114579242643
0.0403645833333333,-0.891821758592188
0.040375,-0.891528593050676
0.0403854166666667,-0.891234911534563
0.0403958333333333,-0.890940544396701
0.04040625,-0.890645323622388
0.0404166666666667,-0.890349083015269
0.0404270833333333,-0.890051658390016
0.0404375,-0.889752887755823
0.0404479166666667,-0.889452611497052
0.0404583333333333,-0.889150672559083
0.04046875,-0.888846916617937
0.0404791666666667,-0.888541192262267
0.0404895833333333,-0.888233351155183
0.0405,-0.887923248209104
0.0405104166666667,-0.8876107417424
0.0405208333333333,-0.887295693640561
0.04053125,-0.886977969511434
0.0405416666666667,-0.88665743883307
0.0405520833333333,-0.886333975103474
0.0405625,-0.886007455975355
0.0405729166666667,-0.885677763399404
0.0405833333333333,-0.885344783750311
0.04059375,-0.885008407953144
0.0406041666666667,-0.884668531605826
0.0406145833333333,-0.884325055092581
0.040625,-0.883977883695532
0.0406354166666667,-0.883626927695217
0.0406458333333333,-0.883272102472462
0.04065625,-0.882913328597693
0.0406666666666667,-0.882550531917949
0.0406770833333333,-0.882183643637058
0.0406875,-0.881812600388464
0.0406979166666667,-0.881437344306309
0.0407083333333333,-0.881057823080661
0.04071875,-0.880673990017773
0.0407291666666667,-0.880285804085062
0.0407395833333333,-0.879893229954436
0.04075,-0.879496238036426
0.0407604166666667,-0.879094804509129
0.0407708333333333,-0.878688911341086
0.04078125,-0.878278546305393
0.0407916666666667,-0.877863702988582
0.0408020833333333,-0.877444380793066
0.0408125,-0.877020584931427
0.0408229166666667,-0.876592326416076
0.0408333333333333,-0.876159622040758
0.04084375,-0.875722494355911
0.0408541666666667,-0.875280971637164
0.0408645833333333,-0.874835087848204
0.040875,-0.874384882595689
0.0408854166666667,-0.873930401079753
0.0408958333333333,-0.87347169403546
0.04090625,-0.873008817669185
0.0409166666666667,-0.872541833591686
0.0409270833333333,-0.872070808739403
0.0409375,-0.87159581529301
0.0409479166666667,-0.871116930591446
0.0409583333333333,-0.870634237035634
0.04096875,-0.870147821991171
0.0409791666666667,-0.869657777682073
0.0409895833333333,-0.869164201080853
0.041,-0.868667193791864
0.0410104166666667,-0.868166861930972
0.0410208333333333,-0.867663315998387
0.04103125,-0.867156670748204
0.0410416666666667,-0.8666470450515
0.0410520833333333,-0.866134561756362
0.0410625,-0.865619347542508
0.0410729166666667,-0.865101532772186
0.0410833333333333,-0.864581251336117
0.04109375,-0.864058640495033
0.0411041666666667,-0.86353384072073
0.0411145833333333,-0.863006995529248
0.041125,-0.86247825131278
0.0411354166666667,-0.861947757169558
0.0411458333333333,-0.861415664726692
0.04115625,-0.860882127966805
0.0411666666666667,-0.860347303043431
0.0411770833333333,-0.8598113481029
0.0411875,-0.859274423097276
0.0411979166666667,-0.858736689598916
0.0412083333333333,-0.858198310612382
0.04121875,-0.857659450384444
0.0412291666666667,-0.857120274213904
0.0412395833333333,-0.856580948256932
0.04125,-0.856041639337158
0.0412604166666667,-0.855502514750863
0.0412708333333333,-0.854963742072412
0.04128125,-0.854425488960253
0.0412916666666667,-0.853887922962077
0.0413020833333333,-0.853351211323371
0.0413125,-0.852815520790206
0.0413229166666667,-0.852281017417298
0.0413333333333333,-0.851747866379089
0.04134375,-0.851216231773823
0.0413541666666667,-0.850686276438633
0.0413645833333333,-0.850158161757814
0.041375,-0.849632047479154
0.0413854166666667,-0.849108091527719
0.0413958333333333,-0.848586449826085
0.04140625,-0.848067276112783
0.0414166666666667,-0.847550721765617
0.0414270833333333,-0.847036935626251
0.0414375,-0.846526063830602
0.0414479166666667,-0.846018249641805
0.0414583333333333,-0.845513633281961
0.04146875,-0.845012351773256
0.0414791666666667,-0.844514538779821
0.0414895833333333,-0.844020324454483
0.0415,-0.843529835289918
0.0415104166666667,-0.843043193971655
0.0415208333333333,-0.842560519239702
0.04153125,-0.842081925750826
0.0415416666666667,-0.841607523946664
0.0415520833333333,-0.841137419930058
0.0415625,-0.840671715339944
0.0415729166666667,-0.840210507237166
0.0415833333333333,-0.839753887993488
0.04159375,-0.839301945184745
0.0416041666666667,-0.838854761492993
0.0416145833333333,-0.838412414608522
0.041625,-0.837974977145089
0.0416354166666667,-0.83754251655438
0.0416458333333333,-0.837115095050461
0.04165625,-0.836692769539496
0.0416666666666667,-0.836275591551719
0.0416770833333333,-0.835863607187031
0.0416875,-0.835456857060637
0.0416979166666667,-0.835055376256744
0.0417083333333333,-0.834659194289898
0.04171875,-0.834268335070265
0.0417291666666667,-0.833882816877763
0.0417395833333333,-0.833502652341722
0.04175,-0.83312784842705
0.0417604166666667,-0.832758406425172
0.0417708333333333,-0.832394321954031
0.04178125,-0.832035584964557
0.0417916666666667,-0.831682179751005
0.0418020833333333,-0.831334084970109
0.0418125,-0.830991273663794
0.0418229166666667,-0.830653713294727
0.0418333333333333,-0.830321365779937
0.04184375,-0.829994187537016
0.0418541666666667,-0.829672129532585
0.0418645833333333,-0.829355137338219
0.041875,-0.829043151194591
0.0418854166666667,-0.828736106079243
0.0418958333333333,-0.828433931782058
0.04190625,-0.828136552983639
0.0419166666666667,-0.827843889340685
0.0419270833333333,-0.82755585558061
0.0419375,-0.8272723615976
0.0419479166666667,-0.826993312556257
0.0419583333333333,-0.826718608996365
0.04196875,-0.826448146951922
0.0419791666666667,-0.826181818063861
0.0419895833333333,-0.825919509706549
0.042,-0.82566110511666
0.0420104166666667,-0.825406483522857
0.0420208333333333,-0.825155520286678
0.04203125,-0.824908087041027
0.0420416666666667,-0.824664051838861
0.0420520833333333,-0.824423279300757
0.0420625,-0.824185630769246
0.0420729166666667,-0.823950964466707
0.0420833333333333,-0.82371913565544
0.04209375,-0.823489996803729
0.0421041666666667,-0.823263397747228
0.0421145833333333,-0.823039185867743
0.042125,-0.822817206256564
0.0421354166666667,-0.822597301901679
0.0421458333333333,-0.822379313848775
0.04215625,-0.822163081395304
0.0421666666666667,-0.821948442267586
0.0421770833333333,-0.82173523280484
0.0421875,-0.821523288133868
0.0421979166666667,-0.821312442374667
0.0422083333333333,-0.821102528809867
0.04221875,-0.820893380080421
0.0422291666666667,-0.820684828373449
0.0422395833333333,-0.820476705609821
0.04225,-0.820268843634663
0.0422604166666667,-0.820061074404969
0.0422708333333333,-0.819853230179595
0.04228125,-0.819645143707014
0.0422916666666667,-0.819436648412671
0.0423020833333333,-0.819227578587149
0.0423125,-0.81901776956993
0.0423229166666667,-0.818807057935542
0.0423333333333333,-0.818595281674941
0.04234375,-0.818382280378185
0.0423541666666667,-0.818167895412874
0.0423645833333333,-0.817951970100659
0.042375,-0.817734349891783
0.0423854166666667,-0.817514882540325
0.0423958333333333,-0.817293418269632
0.04240625,-0.817069809939435
0.0424166666666667,-0.816843913213956
0.0424270833333333,-0.816615586715399
0.0424375,-0.816384692185164
0.0424479166666667,-0.816151094635593
0.0424583333333333,-0.815914662497688
0.04246875,-0.815675267769227
0.0424791666666667,-0.815432786153305
0.0424895833333333,-0.815187097195765
0.0425,-0.814938084419182
0.0425104166666667,-0.81468563544783
0.0425208333333333,-0.814429642130741
0.04253125,-0.814170000662298
0.0425416666666667,-0.813906611693409
0.0425520833333333,-0.813639380438873
0.0425625,-0.81336821678023
0.0425729166666667,-0.813093035365275
0.0425833333333333,-0.812813755695318
0.04259375,-0.812530302213773
0.0426041666666667,-0.812242604388569
0.0426145833333333,-0.811950596781103
0.042625,-0.811654219122293
0.0426354166666667,-0.811353416366196
0.0426458333333333,-0.811048138759582
0.04265625,-0.810738341878168
0.0426666666666667,-0.810423986680996
0.0426770833333333,-0.810105039546819
0.0426875,-0.809781472303723
0.0426979166666667,-0.809453262259692
0.0427083333333333,-0.809120392216648
0.04271875,-0.80878285048994
0.0427291666666667,-0.808440630910194
0.0427395833333333,-0.808093732827976
0.04275,-0.807742161106357
0.0427604166666667,-0.80738592610912
0.0427708333333333,-0.807025043686352
0.04278125,-0.806659535143385
0.0427916666666667,-0.806289427216713
0.0428020833333333,-0.805914752035911
0.0428125,-0.805535547077274
0.0428229166666667,-0.805151855119689
0.0428333333333333,-0.804763724187577
0.04284375,-0.804371207490867
0.0428541666666667,-0.803974363357368
0.0428645833333333,-0.803573255161129
0.042875,-0.803167951245533
0.0428854166666667,-0.802758524835766
0.0428958333333333,-0.802345053953991
0.04290625,-0.801927621321626
0.0429166666666667,-0.80150631426145
0.0429270833333333,-0.801081224591084
0.0429375,-0.800652448512905
0.0429479166666667,-0.800220086500006
0.0429583333333333,-0.799784243174926
0.04296875,-0.79934502718518
0.0429791666666667,-0.798902551075147
0.0429895833333333,-0.798456931153659
0.043,-0.798008287352601
0.0430104166666667,-0.797556743088677
0.0430208333333333,-0.797102425116995
0.04303125,-0.796645463380225
0.0430416666666667,-0.796185990858792
0.0430520833333333,-0.795724143411453
0.0430625,-0.795260059618743
0.0430729166666667,-0.794793880619443
0.0430833333333333,-0.794325749944569
0.04309375,-0.79385581335129
0.0431041666666667,-0.793384218651949
0.0431145833333333,-0.792911115541045
0.043125,-0.792436655422779
0.0431354166666667,-0.791960991232287
0.0431458333333333,-0.791484277260408
0.04315625,-0.791006668971542
0.0431666666666667,-0.790528322825738
0.0431770833333333,-0.790049396095006
0.0431875,-0.789570046683366
0.0431979166666667,-0.789090432941925
0.0432083333333333,-0.788610713485581
0.04321875,-0.788131047011909
0.0432291666666667,-0.787651592116203
0.0432395833333333,-0.787172507106158
0.04325,-0.786693949823323
0.0432604166666667,-0.786216077458643
0.0432708333333333,-0.785739046371444
0.04328125,-0.785263011909274
0.0432916666666667,-0.784788128230428
0.0433020833333333,-0.784314548125675
0.0433125,-0.783842422840483
0.0433229166666667,-0.783371901906316
0.0433333333333333,-0.782903132965376
0.04334375,-0.782436261601202
0.0433541666666667,-0.781971431173202
0.0433645833333333,-0.781508782652124
0.043375,-0.781048454459521
0.0433854166666667,-0.780590582306077
0.0433958333333333,-0.780135299038682
0.04340625,-0.779682734494031
0.0434166666666667,-0.779233015338857
0.0434270833333333,-0.778786264935861
0.0434375,-0.77834260319795
0.0434479166666667,-0.777902146455408
0.0434583333333333,-0.777465007317148
0.04346875,-0.777031294550297
0.0434791666666667,-0.77660111295372
0.0434895833333333,-0.776174563237314
0.0435,-0.775751741909548
0.0435104166666667,-0.775332741169952
0.0435208333333333,-0.774917648804448
0.04353125,-0.774506548081288
0.0435416666666667,-0.774099517664631
0.0435520833333333,-0.773696631523535
0.0435625,-0.773297958847019
0.0435729166666667,-0.772903563967239
0.0435833333333333,-0.77251350629059
0.04359375,-0.772127840229151
0.0436041666666667,-0.771746615139828
0.0436145833333333,-0.771369875270345
0.043625,-0.770997659713639
0.0436354166666667,-0.770630002361358
0.0436458333333333,-0.770266931866804
0.04365625,-0.769908471618978
0.0436666666666667,-0.769554639715068
0.0436770833333333,-0.769205448939136
0.0436875,-0.768860906754485
0.0436979166666667,-0.768521015297444
0.0437083333333333,-0.768185771373926
0.04371875,-0.7678551664646
0.0437291666666667,-0.767529186743528
0.0437395833333333,-0.76720781309056
0.04375,-0.766891021115676
0.0437604166666667,-0.766578781191871
0.0437708333333333,-0.766271058491948
0.04378125,-0.76596781302821
0.0437916666666667,-0.765668999699033
0.0438020833333333,-0.765374568349615
0.0438125,-0.765084463825062
0.0438229166666667,-0.764798626038507
0.0438333333333333,-0.764516990040845
0.04384375,-0.764239486101071
0.0438541666666667,-0.763966039784575
0.0438645833333333,-0.763696572039831
0.043875,-0.763430999294795
0.0438854166666667,-0.763169233553755
0.0438958333333333,-0.762911182496677
0.04390625,-0.76265674958939
0.0439166666666667,-0.762405834199376
0.0439270833333333,-0.762158331707318
0.0439375,-0.761914133630199
0.0439479166666667,-0.761673127750281
0.0439583333333333,-0.761435198243109
0.04396875,-0.761200225810854
0.0439791666666667,-0.760968087821841
0.0439895833333333,-0.760738658454325
0.044,-0.760511808838724
0.0440104166666667,-0.760287407207582
0.0440208333333333,-0.760065319049614
0.04403125,-0.759845407263386
0.0440416666666667,-0.759627532315273
0.0440520833333333,-0.759411552401514
0.0440625,-0.75919732361128
0.0440729166666667,-0.758984700092823
0.0440833333333333,-0.758773534219784
0.04409375,-0.758563676762662
0.0441041666666667,-0.758354977061162
0.0441145833333333,-0.758147283194197
0.044125,-0.757940442158124
0.0441354166666667,-0.757734300040927
0.0441458333333333,-0.75752870219766
0.04415625,-0.757323493432241
0.0441666666666667,-0.757118518165233
0.0441770833333333,-0.75691362063141
0.0441875,-0.756708645030784
0.0441979166666667,-0.756503435736967
0.0442083333333333,-0.756297837449475
0.04421875,-0.756091695392625
0.0442291666666667,-0.755884855472514
0.0442395833333333,-0.755677164473853
0.04425,-0.755468470214281
0.0442604166666667,-0.755258621736975
0.0442708333333333,-0.755047469470267
0.04428125,-0.754834865402587
0.0442916666666667,-0.75462066325462
0.0443020833333333,-0.754404718638583
0.0443125,-0.754186889230113
0.0443229166666667,-0.753967034925643
0.0443333333333333,-0.753745018002976
0.04434375,-0.75352070328421
0.0443541666666667,-0.753293958273313
0.0443645833333333,-0.753064653326485
0.044375,-0.752832661787687
0.0443854166666667,-0.752597860133074
0.0443958333333333,-0.752360128113998
0.04440625,-0.752119348893872
0.0444166666666667,-0.751875409177583
0.0444270833333333,-0.751628199341506
0.0444375,-0.751377613558248
0.0444479166666667,-0.751123549914672
0.0444583333333333,-0.750865910527935
0.04446875,-0.750604601655942
0.0444791666666667,-0.75033953380335
0.0444895833333333,-0.750070621821856
0.0445,-0.749797785005903
0.0445104166666667,-0.749520947183927
0.0445208333333333,-0.749240036803724
0.04453125,-0.748954987012708
0.0445416666666667,-0.748665735731334
0.0445520833333333,-0.748372225724679
0.0445625,-0.748074404665141
0.0445729166666667,-0.747772225190333
0.0445833333333333,-0.747465644955196
0.04459375,-0.747154626679524
0.0446041666666667,-0.746839138189231
0.0446145833333333,-0.746519152449518
0.044625,-0.746194647595889
0.0446354166666667,-0.745865606957041
0.0446458333333333,-0.7455320190722
0.04465625,-0.745193877701292
0.0446666666666667,-0.744851181832277
0.0446770833333333,-0.744503935679475
0.0446875,-0.744152148677319
0.0446979166666667,-0.743795835468107
0.0447083333333333,-0.743435015884453
0.04471875,-0.743069714922452
0.0447291666666667,-0.742699962715799
0.0447395833333333,-0.742325794494144
0.04475,-0.741947250547921
0.0447604166666667,-0.741564376175417
0.0447708333333333,-0.741177221632769
0.04478125,-0.7407858420735
0.0447916666666667,-0.740390297486275
0.0448020833333333,-0.739990652622355
0.0448125,-0.739586976922229
0.0448229166666667,-0.739179344435649
0.0448333333333333,-0.738767833734145
0.04484375,-0.73835252782118
0.0448541666666667,-0.737933514037493
0.0448645833333333,-0.73751088395853
0.044875,-0.737084733290559
0.0448854166666667,-0.736655161757981
0.0448958333333333,-0.73622227299361
0.04490625,-0.735786174415191
0.0449166666666667,-0.735346977103951
0.0449270833333333,-0.734904795676881
0.0449375,-0.73445974815731
0.0449479166666667,-0.734011955836482
0.0449583333333333,-0.733561543138146
0.04496875,-0.73310863747346
0.0449791666666667,-0.732653369098361
0.0449895833333333,-0.732195870963047
0.045,-0.731736278560949
0.0450104166666667,-0.731274729773803
0.0450208333333333,-0.730811364715586
0.04503125,-0.730346325572046
0.0450416666666667,-0.729879756438443
0.0450520833333333,-0.729411803158676
0.0450625,-0.728942613155185
0.0450729166666667,-0.72847233526527
0.0450833333333333,-0.728001119569162
0.04509375,-0.727529117223055
0.0451041666666667,-0.727056480284545
0.0451145833333333,-0.726583361541526
0.045125,-0.726109914340208
0.0451354166666667,-0.72563629241155
0.0451458333333333,-0.725162649693793
0.04515625,-0.724689140163874
0.0451666666666667,-0.724215917659228
0.0451770833333333,-0.723743135706866
0.0451875,-0.723270947347678
0.0451979166666667,-0.722799504967321
0.0452083333333333,-0.722328960119832
0.04521875,-0.721859463363115
0.0452291666666667,-0.721391164083049
0.0452395833333333,-0.720924210330428
0.04525,-0.720458748652362
0.0452604166666667,-0.719994923928032
0.0452708333333333,-0.719532879207861
0.04528125,-0.719072755550689
0.0452916666666667,-0.718614691868277
0.0453020833333333,-0.718158824768035
0.0453125,-0.717705288401533
0.0453229166666667,-0.717254214314908
0.0453333333333333,-0.716805731302255
0.04534375,-0.716359965259733
0.0453541666666667,-0.715917039050623
0.0453645833333333,-0.715477072364834
0.045375,-0.715040181586418
0.0453854166666667,-0.714606479667768
0.0453958333333333,-0.714176075999811
0.04540625,-0.713749076296769
0.0454166666666667,-0.713325582476353
0.0454270833333333,-0.7129056925475
0.0454375,-0.712489500505675
0.0454479166666667,-0.712077096226799
0.0454583333333333,-0.71166856537103
0.04546875,-0.711263989290182
0.0454791666666667,-0.710863444937442
0.0454895833333333,-0.710467004785961
0.0455,-0.710074736750644
0.0455104166666667,-0.709686704114798
0.0455208333333333,-0.709302965463766
0.04553125,-0.708923574621609
0.0455416666666667,-0.708548580596561
0.0455520833333333,-0.708178027528712
0.0455625,-0.707811954644897
0.0455729166666667,-0.70745039621906
0.0455833333333333,-0.707093381540464
0.04559375,-0.70674093488057
0.0456041666666667,-0.706393075474719
0.0456145833333333,-0.706049817505282
0.045625,-0.7057111700879
0.0456354166666667,-0.705377137268007
0.0456458333333333,-0.705047718024182
0.04565625,-0.704722906267948
0.0456666666666667,-0.704402690863624
0.0456770833333333,-0.704087055640033
0.0456875,-0.703775979418765
0.0456979166666667,-0.703469436040385
0.0457083333333333,-0.703167394403347
0.04571875,-0.702869818499522
0.0457291666666667,-0.702576667465978
0.0457395833333333,-0.702287895632874
0.04575,-0.702003452583047
0.0457604166666667,-0.701723283213515
0.0457708333333333,-0.70144732780474
0.04578125,-0.701175522093155
0.0457916666666667,-0.700907797348139
0.0458020833333333,-0.700644080460873
0.0458125,-0.700384294024389
0.0458229166666667,-0.700128356434397
0.0458333333333333,-0.699876181983897
0.04584375,-0.699627680967599
0.0458541666666667,-0.699382759785537
0.0458645833333333,-0.69914132105897
0.045875,-0.698903263744409
0.0458854166666667,-0.698668483252545
0.0458958333333333,-0.698436871575928
0.04590625,-0.698208317410379
0.0459166666666667,-0.697982706292666
0.0459270833333333,-0.697759920732774
0.0459375,-0.697539840353469
0.0459479166666667,-0.697322342028537
0.0459583333333333,-0.697107300032222
0.04596875,-0.696894586183448
0.0459791666666667,-0.696684069998319
0.0459895833333333,-0.696475618841396
0.046,-0.696269098079675
0.0460104166666667,-0.696064371245502
0.0460208333333333,-0.695861300188241
0.04603125,-0.695659745241194
0.0460416666666667,-0.695459565381928
0.0460520833333333,-0.695260618397554
0.0460625,-0.695062761051647
0.0460729166666667,-0.694865849246298
0.0460833333333333,-0.694669738193224
0.04609375,-0.69447428258456
0.0461041666666667,-0.694279336753784
0.0461145833333333,-0.694084754852167
0.046125,-0.693890391013573
0.0461354166666667,-0.693696099526381
0.0461458333333333,-0.693501734999671
0.04615625,-0.693307152532932
0.0461666666666667,-0.69311220788335
0.0461770833333333,-0.692916757632101
0.0461875,-0.692720659352052
0.0461979166666667,-0.692523771768954
0.0462083333333333,-0.692325954927535
0.04621875,-0.692127070351759
0.0462291666666667,-0.691926981203917
0.0462395833333333,-0.691725552443339
0.04625,-0.691522650981022
0.0462604166666667,-0.691318145833662
0.0462708333333333,-0.691111908274645
0.04628125,-0.690903811980426
0.0462916666666667,-0.690693733177725
0.0463020833333333,-0.690481550784376
0.0463125,-0.690267146548766
0.0463229166666667,-0.690050405185143
0.0463333333333333,-0.689831214507572
0.04634375,-0.689609465556057
0.0463541666666667,-0.689385052722727
0.0463645833333333,-0.68915787387334
0.046375,-0.688927830462412
0.0463854166666667,-0.688694827647716
0.0463958333333333,-0.688458774396576
0.04640625,-0.68821958359219
0.0464166666666667,-0.687977172131866
0.0464270833333333,-0.68773146102168
0.0464375,-0.687482375465576
0.0464479166666667,-0.687229844953834
0.0464583333333333,-0.686973803338023
0.04646875,-0.686714188910445
0.0464791666666667,-0.686450944473438
0.0464895833333333,-0.68618401740204
0.0465,-0.685913359705784
0.0465104166666667,-0.685638928080707
0.0465208333333333,-0.685360683961468
0.04653125,-0.685078593559921
0.0465416666666667,-0.68479262790698
0.0465520833333333,-0.684502762882906
0.0465625,-0.684208979244735
0.0465729166666667,-0.68391126264745
0.0465833333333333,-0.683609603657762
0.04659375,-0.683303997766385
0.0466041666666667,-0.682994445390005
0.0466145833333333,-0.682680951871334
0.046625,-0.682363527471835
0.0466354166666667,-0.68204218735726
0.0466458333333333,-0.681716951582363
0.04665625,-0.681387845063135
0.0466666666666667,-0.681054897549956
0.0466770833333333,-0.680718143592289
0.0466875,-0.680377622496784
0.0466979166666667,-0.680033378282312
0.0467083333333333,-0.679685459629048
0.04671875,-0.679333919820217
0.0467291666666667,-0.678978816680785
0.0467395833333333,-0.678620212512242
0.04675,-0.678258174016884
0.0467604166666667,-0.677892772223494
0.0467708333333333,-0.67752408240381
0.04678125,-0.677152183986491
0.0467916666666667,-0.676777160464632
0.0468020833333333,-0.676399099298952
0.0468125,-0.676018091818765
0.0468229166666667,-0.675634233114779
0.0468333333333333,-0.675247621931833
0.04684375,-0.674858360552913
0.0468541666666667,-0.674466554683963
0.0468645833333333,-0.674072313330525
0.046875,-0.67367574867266
0.0468854166666667,-0.673276975938446
0.0468958333333333,-0.672876113268137
0.04690625,-0.67247328158304
0.0469166666666667,-0.672068604441649
0.0469270833333333,-0.671662207904155
0.0469375,-0.671254220382939
0.0469479166666667,-0.670844772498016
0.0469583333333333,-0.670433996927485
0.04696875,-0.670022028254617
0.0469791666666667,-0.669609002816615
0.0469895833333333,-0.669195058544667
0.047,-0.668780334810935
0.0470104166666667,-0.668364972266506
0.0470208333333333,-0.667949112681127
0.04703125,-0.66753289878265
0.0470416666666667,-0.667116474091999
0.0470520833333333,-0.666699982764331
0.0470625,-0.666283569417837
0.0470729166666667,-0.665867378974892
0.0470833333333333,-0.665451556495307
0.04709375,-0.665036247008538
0.0471041666666667,-0.664621595353216
0.0471145833333333,-0.664207746007785
0.047125,-0.663794842932275
0.0471354166666667,-0.663383029397529
0.0471458333333333,-0.662972447826384
0.04715625,-0.662563239635621
0.0471666666666667,-0.66215554506617
0.0471770833333333,-0.661749503031281
0.0471875,-0.661345250960406
0.0471979166666667,-0.660942924635137
0.0472083333333333,-0.66054265804439
0.04721875,-0.660144583226602
0.0472291666666667,-0.659748830124747
0.0472395833333333,-0.659355526434952
0.04725,-0.658964797466593
0.0472604166666667,-0.658576765997511
0.0472708333333333,-0.658191552137736
0.04728125,-0.657809273192761
0.0472916666666667,-0.657430043530496
0.0473020833333333,-0.657053974455433
0.0473125,-0.656681174080182
0.0473229166666667,-0.656311747205689
0.0473333333333333,-0.65594579520238
0.04734375,-0.655583415900354
0.0473541666666667,-0.655224703470825
0.0473645833333333,-0.654869748331078
0.047375,-0.654518637039874
0.0473854166666667,-0.654171452189887
0.0473958333333333,-0.653828272338045
0.04740625,-0.653489171897474
0.0474166666666667,-0.65315422106106
0.0474270833333333,-0.652823485732499
0.0474375,-0.652497027438148
0.0474479166666667,-0.65217490327115
0.0474583333333333,-0.651857165821677
0.04746875,-0.651543863124832
0.0474791666666667,-0.651235038601372
0.0474895833333333,-0.650930731016233
0.0475,-0.650630974436065
0.0475104166666667,-0.650335798187654
0.0475208333333333,-0.650045226833182
0.04753125,-0.649759280140715
0.0475416666666667,-0.649477973066187
0.0475520833333333,-0.649201315736174
0.0475625,-0.648929313440817
0.0475729166666667,-0.648661966630863
0.0475833333333333,-0.648399270916104
0.04759375,-0.648141217075565
0.0476041666666667,-0.647887791069242
0.0476145833333333,-0.647638974058333
0.047625,-0.647394742425197
0.0476354166666667,-0.647155067805094
0.0476458333333333,-0.646919917123008
0.04765625,-0.646689252626959
0.0476666666666667,-0.646463031940958
0.0476770833333333,-0.646241208107234
0.0476875,-0.646023729654599
0.0476979166666667,-0.645810540639606
0.0477083333333333,-0.645601580733949
0.04771875,-0.645396785280101
0.0477291666666667,-0.645196085372869
0.0477395833333333,-0.644999407938649
0.04775,-0.644806675822758
0.0477604166666667,-0.644617807873178
0.0477708333333333,-0.644432719043829
0.04778125,-0.644251320485116
0.0477916666666667,-0.644073519651373
0.0478020833333333,-0.643899220405992
0.0478125,-0.643728323132854
0.0478229166666667,-0.643560724851892
0.0478333333333333,-0.643396319337815
0.04784375,-0.643234997241227
0.0478541666666667,-0.643076646216153
0.0478645833333333,-0.642921151047807
0.047875,-0.64276839378578
0.0478854166666667,-0.64261825387904
0.0478958333333333,-0.642470608314704
0.04790625,-0.64232533175824
0.0479166666666667,-0.642182296697858
0.0479270833333333,-0.642041373590485
0.0479375,-0.641902431008317
0.0479479166666667,-0.641765335791735
0.0479583333333333,-0.641629953198994
0.04796875,-0.64149614706066
0.0479791666666667,-0.641363779936686
0.0479895833333333,-0.641232713270044
0.048,-0.641102807547754
0.0480104166666667,-0.640973922457091
0.0480208333333333,-0.640845917047006
0.04803125,-0.640718649887511
0.0480416666666667,-0.640591979229707
0.0480520833333333,-0.640465763169717
0.0480625,-0.640339859806227
0.0480729166666667,-0.640214127404245
0.0480833333333333,-0.640088424552131
0.04809375,-0.639962610326542
0.0481041666666667,-0.639836544448602
0.0481145833333333,-0.639710087442565
0.048125,-0.639583100796014
0.0481354166666667,-0.639455447113195
0.0481458333333333,-0.639326990272942
0.04815625,-0.639197595579551
0.0481666666666667,-0.6390671299163
0.0481770833333333,-0.638935461895091
0.0481875,-0.638802462003353
0.0481979166666667,-0.638668002750624
0.0482083333333333,-0.638531958811418
0.04821875,-0.63839420716633
0.0482291666666667,-0.638254627237397
0.0482395833333333,-0.638113101026181
0.04825,-0.637969513245185
0.0482604166666667,-0.637823751444205
0.0482708333333333,-0.637675706138611
0.04828125,-0.637525270929366
0.0482916666666667,-0.63737234262346
0.0483020833333333,-0.637216821345399
0.0483125,-0.637058610650128
0.0483229166666667,-0.636897617629981
0.0483333333333333,-0.636733753016292
0.04834375,-0.636566931277833
0.0483541666666667,-0.636397070715039
0.0483645833333333,-0.636224093550068
0.048375,-0.636047926011545
0.0483854166666667,-0.635868498413725
0.0483958333333333,-0.635685745234462
0.04840625,-0.635499605184123
0.0484166666666667,-0.635310021273138
0.0484270833333333,-0.635116940871028
0.0484375,-0.634920315764801
0.0484479166666667,-0.634720102207813
0.0484583333333333,-0.634516260965638
0.04846875,-0.63430875735787
0.0484791666666667,-0.634097561293613
0.0484895833333333,-0.633882647298413
0.0485,-0.633663994543029
0.0485104166666667,-0.633441586860104
0.0485208333333333,-0.633215412759411
0.04853125,-0.632985465434999
0.0485416666666667,-0.632751742769035
0.0485520833333333,-0.63251424733464
0.0485625,-0.632272986377833
0.0485729166666667,-0.632027971813757
0.0485833333333333,-0.631779220206482
0.04859375,-0.63152675274248
0.0486041666666667,-0.631270595205519
0.0486145833333333,-0.631010777939664
0.048625,-0.630747335810534
0.0486354166666667,-0.630480308166463
0.0486458333333333,-0.630209738778334
0.04865625,-0.629935675795169
0.0486666666666667,-0.62965817167798
0.0486770833333333,-0.629377283138665
0.0486875,-0.629093071069421
0.0486979166666667,-0.628805600469327
0.0487083333333333,-0.628514940365456
0.04871875,-0.628221163728901
0.0487291666666667,-0.627924347387564
0.0487395833333333,-0.627624571934281
0.04875,-0.627321921629839
0.0487604166666667,-0.62701648430282
0.0487708333333333,-0.626708351245036
0.04878125,-0.626397617102627
0.0487916666666667,-0.626084379764278
0.0488020833333333,-0.625768740244264
0.0488125,-0.625450802564236
0.0488229166666667,-0.625130673629902
0.0488333333333333,-0.624808463104266
0.04884375,-0.624484283278748
0.0488541666666667,-0.6241582489433
0.0488645833333333,-0.623830477246153
0.048875,-0.62350108756205
0.0488854166666667,-0.623170201347712
0.0488958333333333,-0.622837942004463
0.04890625,-0.622504434725036
0.0489166666666667,-0.622169806359156
0.0489270833333333,-0.621834185253772
0.0489375,-0.62149770111104
0.0489479166666667,-0.621160484830954
0.0489583333333333,-0.620822668363773
0.04896875,-0.620484384552616
0.0489791666666667,-0.620145766979737
0.0489895833333333,-0.619806949811396
0.049,-0.619468067641104
0.0490104166666667,-0.619129255333458
0.0490208333333333,-0.618790647865582
0.04903125,-0.618452380173297
0.0490416666666667,-0.618114586991616
0.0490520833333333,-0.617777402699451
0.0490625,-0.61744096116365
0.0490729166666667,-0.617105395583563
0.0490833333333333,-0.616770838337009
0.04909375,-0.616437420824023
0.0491041666666667,-0.616105273319355
0.0491145833333333,-0.615774524817872
0.049125,-0.615445302886754
0.0491354166666667,-0.61511773351641
0.0491458333333333,-0.614791940976973
0.04915625,-0.614468047673121
0.0491666666666667,-0.614146174000506
0.0491770833333333,-0.613826438210586
0.0491875,-0.613508956272147
0.0491979166666667,-0.613193841735887
0.0492083333333333,-0.61288120560578
0.04921875,-0.612571156208681
0.0492291666666667,-0.612263799071597
0.0492395833333333,-0.611959236797048
0.04925,-0.611657568945118
0.0492604166666667,-0.611358891922469
0.0492708333333333,-0.611063298867155
0.04928125,-0.610770879541654
0.0492916666666667,-0.610481720230294
0.0493020833333333,-0.610195903640499
0.0493125,-0.60991350880518
0.0493229166666667,-0.60963461099345
0.0493333333333333,-0.609359281623558
0.04934375,-0.60908758818098
0.0493541666666667,-0.608819594139762
0.0493645833333333,-0.608555358889929
0.049375,-0.608294937670165
0.0493854166666667,-0.608038381500226
0.0493958333333333,-0.607785737126318
0.04940625,-0.607537046968081
0.0494166666666667,-0.607292349064537
0.0494270833333333,-0.607051677035131
0.0494375,-0.606815060038018
0.0494479166666667,-0.606582522738511
0.0494583333333333,-0.606354085278491
0.04946875,-0.606129763255002
0.0494791666666667,-0.605909567700488
0.0494895833333333,-0.605693505072538
0.0495,-0.605481577243533
0.0495104166666667,-0.605273781498947
0.0495208333333333,-0.605070110541119
0.04953125,-0.604870552496297
0.0495416666666667,-0.604675090929617
0.0495520833333333,-0.604483704860802
0.0495625,-0.604296368792982
0.0495729166666667,-0.604113052733754
0.0495833333333333,-0.603933722238953
0.04959375,-0.603758338440657
0.0496041666666667,-0.603586858106573
0.0496145833333333,-0.60341923366432
0.049625,-0.603255413290613
0.0496354166666667,-0.603095340934633
0.0496458333333333,-0.602938956407733
0.04965625,-0.602786195435787
0.0496666666666667,-0.602636989741717
0.0496770833333333,-0.602491267118665
0.0496875,-0.602348951513333
0.0496979166666667,-0.602209963112398
0.0497083333333333,-0.602074218433387
0.04971875,-0.601941630417907
0.0497291666666667,-0.60181210853356
0.0497395833333333,-0.601685558874748
0.04975,-0.601561884267791
0.0497604166666667,-0.601440984384523
0.0497708333333333,-0.601322755855651
0.04978125,-0.601207092385637
0.0497916666666667,-0.601093884876155
0.0498020833333333,-0.600983021546938
0.0498125,-0.600874388064831
0.0498229166666667,-0.600767867673853
0.0498333333333333,-0.600663341325469
0.04984375,-0.600560687813278
0.0498541666666667,-0.600459783912719
0.0498645833333333,-0.600360504521642
0.049875,-0.600262722796705
0.0498854166666667,-0.600166310300297
0.0498958333333333,-0.600071137145382
0.04990625,-0.599977072145588
0.0499166666666667,-0.599883982957902
0.0499270833333333,-0.599791736234654
0.0499375,-0.599700197776225
0.0499479166666667,-0.599609232681398
0.0499583333333333,-0.599518705498249
0.04996875,-0.59942848037607
0.0499791666666667,-0.599338421224611
0.0499895833333333,-0.599248391861858
0.05,-0.599158256169384
0.0500104166666667,-0.599067878245786
0.0500208333333333,-0.598977122560316
0.05003125,-0.598885854105694
0.0500416666666667,-0.598793938544896
0.0500520833333333,-0.598701242372532
0.0500625,-0.598607633058102
0.0500729166666667,-0.598512979191599
0.0500833333333333,-0.59841715063999
0.05009375,-0.598320018686365
0.0501041666666667,-0.598221456179559
0.0501145833333333,-0.598121337668971
0.050125,-0.59801953955191
0.0501354166666667,-0.597915940214957
0.0501458333333333,-0.597810420158641
0.05015625,-0.59770286213739
0.0501666666666667,-0.597593151296209
0.0501770833333333,-0.59748117528751
0.0501875,-0.597366824404614
0.0501979166666667,-0.597249991699533
0.0502083333333333,-0.597130573105986
0.05021875,-0.597008467551462
0.0502291666666667,-0.596883577068865
0.0502395833333333,-0.596755806910314
0.05025,-0.596625065646281
0.0502604166666667,-0.59649126526814
0.0502708333333333,-0.59635432128727
0.05028125,-0.596214152828057
0.0502916666666667,-0.596070682713155
0.0503020833333333,-0.595923837550362
0.0503125,-0.595773547814505
0.0503229166666667,-0.595619747921201
0.0503333333333333,-0.595462376297953
0.05034375,-0.595301375451002
0.0503541666666667,-0.595136692029861
0.0503645833333333,-0.594968276880909
0.050375,-0.594796085101451
0.0503854166666667,-0.594620076087659
0.0503958333333333,-0.594440213577312
0.05040625,-0.594256465685552
0.0504166666666667,-0.594068804939118
0.0504270833333333,-0.593877208307282
0.0504375,-0.593681657216569
0.0504479166666667,-0.593482137574445
0.0504583333333333,-0.593278639779499
0.05046875,-0.593071158730791
0.0504791666666667,-0.592859693826817
0.0504895833333333,-0.592644248961891
0.0505,-0.592424832524356
0.0505104166666667,-0.592201457376678
0.0505208333333333,-0.591974140839492
0.05053125,-0.591742904667299
0.0505416666666667,-0.591507775021895
0.0505520833333333,-0.59126878244087
0.0505625,-0.591025961788997
0.0505729166666667,-0.590779352228815
0.0505833333333333,-0.590528997163855
0.05059375,-0.590274944185655
0.0506041666666667,-0.590017245018219
0.0506145833333333,-0.589755955459662
0.050625,-0.589491135304025
0.0506354166666667,-0.58922284828237
0.0506458333333333,-0.588951161976689
0.05065625,-0.588676147746424
0.0506666666666667,-0.588397880641305
0.0506770833333333,-0.588116439309651
0.0506875,-0.587831905911967
0.0506979166666667,-0.587544366018212
0.0507083333333333,-0.587253908513581
0.05071875,-0.586960625484157
0.0507291666666667,-0.586664612119252
0.0507395833333333,-0.586365966599559
0.05075,-0.586064789969846
0.0507604166666667,-0.585761186036886
0.0507708333333333,-0.585455261240959
0.05078125,-0.585147124532068
0.0507916666666667,-0.58483688724229
0.0508020833333333,-0.584524662960206
0.0508125,-0.584210567398028
0.0508229166666667,-0.583894718252625
0.0508333333333333,-0.583577235074951
0.05084375,-0.583258239130692
0.0508541666666667,-0.582937853259334
0.0508645833333333,-0.582616201728631
0.050875,-0.582293410095162
0.0508854166666667,-0.581969605063407
0.0508958333333333,-0.581644914328677
0.05090625,-0.581319466438679
0.0509166666666667,-0.58099339064334
0.0509270833333333,-0.580666816747466
0.0509375,-0.58033987495474
0.0509479166666667,-0.580012695726868
0.0509583333333333,-0.579685409631059
0.05096875,-0.579358147185565
0.0509791666666667,-0.579031038714664
0.0509895833333333,-0.578704214199837
0.051,-0.578377803129855
0.0510104166666667,-0.578051934347406
0.0510208333333333,-0.577726735909388
0.05103125,-0.577402334937289
0.0510416666666667,-0.577078857472323
0.0510520833333333,-0.576756428328274
0.0510625,-0.576435170954481
0.0510729166666667,-0.576115207294104
0.0510833333333333,-0.57579665763819
0.05109375,-0.575479640498735
0.0511041666666667,-0.575164272468721
0.0511145833333333,-0.574850668086852
0.051125,-0.574538939712643
0.0511354166666667,-0.574229197398606
0.0511458333333333,-0.57392154876379
0.05115625,-0.57361609886194
0.0511666666666667,-0.573312950086341
0.0511770833333333,-0.573012202031888
0.0511875,-0.572713951389433
0.0511979166666667,-0.572418291843974
0.0512083333333333,-0.572125313952743
0.05121875,-0.571835105064618
0.0512291666666667,-0.571547749206104
0.0512395833333333,-0.571263326982076
0.05125,-0.570981915505979
0.0512604166666667,-0.57070358830185
0.0512708333333333,-0.570428415215213
0.05128125,-0.570156462343748
0.0512916666666667,-0.569887791966792
0.0513020833333333,-0.569622462469219
0.0513125,-0.569360528277058
0.0513229166666667,-0.569102039797246
0.0513333333333333,-0.568847043375597
0.05134375,-0.568595581220011
0.0513541666666667,-0.56834769138146
0.0513645833333333,-0.56810340769142
0.051375,-0.567862759745387
0.0513854166666667,-0.567625772847278
0.0513958333333333,-0.567392468008331
0.05140625,-0.567162861908578
0.0514166666666667,-0.566936966887186
0.0514270833333333,-0.566714790927254
0.0514375,-0.566496337651982
0.0514479166666667,-0.566281606325757
0.0514583333333333,-0.566070591847942
0.05146875,-0.565863284771655
0.0514791666666667,-0.565659671312853
0.0514895833333333,-0.565459733369751
0.0515,-0.565263448543337
0.0515104166666667,-0.565070790168107
0.0515208333333333,-0.564881727347574
0.05153125,-0.564696224986578
0.0515416666666667,-0.564514243838175
0.0515520833333333,-0.564335740550531
0.0515625,-0.564160667720218
0.0515729166666667,-0.563988973944905
0.0515833333333333,-0.563820603888592
0.05159375,-0.563655498347789
0.0516041666666667,-0.56349359431958
0.0516145833333333,-0.563334825076696
0.051625,-0.563179120246715
0.0516354166666667,-0.563026405899209
0.0516458333333333,-0.562876604625536
0.05165625,-0.562729635632333
0.0516666666666667,-0.562585414840036
0.0516770833333333,-0.562443854978729
0.0516875,-0.562304865689725
0.0516979166666667,-0.562168353630856
0.0517083333333333,-0.562034222591407
0.05171875,-0.561902373596268
0.0517291666666667,-0.56177270502515
0.0517395833333333,-0.561645112730861
0.05175,-0.561519490164666
0.0517604166666667,-0.56139572849177
0.0517708333333333,-0.561273716722975
0.05178125,-0.561153341848582
0.0517916666666667,-0.561034488959594
0.0518020833333333,-0.560917041384987
0.0518125,-0.560800880831599
0.0518229166666667,-0.560685887516729
0.0518333333333333,-0.560571940307343
0.05184375,-0.560458916860318
0.0518541666666667,-0.560346693766877
0.0518645833333333,-0.560235146694473
0.051875,-0.560124150525464
0.0518854166666667,-0.560013579506428
0.0518958333333333,-0.55990330739741
0.05190625,-0.559793207610243
0.0519166666666667,-0.559683153357075
0.0519270833333333,-0.559573017798523
0.0519375,-0.559462674191707
0.0519479166666667,-0.559351996029655
0.0519583333333333,-0.559240857190629
0.05196875,-0.559129132089464
0.0519791666666667,-0.55901669581454
0.0519895833333333,-0.558903424272504
0.052,-0.55878919433415
0.0520104166666667,-0.558673883976671
0.0520208333333333,-0.558557372421122
0.05203125,-0.558439540268412
0.0520416666666667,-0.558320269647428
0.0520520833333333,-0.558199444341859
0.0520625,-0.558076949925125
0.0520729166666667,-0.557952673890905
0.0520833333333333,-0.557826505787986


==> img/IR_UTD_8Band.txt <==
time,pressure_UTD
0.009192668,-3822.661
0.009203085,3973.294
0.009213502,1804.4886
0.0092239175,466.86676
0.009234334,-248.79948
0.009244751,-564.07666
0.009255168,-658.1354
0.009265585,-651.4296
0.009276001,-610.61694
0.009286418,-562.6789
0.009296834,-510.68326
0.009307251,-447.12564
0.009317668,-363.24622
0.009328085,-254.25339
0.009338501,-121.20108
0.009348918,29.434418
0.009359335,187.45078
0.009369751,341.05505
0.009380168,478.85956
0.009390584,591.4063
0.009401001,672.0924
0.009411418,717.5158
0.009421835,727.3427
0.009432252,703.8448
0.0094426675,651.249
0.009453084,575.0309
0.009463501,481.2447
0.009473918,375.95795
0.009484335,264.8185
0.009494752,152.7643
0.009505168,43.86371
0.009515584,-58.734383
0.009526001,-152.76733
0.009536418,-236.76892
0.009546835,-309.94766
0.009557251,-372.0525
0.009567668,-423.24173
0.009578085,-463.9639
0.009588501,-494.8569
0.009598918,-516.6675
0.009609334,-530.1905
0.009619751,-536.22626
0.009630168,-535.5526
0.009640585,-528.90857
0.009651002,-516.987
0.009661417,-500.4326
0.009671834,-479.84393
0.009682251,-455.7769
0.009692668,-428.74893
0.009703085,-399.2428
0.009713502,-367.70956
0.009723918,-334.57153
0.009734334,-300.22354
0.009744751,-265.0337
0.009755168,-229.34395
0.009765585,-193.46992
0.009776001,-157.70102
0.009786418,-122.30001
0.009796835,-87.50314
0.009807251,-53.520348
0.009817668,-20.535736
0.009828084,11.29185
0.009838501,41.82793
0.009848918,70.96119
0.009859335,98.6022
0.0098697515,124.68184
0.009880168,149.1497
0.009890584,171.97269
0.009901001,193.133
0.009911418,212.62671
0.009921835,230.46196
0.009932252,246.65756
0.009942668,261.2413
0.009953084,274.24872
0.009963501,285.72165
0.009973918,295.7072
0.009984335,304.25653
0.009994751,311.4238
0.010005168,317.26566
0.0100155845,321.8401
0.010026001,325.20605
0.010036418,327.4227
0.010046834,328.5491
0.010057251,328.6438
0.010067668,327.7643
0.010078085,325.96732
0.0100885015,323.30798
0.010098917,319.84006
0.010109334,315.6159
0.010119751,310.68604
0.010130168,305.09946
0.010140585,298.90344
0.010151002,292.14374
0.010161418,284.86432
0.010171834,277.10767
0.010182251,268.91458
0.010192668,260.3245
0.010203085,251.37529
0.010213502,242.10336
0.010223918,232.54381
0.0102343345,222.73032
0.010244751,212.69528
0.010255168,202.46994
0.010265585,192.08403
0.010276001,181.56627
0.010286418,170.94406
0.010296835,160.24373
0.0103072515,149.49051
0.010317668,138.7084
0.010328084,127.9203
0.010338501,117.148056
0.010348918,106.41238
0.010359335,95.73293
0.010369752,85.12835
0.0103801675,74.6161
0.010390584,64.2128
0.010401001,53.933907
0.010411418,43.79396
0.010421835,33.806457
0.010432251,23.98388
0.010442668,14.337829
0.0104530845,4.87895
0.010463501,-4.383002
0.010473918,-13.439148
0.010484334,-22.281464
0.010494751,-30.902763
0.010505168,-39.296707
0.010515585,-47.457657
0.010526001,-55.380814
0.010536418,-63.06205
0.010546834,-70.497925
0.010557251,-77.685684
0.010567668,-84.623115
0.010578085,-91.308716
0.010588502,-97.74146
0.010598918,-103.92086
0.010609334,-109.84701
0.010619751,-115.52037
0.010630168,-120.94199
0.010640585,-126.11319
0.010651002,-131.03577
0.010661418,-135.71179
0.010671834,-140.14374
0.010682251,-144.33432
0.010692668,-148.28658
0.010703085,-152.00375
0.010713501,-155.48935
0.010723918,-158.747
0.010734335,-161.78067
0.010744751,-164.59433
0.010755168,-167.1922
0.010765584,-169.57855
0.010776001,-171.75784
0.010786418,-173.73445
0.010796835,-175.51295
0.010807252,-177.09798
0.010817667,-178.49419
0.010828084,-179.70624
0.010838501,-180.73882
0.010848918,-181.59663
0.010859335,-182.28435
0.010869751,-182.80669
0.010880168,-183.16829
0.010890584,-183.3738
0.010901001,-183.4278
0.010911418,-183.33485
0.010921835,-183.09949
0.010932251,-182.72609
0.010942668,-182.2191
0.010953085,-181.58284
0.010963501,-180.82161
0.010973918,-179.93956
0.010984334,-178.94084
0.010994751,-177.82957
0.011005168,-176.6097
0.011015585,-175.28513
0.011026002,-173.8597
0.011036418,-172.3372
0.011046834,-170.72134
0.011057251,-169.01578
0.011067668,-167.224
0.011078085,-165.34953
0.011088502,-163.39575
0.011098918,-161.36598
0.011109334,-159.26353
0.011119751,-157.09155
0.011130168,-154.85318
0.011140585,-152.55144
0.011151001,-150.18933
0.011161418,-147.76978
0.011171835,-145.29561
0.011182251,-142.76962
0.011192668,-140.19455
0.011203084,-137.57304
0.011213501,-134.90767
0.011223918,-132.20106
0.011234335,-129.45566
0.0112447515,-126.67396
0.011255167,-123.858284
0.011265584,-121.01096
0.011276001,-118.134315
0.011286418,-115.23054
0.011296835,-112.3018
0.011307251,-109.35024
0.0113176685,-106.37796
0.011328084,-103.386955
0.011338501,-100.37923
0.011348918,-97.3567
0.011359334,-94.321266
0.011369752,-91.27474
0.011380168,-88.21894
0.0113905845,-85.15565
0.011401001,-82.08657
0.011411418,-79.013374
0.011421835,-75.93768
0.011432251,-72.8611
0.011442668,-69.78517
0.011453085,-66.711395
0.0114635015,-63.641293
0.011473918,-60.576233
0.011484334,-57.517624
0.011494751,-54.46682
0.011505168,-51.425148
0.011515585,-48.393887
0.011526002,-45.37428
0.0115364175,-42.367516
0.011546834,-39.374763
0.011557251,-36.397186
0.011567668,-33.435867
0.011578085,-30.491863
0.011588501,-27.566175
0.011598918,-24.659798
0.0116093345,-21.773705
0.011619751,-18.908808
0.011630168,-16.066011
0.011640584,-13.246147
0.011651001,-10.450042
0.011661418,-7.6784763
0.011671835,-4.932207
0.011682251,-2.2119503
0.011692667,0.48160586
0.011703084,3.1477861
0.011713501,5.785976
0.011723918,8.395575
0.011734335,10.976013
0.011744751,13.526756
0.011755168,16.047304
0.011765584,18.537153
0.011776001,20.995874
0.011786418,23.423029
0.011796835,25.818205
0.011807252,28.18105
0.011817668,30.511219
0.0118280845,32.80838
0.011838501,35.072254
0.011848918,37.302555
0.011859335,39.499046
0.011869751,41.66152
0.011880168,43.78977
0.011890585,45.88361
0.011901001,47.942875
0.011911418,49.96745
0.011921834,51.957233
0.011932251,53.91213
0.011942668,55.832066
0.011953085,57.71698
0.011963502,59.566856
0.0119739175,61.38168
0.011984334,63.161465
0.011994751,64.90623
0.012005168,66.616005
0.012015585,68.29088
0.012026001,69.930885
0.012036418,71.53612
0.012046834,73.106674
0.012057251,74.64269
0.012067668,76.14429
0.012078084,77.61159
0.012088501,79.044754
0.012098918,80.44395
0.012109335,81.80933
0.012119751,83.14113
0.012130167,84.439514
0.012140585,85.70472
0.012151001,86.93697
0.012161418,88.13649
0.012171835,89.303535
0.012182252,90.438324
0.012192668,91.54113
0.012203084,92.612236
0.012213501,93.65189
0.012223918,94.66037
0.012234335,95.637955
0.012244752,96.58495
0.012255168,97.501625
0.012265584,98.38829
0.012276001,99.24524
0.012286418,100.07281
0.012296835,100.871284
0.012307251,101.64102
0.012317668,102.382324
0.012328085,103.095505
0.012338501,103.78089
0.012348918,104.438835
0.012359334,105.06966
0.012369751,105.67369
0.012380168,106.25129
0.012390585,106.80276
0.0124010015,107.328445
0.012411417,107.828705
0.012421834,108.30387
0.012432251,108.754295
0.012442668,109.1803
0.012453085,109.58224
0.012463501,109.96045
0.012473918,110.31527
0.012484334,110.64706
0.012494751,110.95614
0.012505168,111.24287
0.012515584,111.50757
0.012526002,111.7506
0.012536418,111.9723
0.012546835,112.172966
0.012557251,112.35295
0.012567668,112.51259
0.012578085,112.65221
0.012588501,112.77214
0.012598918,112.8727
0.012609335,112.95423
0.0126197515,113.01707
0.012630168,113.06149
0.012640584,113.087845
0.012651001,113.09641
0.012661418,113.08754
0.012671835,113.06152
0.012682252,113.01868
0.012692668,112.959305
0.012703084,112.8837
0.012713501,112.79216
0.012723918,112.685
0.012734335,112.56251
0.012744751,112.42496
0.012755168,112.27265
0.0127655845,112.10586
0.012776001,111.92486
0.012786418,111.72994
0.012796834,111.521385
0.012807251,111.29945
0.012817668,111.064415
0.012828085,110.816536
0.0128385015,110.556076
0.012848917,110.28331
0.012859334,109.99849
0.012869751,109.701866
0.012880168,109.39366
0.012890585,109.07417
0.012901001,108.74362
0.012911418,108.402245
0.012921834,108.05029
0.012932251,107.688
0.012942668,107.31558
0.012953085,106.93328
0.012963502,106.541305
0.012973918,106.139885
0.0129843345,105.72924
0.012994751,105.30959
0.013005168,104.88116
0.013015585,104.444145
0.013026001,103.99878
0.013036418,103.54524
0.013046835,103.083755
0.013057251,102.614525
0.013067668,102.137726
0.013078084,101.65358
0.013088501,101.162254
0.013098918,100.663956
0.013109335,100.15888
0.013119752,99.647194
0.0131301675,99.1291
0.013140584,98.60474
0.013151001,98.07433
0.013161418,97.53805
0.013171835,96.99605
0.013182251,96.44852
0.013192669,95.89559
0.013203084,95.337456
0.013213501,94.77427
0.013223918,94.20619
0.013234334,93.63336
0.013244752,93.05597
0.013255168,92.47417
0.013265585,91.88808
0.013276001,91.29789
0.013286417,90.70373
0.013296835,90.105736
0.013307251,89.50409
0.013317668,88.89891
0.013328085,88.29035
0.013338501,87.67856
0.013348918,87.06363
0.013359334,86.44573
0.013369751,85.824974
0.013380168,85.20149
0.013390584,84.57544
0.013401002,83.94693
0.013411418,83.31607
0.013421834,82.68301
0.013432251,82.04785
0.013442668,81.41073
0.013453085,80.77175
0.013463501,80.131035
0.013473918,79.48871
0.013484335,78.84489
0.013494751,78.199684
0.013505168,77.55321
0.013515584,76.90556
0.013526001,76.25686
0.013536418,75.6072
0.013546835,74.95671
0.013557252,74.305466
0.013567667,73.653595
0.013578085,73.001175
0.013588501,72.34831
0.013598918,71.6951
0.013609335,71.04164
0.013619751,70.38803
0.0136301685,69.73436
0.013640584,69.08071
0.013651001,68.42719
0.013661418,67.77388
0.013671834,67.120895
0.013682252,66.46829
0.013692668,65.816154
0.013703085,65.16458
0.013713501,64.51364
0.013723917,63.863438
0.013734335,63.214024
0.013744751,62.56548
0.013755168,61.917908
0.013765585,61.27138
0.013776001,60.625977
0.013786418,59.981754
0.013796834,59.33879
0.013807251,58.697163
0.013817668,58.056946
0.013828084,57.418194
0.013838502,56.78099
0.013848918,56.145397
0.013859334,55.511482
0.013869751,54.87932
0.013880168,54.24895
0.013890585,53.62044
0.013901001,52.993866
0.013911418,52.369286
0.0139218345,51.74675
0.013932251,51.126335
0.013942668,50.50809
0.013953084,49.89207
0.013963502,49.27832
0.013973918,48.66691
0.013984335,48.05788
0.0139947515,47.451294
0.014005167,46.847195
0.014015585,46.245647
0.014026001,45.646698
0.014036418,45.050384
0.014046835,44.456764
0.014057251,43.865875
0.014067668,43.277763
0.014078084,42.692482
0.014088501,42.11005
0.014098918,41.530525
0.014109334,40.953938
0.014119752,40.380344
0.014130168,39.809776
0.0141405845,39.242264
0.014151001,38.677853
0.014161417,38.11657
0.014171835,37.558456
0.014182251,37.003544
0.014192668,36.45187
0.014203085,35.903473
0.014213501,35.358376
0.014223918,34.81662
0.014234334,34.27823
0.014244751,33.74323
0.014255168,33.211655
0.014265585,32.683525
0.014276002,32.158863
0.0142864175,31.6377
0.014296834,31.120054
0.014307251,30.605965
0.014317668,30.095451
0.014328085,29.58853
0.014338501,29.085218
0.014348919,28.585543
0.0143593345,28.089521
0.014369751,27.597168
0.014380168,27.10851
0.014390584,26.623562
0.014401002,26.142338
0.014411418,25.66486
0.014421835,25.19114
0.014432251,24.721191
0.014442667,24.25502
0.014453085,23.79264
0.014463501,23.33407
0.014473918,22.879316
0.014484335,22.428396
0.014494751,21.981323
0.014505168,21.538095
0.014515584,21.098724
0.014526001,20.663208
0.014536418,20.231562
0.014546834,19.80379
0.014557252,19.379908
0.014567668,18.959906
0.014578084,18.543795
0.014588501,18.131582
0.014598917,17.723272
0.014609335,17.318867
0.014619751,16.91837
0.014630168,16.521778
0.014640585,16.12909
0.014651001,15.74031
0.014661418,15.355436
0.014671834,14.974463
0.014682251,14.597394
0.014692668,14.224234
0.014703085,13.854973
0.014713502,13.489611
0.014723917,13.12814
0.014734335,12.7705555
0.014744751,12.41686
0.014755168,12.067043
0.014765585,11.721092
0.014776001,11.379008
0.0147864185,11.040777
0.014796834,10.706401
0.014807251,10.375861
0.014817668,10.049164
0.014828084,9.726287
0.014838502,9.40722
0.014848918,9.09196
0.014859335,8.780498
0.014869751,8.4728155
0.014880167,8.168901
0.014890585,7.868756
0.014901001,7.5723605
0.014911418,7.279702
0.014921835,6.9907737
0.014932251,6.7055616
0.014942668,6.4240556
0.014953084,6.1462407
0.014963501,5.872103
0.014973918,5.601629
0.014984334,5.3347964
0.014994752,5.071592
0.015005168,4.8120017
0.015015584,4.5560107
0.015026001,4.303607
0.015036418,4.0547714
0.015046835,3.809482
0.015057251,3.5677257
0.015067668,3.3294883
0.015078085,3.0947456
0.015088501,2.8634872
0.015098918,2.635694
0.015109334,2.4113429
0.015119752,2.1904254
0.015130168,1.9729153
0.015140585,1.7587963
0.0151510015,1.5480545
0.015161417,1.3406659
0.015171835,1.1366103
0.015182251,0.9358609
0.015192668,0.7384058
0.015203085,0.5442282
0.015213501,0.35331202
0.0152239185,0.16563103
0.015234334,-0.018834501
0.015244751,-0.20011285
0.015255168,-0.37822276
0.015265584,-0.55318594
0.015276002,-0.72501826
0.015286418,-0.89374137
0.0152968345,-1.0593761
0.015307251,-1.221945
0.015317667,-1.381469
0.015328085,-1.5379708
0.015338501,-1.6914656
0.015348918,-1.841978
0.015359335,-1.9895308
0.015369751,-2.134152
0.015380168,-2.2758584
0.015390584,-2.4146678
0.015401001,-2.5506096
0.015411418,-2.6837087
0.015421835,-2.8139796
0.015432252,-2.9414422
0.0154426675,-3.0661254
0.015453084,-3.188057
0.015463501,-3.3072548
0.015473918,-3.4237442
0.015484335,-3.5375395
0.015494751,-3.6486754
0.015505169,-3.757167
0.0155155845,-3.8630345
0.015526001,-3.9663072
0.015536418,-4.0670133
0.015546834,-4.165162
0.015557252,-4.2607794
0.015567668,-4.353888
0.015578085,-4.444505
0.015588501,-4.53266
0.015598917,-4.6183724
0.015609335,-4.701665
0.015619751,-4.7825603
0.015630167,-4.8610897
0.015640585,-4.937265
0.015651,-5.0111175
0.015661418,-5.08267
0.015671834,-5.1519465
0.01568225,-5.218965
0.015692668,-5.28375
0.015703084,-5.346317
0.015713502,-5.4066935
0.015723918,-5.464902
0.015734334,-5.5209627
0.015744751,-5.574907
0.015755167,-5.626751
0.015765585,-5.676521
0.015776,-5.7242365
0.015786417,-5.769918
0.015796835,-5.8135877
0.015807252,-5.8552675
0.015817668,-5.894973
0.015828084,-5.9327354
0.0158385,-5.968575
0.015848918,-6.0025105
0.015859336,-6.034565
0.015869752,-6.0647593
0.015880167,-6.093112
0.015890585,-6.119648
0.015901001,-6.1443915
0.015911419,-6.1673584
0.015921835,-6.188572
0.01593225,-6.208049
0.015942669,-6.225814
0.015953084,-6.241887
0.015963502,-6.2562933
0.015973918,-6.2690463
0.015984334,-6.2801733
0.015994752,-6.289699
0.016005168,-6.297637
0.016015585,-6.3040066
0.016026001,-6.3088293
0.016036417,-6.3121242
0.016046835,-6.3139114
0.016057251,-6.3142157
0.016067669,-6.3130455
0.016078085,-6.310426
0.0160885,-6.306379
0.016098918,-6.300925
0.016109334,-6.2940817
0.016119752,-6.2858653
0.016130168,-6.2762947
0.016140584,-6.2653875
0.016151002,-6.2531595
0.016161418,-6.239631
0.016171835,-6.2248244
0.016182251,-6.2087617
0.016192667,-6.191455
0.016203085,-6.172928
0.0162135,-6.1531925
0.016223919,-6.1322656
0.016234335,-6.11017
0.01624475,-6.0869226
0.016255168,-6.062536
0.016265584,-6.0370274
0.016276002,-6.0104256
0.016286418,-5.982745
0.016296834,-5.9539924
0.016307252,-5.924192
0.016317667,-5.893357
0.016328085,-5.861501
0.016338501,-5.8286457
0.016348917,-5.794804
0.016359335,-5.7599936
0.01636975,-5.724234
0.016380168,-5.6875324
0.016390584,-5.6499076
0.016401,-5.6113763
0.016411418,-5.5719585
0.016421834,-5.531666
0.016432252,-5.4905105
0.016442668,-5.448516
0.016453084,-5.405687
0.016463501,-5.362044
0.016473917,-5.3176026
0.016484335,-5.2723756
0.016494751,-5.2263746
0.016505167,-5.1796184
0.016515585,-5.1321163
0.016526,-5.083885
0.016536418,-5.034939
0.016546834,-4.9852905
0.01655725,-4.9349513
0.016567668,-4.8839345
0.016578086,-4.83226
0.016588502,-4.7799425
0.016598918,-4.7269897
0.016609333,-4.6734157
0.016619751,-4.6192355
0.016630169,-4.5644608
0.016640585,-4.5091066
0.016651,-4.453178
0.016661417,-4.3966894
0.016671835,-4.3396587
0.016682252,-4.2820945
0.016692668,-4.224011
0.016703084,-4.165417
0.016713502,-4.1063266
0.016723918,-4.046751
0.016734336,-3.9867
0.016744751,-3.9261897
0.016755167,-3.8652277
0.016765585,-3.8038223
0.016776001,-3.7419856
0.016786419,-3.679729
0.016796835,-3.6170704
0.01680725,-3.554018
0.016817668,-3.4905741
0.016828084,-3.4267583
0.016838502,-3.3625827
0.016848918,-3.298055
0.016859334,-3.2331817
0.016869752,-3.167973
0.016880168,-3.1024466
0.016890585,-3.0366087
0.016901001,-2.9704692
0.016911417,-2.9040387
0.016921835,-2.8373249
0.01693225,-2.77034
0.016942669,-2.7030883
0.016953085,-2.635582
0.0169635,-2.5678332
0.016973918,-2.4998481
0.016984334,-2.4316387
0.016994752,-2.3632133
0.017005168,-2.29458
0.017015584,-2.2257512
0.017026002,-2.156731
0.017036417,-2.0875258
0.017046835,-2.018142
0.017057251,-1.9485934
0.017067667,-1.8788866
0.017078085,-1.8090297
0.0170885,-1.7390289
0.017098919,-1.668891
0.017109334,-1.5986274
0.01711975,-1.5282507
0.017130168,-1.457767
0.017140586,-1.3871808
0.017151002,-1.3164984
0.017161418,-1.2457241
0.017171834,-1.1748701
0.017182251,-1.1039408
0.01719267,-1.0329425
0.017203085,-0.9618854
0.017213501,-0.8907776
0.017223917,-0.81962544
0.017234335,-0.74843144
0.017244752,-0.67720765
0.017255168,-0.60595465
0.017265584,-0.5346844
0.017276,-0.46340513
0.017286418,-0.39211744
0.017296836,-0.32083136
0.017307252,-0.24955323
0.017317668,-0.17828739
0.017328084,-0.10703629
0.017338501,-0.03581383
0.017348919,0.03537756
0.017359335,0.1065297
0.01736975,0.17763254
0.017380167,0.24868748
0.017390585,0.31969208
0.017401002,0.3906363
0.017411418,0.46151203
0.017421834,0.5323187
0.01743225,0.6030464
0.017442668,0.67369455
0.017453086,0.744257
0.017463502,0.81473136
0.017473917,0.88510567
0.017484333,0.95537573
0.017494751,1.0255411
0.017505169,1.0955917
0.017515585,1.1655233
0.017526,1.2353355
0.017536417,1.3050241
0.017546834,1.3745791
0.017557252,1.4439962
0.017567668,1.5132742
0.017578084,1.5824078
0.0175885,1.6513909
0.017598918,1.7202194
0.017609335,1.7888851
0.017619751,1.8573887
0.017630167,1.9257213
0.017640583,1.9938853
0.017651001,2.061869
0.017661419,2.1296709
0.017671835,2.197288
0.01768225,2.264717
0.017692668,2.331956
0.017703084,2.3989964
0.017713502,2.4658384
0.017723918,2.5324786
0.017734334,2.598911
0.017744752,2.6651363
0.017755168,2.7311468
0.017765585,2.7969418
0.017776001,2.8625128
0.017786417,2.9278603
0.017796835,2.992981
0.01780725,3.057872
0.017817669,3.1225286
0.017828085,3.1869488
0.0178385,3.251131
0.017848918,3.3150685
0.017859334,3.3787596
0.017869752,3.4421976
0.017880168,3.5053852
0.017890584,3.5683184
0.017901001,3.6309938
0.01791142,3.693406
0.017921835,3.7555544
0.017932251,3.8174353
0.017942667,3.8790512
0.017953085,3.9403942
0.017963503,4.0014586
0.017973918,4.062245
0.017984334,4.1227517
0.01799475,4.182974
0.018005168,4.2429113
0.018015586,4.3025627
0.018026002,4.3619213
0.018036418,4.4209895
0.018046834,4.479762
0.018057251,4.538238
0.01806767,4.5964146
0.018078085,4.6542916
0.018088501,4.711865
0.018098917,4.7691307
0.018109335,4.826087
0.018119752,4.8827324
0.018130168,4.9390674
0.018140584,4.995091
0.018151,5.050801
0.018161418,5.1061935
0.018171836,5.1612654
0.018182252,5.2160125
0.018192668,5.270435
0.018203083,5.3245316
0.018213501,5.378302
0.018223919,5.4317503
0.018234335,5.484869
0.01824475,5.5376596
0.018255167,5.5901155
0.018265584,5.6422353
0.018276002,5.6940193
0.018286418,5.7454653
0.018296834,5.796573
0.01830725,5.847339
0.018317668,5.8977637
0.018328086,5.9478474
0.018338501,5.997586
0.018348917,6.046978
0.018359333,6.0960216
0.018369751,6.144717
0.018380169,6.193064
0.018390585,6.2410593
0.018401,6.288704
0.018411417,6.335996
0.018421834,6.382937
0.018432252,6.4295225
0.018442668,6.475753
0.018453084,6.5216236
0.0184635,6.5671344
0.018473918,6.6122837
0.018484335,6.657073
0.018494751,6.701499
0.018505167,6.7455645
0.018515585,6.789267
0.018526,6.8326063
0.018536419,6.8755817
0.018546835,6.9181895
0.01855725,6.9604306
0.018567668,7.0023055
0.018578084,7.043813
0.018588502,7.0849514
0.018598918,7.1257176
0.018609334,7.166115
0.018619752,7.206143
0.018630167,7.2458014
0.018640585,7.285087
0.018651001,7.324
0.018661417,7.362541
0.018671835,7.4007087
0.018682253,7.4385
0.018692669,7.475918
0.018703084,7.512961
0.0187135,7.5496306
0.018723918,7.585925
0.018734336,7.621845
0.018744752,7.657388
0.018755168,7.6925564
0.018765584,7.7273493
0.018776001,7.7617655
0.01878642,7.795807
0.018796835,7.8294697
0.018807251,7.8627553
0.018817667,7.8956633
0.018828085,7.928194
0.018838502,7.9603467
0.018848918,7.9921203
0.018859334,8.023517
0.01886975,8.054534
0.018880168,8.08517
0.018890586,8.11543
0.018901002,8.145314
0.018911418,8.174819
0.018921833,8.203948
0.018932251,8.232698
0.018942669,8.261068
0.018953085,8.289063
0.0189635,8.316681
0.018973917,8.343922
0.018984335,8.370784
0.018994752,8.397266
0.019005168,8.423374
0.019015584,8.449106
0.019026,8.474459
0.019036418,8.4994335
0.019046836,8.524034
0.019057252,8.54826
0.019067667,8.57211
0.019078083,8.595586
0.019088501,8.618685
0.019098919,8.641411
0.019109335,8.663761
0.01911975,8.685737
0.019130167,8.707339
0.019140584,8.728571
0.019151002,8.749429
0.019161418,8.769914
0.019171834,8.790028
0.01918225,8.809772
0.019192668,8.829144
0.019203085,8.848148
0.019213501,8.866782
0.019223917,8.885046
0.019234333,8.902944
0.019244751,8.920471
0.019255169,8.937632
0.019265585,8.954426
0.019276,8.970853
0.019286418,8.986915
0.019296834,9.002612
0.019307252,9.017945
0.019317668,9.032917
0.019328084,9.0475235
0.019338502,9.061767
0.019348918,9.075651
0.019359335,9.089174
0.019369751,9.102337
0.019380167,9.115139
0.019390585,9.127584
0.019401,9.13967
0.019411419,9.1514
0.019421834,9.162772
0.01943225,9.173792
0.019442668,9.184459
0.019453086,9.194772
0.019463502,9.204733
0.019473918,9.214342
0.019484334,9.2236
0.019494751,9.232508
0.01950517,9.241066
0.019515585,9.249275
0.019526001,9.257138
0.019536417,9.264658
0.019546835,9.271833
0.019557253,9.278665
0.019567668,9.285153
0.019578084,9.2913
0.0195885,9.297107
0.019598918,9.302572
0.019609336,9.307698
0.019619752,9.312487
0.019630168,9.316937
0.019640584,9.321054
0.019651001,9.324835
0.01966142,9.328283
0.019671835,9.331402
0.01968225,9.3341875
0.019692667,9.336645
0.019703085,9.338775
0.019713502,9.340575
0.019723918,9.342051
0.019734334,9.343201
0.01974475,9.344026
0.019755168,9.344528
0.019765586,9.344708
0.019776002,9.344571
0.019786417,9.344113
0.019796833,9.343337
0.019807251,9.342244
0.019817669,9.340835
0.019828085,9.33911
0.0198385,9.337073
0.019848917,9.334725
0.019859334,9.332066
0.019869752,9.329098
0.019880168,9.325821
0.019890584,9.322239
0.019901,9.318351
0.019911418,9.314158
0.019921835,9.309665
0.019932251,9.30487
0.019942667,9.299775
0.019953083,9.294383
0.019963501,9.288692
0.019973919,9.282706
0.019984335,9.276427
0.01999475,9.269854
0.020005167,9.26299
0.020015584,9.2558365
0.020026002,9.248394
0.020036418,9.240665
0.020046834,9.232651
0.020057252,9.224352
0.020067668,9.215772
0.020078085,9.206912
0.020088501,9.197773
0.020098917,9.188356
0.020109335,9.178663
0.02011975,9.168696
0.020130169,9.158455
0.020140585,9.14794
0.020151,9.137156
0.020161418,9.126102
0.020171834,9.114782
0.020182252,9.103195
0.020192668,9.091343
0.020203084,9.079229
0.020213502,9.066852
0.020223917,9.054216
0.020234335,9.041324
0.020244751,9.028171
0.020255167,9.014765
0.020265585,9.001103
0.020276003,8.987191
0.020286418,8.973028
0.020296834,8.958616
0.02030725,8.943956
0.020317668,8.92905
0.020328086,8.913902
0.020338502,8.89851
0.020348918,8.882878
0.020359334,8.867006
0.020369751,8.850897
0.02038017,8.834551
0.020390585,8.817973
0.020401001,8.801161
0.020411417,8.784117
0.020421835,8.766842
0.020432252,8.749336
0.020442668,8.731604
0.020453084,8.713646
0.0204635,8.695467
0.020473918,8.677067
0.020484336,8.658447
0.020494752,8.639607
0.020505168,8.620554
0.020515583,8.601283
0.020526001,8.581801
0.020536419,8.562106
0.020546835,8.542202
0.02055725,8.52209
0.020567667,8.501769
0.020578085,8.481242
0.020588502,8.460511
0.020598918,8.439578
0.020609334,8.418446
0.02061975,8.397113
0.020630168,8.375585
0.020640586,8.353862
0.020651001,8.331946
0.020661417,8.30984
0.020671833,8.287543
0.020682251,8.265058
0.020692669,8.242384
0.020703085,8.219525
0.0207135,8.196482
0.020723917,8.173257
0.020734334,8.149854
0.020744752,8.126273
0.020755168,8.102515
0.020765584,8.078585
0.020776,8.0544815
0.020786418,8.030207
0.020796835,8.005763
0.020807251,7.981152
0.020817667,7.956376
0.020828085,7.931435
0.0208385,7.906331
0.020848919,7.8810673
0.020859335,7.855645
0.02086975,7.8300652
0.020880168,7.8043303
0.020890584,7.7784405
0.020901002,7.7523985
0.020911418,7.7262073
0.020921834,7.6998663
0.020932252,7.673378
0.020942667,7.6467442
0.020953085,7.619967
0.020963501,7.5930467
0.020973917,7.5659866
0.020984335,7.538788
0.02099475,7.51145
0.021005169,7.4839764
0.021015584,7.4563684
0.021026,7.4286275
0.021036418,7.400754
0.021046836,7.3727517
0.021057252,7.3446207
0.021067668,7.3163633
0.021078084,7.287982
0.021088501,7.259475
0.02109892,7.230848
0.021109335,7.2021003
0.021119751,7.173234
0.021130167,7.144251
0.021140585,7.1151514
0.021151002,7.085937
0.021161418,7.056611
0.021171834,7.027176
0.02118225,6.9976325
0.021192668,6.9679832
0.021203086,6.9382296
0.021213502,6.9083743
0.021223918,6.878416
0.021234334,6.8483562
0.021244751,6.818198
0.021255169,6.787942
0.021265585,6.75759
0.021276,6.727146
0.021286417,6.696609
0.021296835,6.6659803
0.021307252,6.635263
0.021317668,6.6044574
0.021328084,6.573565
0.0213385,6.542588
0.021348918,6.5115285
0.021359336,6.4803867
0.021369752,6.4491644
0.021380167,6.417865
0.021390583,6.386487
0.021401001,6.355034
0.021411419,6.3235054
0.021421835,6.291903
0.02143225,6.260229
0.021442667,6.228486
0.021453084,6.1966753
0.021463502,6.1647987
0.021473918,6.132857
0.021484334,6.1008515
0.02149475,6.0687857
0.021505168,6.0366597
0.021515585,6.004474
0.021526001,5.972232
0.021536417,5.9399333
0.021546833,5.9075813
0.021557251,5.8751764
0.021567669,5.842721
0.021578085,5.810216
0.0215885,5.777662
0.021598918,5.745062
0.021609334,5.7124166
0.021619752,5.679727
0.021630168,5.646995
0.021640584,5.6142216
0.021651002,5.581408
0.021661418,5.548557
0.021671835,5.515668
0.021682251,5.4827437
0.021692667,5.4497857
0.021703085,5.416794
0.0217135,5.383771
0.021723919,5.3507175
0.021734335,5.3176365
0.02174475,5.2845287
0.021755168,5.2513957
0.021765584,5.2182384
0.021776002,5.1850586
0.021786418,5.1518574
0.021796834,5.1186357
0.021807251,5.085394
0.02181767,5.052135
0.021828085,5.0188594
0.021838501,4.98557
0.021848917,4.9522676
0.021859335,4.918953
0.021869753,4.8856287
0.021880168,4.8522935
0.021890584,4.81895
0.021901,4.7856
0.021911418,4.752244
0.021921836,4.7188835
0.021932252,4.6855197
0.021942668,4.652153
0.021953084,4.618786
0.021963501,4.5854197
0.02197392,4.5520544
0.021984335,4.518694
0.021994751,4.485337
0.022005167,4.4519844
0.022015585,4.418639
0.022026002,4.385302
0.022036418,4.3519735
0.022046834,4.3186564
0.02205725,4.2853494
0.022067668,4.2520556
0.022078086,4.2187757
0.022088502,4.185511
0.022098918,4.152263
0.022109333,4.119032
0.022119751,4.08582
0.022130169,4.0526266
0.022140585,4.019455
0.022151,3.9863055
0.022161417,3.953179
0.022171834,3.9200768
0.022182252,3.8869998
0.022192668,3.8539495
0.022203084,3.820927
0.0222135,3.7879326
0.022223918,3.7549686
0.022234336,3.722036
0.022244751,3.6891344
0.022255167,3.6562662
0.022265583,3.6234329
0.022276001,3.5906336
0.022286419,3.5578706
0.022296835,3.5251453
0.02230725,3.4924583
0.022317667,3.4598105
0.022328084,3.427203
0.022338502,3.3946357
0.022348918,3.3621106
0.022359334,3.3296278
0.02236975,3.29719
0.022380168,3.2647967
0.022390585,3.2324493
0.022401001,3.2001488
0.022411417,3.167897
0.022421835,3.1356943
0.02243225,3.1035414
0.022442669,3.0714395
0.022453085,3.039389
0.0224635,3.0073917
0.022473918,2.975448
0.022484334,2.9435585
0.022494752,2.9117239
0.022505168,2.8799455
0.022515584,2.848224
0.022526002,2.816561
0.022536417,2.7849567
0.022546835,2.7534125
0.022557251,2.7219288
0.022567667,2.6905065
0.022578085,2.6591458
0.022588503,2.6278481
0.022598919,2.596614
0.022609334,2.5654438
0.02261975,2.5343397
0.022630168,2.5033026
0.022640586,2.4723327
0.022651002,2.441431
0.022661418,2.4105978
0.022671834,2.3798337
0.022682251,2.3491406
0.02269267,2.3185186
0.022703085,2.2879684
0.022713501,2.2574909
0.022723917,2.227087
0.022734335,2.196757
0.022744752,2.1665018
0.022755168,2.1363206
0.022765584,2.106217
0.022776,2.0761907
0.022786418,2.0462422
0.022796836,2.0163732
0.022807252,1.9865828
0.022817668,1.9568721
0.022828083,1.9272419
0.022838501,1.8976926
0.022848919,1.8682253
0.022859335,1.8388412
0.02286975,1.8095388
0.022880167,1.7803202
0.022890585,1.7511849
0.022901002,1.7221341
0.022911418,1.6931684
0.022921834,1.6642884
0.02293225,1.6354948
0.022942668,1.6067888
0.022953086,1.578171
0.022963502,1.5496423
0.022973917,1.5212034
0.022984333,1.4928535
0.022994751,1.4645934
0.023005169,1.4364244
0.023015585,1.4083468
0.023026,1.3803608
0.023036417,1.352467
0.023046834,1.3246663
0.023057252,1.2969595
0.023067668,1.269346
0.023078084,1.2418271
0.0230885,1.2144027
0.023098918,1.1870743
0.023109335,1.159843
0.023119751,1.1327076
0.023130167,1.1056694
0.023140583,1.0787284
0.023151001,1.0518855
0.023161419,1.0251411
0.023171835,0.9984955
0.02318225,0.9719491
0.023192668,0.9455021
0.023203084,0.9191545
0.023213502,0.89290756
0.023223918,0.8667612
0.023234334,0.84071565
0.023244752,0.81477123
0.023255168,0.7889284
0.023265585,0.76318824
0.023276001,0.7375499
0.023286417,0.71201485
0.023296835,0.68658346
0.02330725,0.6612553
0.023317669,0.6360311
0.023328084,0.6109116
0.0233385,0.58589673
0.023348918,0.56098676
0.023359336,0.5361819
0.023369752,0.5114825
0.023380168,0.4868891
0.023390584,0.46240255
0.023401001,0.4380228
0.02341142,0.4137501
0.023421835,0.3895847
0.023432251,0.36552703
0.023442667,0.34157765
0.023453085,0.317736
0.023463503,0.2940026
0.023473918,0.27037767
0.023484334,0.24686146
0.02349475,0.22345516
0.023505168,0.2001583
0.023515586,0.17697182
0.023526002,0.15389524
0.023536418,0.13092883
0.023546834,0.10807279
0.023557251,0.08532761
0.02356767,0.06269425
0.023578085,0.040172238
0.0235885,0.017762039
0.023598917,-0.0045361053
0.023609335,-0.026722193
0.023619752,-0.04879575
0.023630168,-0.070757486
0.023640584,-0.09260717
0.023651,-0.11434432
0.023661418,-0.13596942
0.023671836,-0.15748198
0.023682252,-0.17888153
0.023692667,-0.20016783
0.023703083,-0.2213409
0.023713501,-0.24239998
0.023723919,-0.2633463
0.023734335,-0.28417888
0.02374475,-0.30489704
0.023755167,-0.3255011
0.023765584,-0.34599134
0.023776002,-0.3663675
0.023786418,-0.38662955
0.023796834,-0.4067774
0.02380725,-0.42681155
0.023817668,-0.44673088
0.023828085,-0.46653566
0.023838501,-0.486226
0.023848917,-0.5058018
0.023859333,-0.52526265
0.023869751,-0.5446093
0.023880169,-0.5638414
0.023890585,-0.5829586
0.023901,-0.6019607
0.023911417,-0.6208476
0.023921834,-0.6396193
0.023932252,-0.65827596
0.023942668,-0.67681795
0.023953084,-0.695245
0.023963502,-0.7135572
0.023973918,-0.73175406
0.023984335,-0.7498355
0.023994751,-0.76780206
0.024005167,-0.7856542
0.024015585,-0.8033913
0.024026,-0.82101274
0.024036419,-0.83851916
0.024046835,-0.85591066
0.02405725,-0.87318724
0.024067668,-0.8903481
0.024078084,-0.90739363
0.024088502,-0.92432404
0.024098918,-0.94113976
0.024109334,-0.95784044
0.024119752,-0.9744263
0.024130167,-0.9908973
0.024140585,-1.0072534
0.024151001,-1.023495
0.024161417,-1.0396217
0.024171835,-1.0556344
0.024182253,-1.0715326
0.024192668,-1.0873159
0.024203084,-1.102985
0.0242135,-1.1185402
0.024223918,-1.1339811
0.024234336,-1.1493082
0.024244752,-1.1645213
0.024255168,-1.1796206
0.024265584,-1.1946062
0.024276001,-1.2094783
0.02428642,-1.2242374
0.024296835,-1.2388834
0.024307251,-1.2534162
0.024317667,-1.2678353
0.024328085,-1.2821413
0.024338502,-1.2963347
0.024348918,-1.3104153
0.024359334,-1.3243833
0.02436975,-1.338239
0.024380168,-1.3519827
0.024390586,-1.3656143
0.024401002,-1.379134
0.024411418,-1.3925419
0.024421833,-1.4058383
0.024432251,-1.4190232
0.024442669,-1.432097
0.024453085,-1.44506
0.0244635,-1.4579121
0.024473917,-1.4706534
0.024484335,-1.4832841
0.024494752,-1.4958048
0.024505168,-1.5082154
0.024515584,-1.520516
0.024526,-1.5327064
0.024536418,-1.5447874
0.024546836,-1.556759
0.024557251,-1.5686218
0.024567667,-1.5803753
0.024578083,-1.59202
0.024588501,-1.6035562
0.024598919,-1.6149843
0.024609335,-1.6263046
0.02461975,-1.637517
0.024630167,-1.6486216
0.024640584,-1.6596187
0.024651002,-1.6705087
0.024661418,-1.681292
0.024671834,-1.6919688
0.02468225,-1.7025387
0.024692668,-1.7130024
0.024703085,-1.72336
0.024713501,-1.7336117
0.024723917,-1.7437582
0.024734335,-1.7537993
0.02474475,-1.7637354
0.024755169,-1.773567
0.024765585,-1.7832942
0.024776,-1.7929173
0.024786418,-1.802437
0.024796834,-1.8118525
0.024807252,-1.8211644
0.024817668,-1.8303733
0.024828084,-1.8394791
0.024838502,-1.8484827
0.024848917,-1.857384
0.024859335,-1.866183
0.024869751,-1.8748802
0.024880167,-1.8834757
0.024890585,-1.8919697
0.024901,-1.9003627
0.024911419,-1.9086555
0.024921834,-1.9168476
0.02493225,-1.9249396
0.024942668,-1.9329317
0.024953084,-1.9408242
0.024963502,-1.9486177
0.024973918,-1.9563123
0.024984334,-1.9639087
0.024994751,-1.9714068
0.025005167,-1.9788069
0.025015585,-1.9861093
0.025026001,-1.9933145
0.025036419,-2.0004227
0.025046835,-2.0074341
0.02505725,-2.0143495
0.025067668,-2.0211682
0.025078084,-2.0278912
0.025088502,-2.0345185
0.025098918,-2.0410504
0.025109334,-2.0474877
0.025119752,-2.0538306
0.025130168,-2.0600798
0.025140585,-2.0662353
0.025151001,-2.0722976
0.025161417,-2.0782664
0.025171835,-2.0841424
0.02518225,-2.089926
0.025192669,-2.0956173
0.025203085,-2.101217
0.0252135,-2.1067252
0.025223918,-2.112142
0.025234334,-2.1174686
0.025244752,-2.1227043
0.025255168,-2.12785
0.025265584,-2.1329062
0.025276002,-2.137873
0.025286417,-2.1427507
0.025296835,-2.14754
0.025307251,-2.152241
0.025317667,-2.156854
0.025328085,-2.161379
0.0253385,-2.165817
0.025348918,-2.1701677
0.025359334,-2.1744318
0.02536975,-2.1786098
0.025380168,-2.1827018
0.025390584,-2.1867087
0.025401002,-2.1906302
0.025411418,-2.1944668
0.025421835,-2.198219
0.025432251,-2.2018878
0.025442667,-2.2054725
0.025453085,-2.2089741
0.025463501,-2.2123928
0.025473919,-2.215729
0.025484335,-2.218983
0.02549475,-2.2221553
0.025505168,-2.2252462
0.025515584,-2.2282557
0.025526002,-2.2311845
0.025536418,-2.2340326
0.025546834,-2.2368007
0.025557252,-2.2394893
0.025567668,-2.2420988
0.025578085,-2.2446296
0.025588501,-2.247082
0.025598917,-2.2494562
0.025609335,-2.251753
0.02561975,-2.2539725
0.025630169,-2.2561152
0.025640585,-2.2581809
0.025651,-2.2601707
0.025661418,-2.2620847
0.025671834,-2.263923
0.025682252,-2.2656863
0.025692668,-2.2673748
0.025703084,-2.2689888
0.025713501,-2.270529
0.025723917,-2.2719963
0.025734335,-2.27339
0.025744751,-2.2747107
0.025755167,-2.2759593
0.025765585,-2.2771356
0.025776,-2.2782402
0.025786418,-2.2792737
0.025796834,-2.280236
0.025807252,-2.2811277
0.025817668,-2.2819493
0.025828084,-2.2827013
0.025838502,-2.2833836
0.025848918,-2.2839973
0.025859335,-2.2845423
0.025869751,-2.2850192
0.025880167,-2.2854278
0.025890585,-2.285769
0.025901001,-2.286043
0.025911419,-2.2862508
0.025921835,-2.2863922
0.02593225,-2.2864678
0.025942668,-2.2864783
0.025953084,-2.2864234
0.025963502,-2.2863038
0.025973918,-2.2861202
0.025984334,-2.285872
0.025994752,-2.2855604
0.026005168,-2.285186
0.026015585,-2.2847488
0.026026001,-2.2842493
0.026036417,-2.2836878
0.026046835,-2.2830646
0.02605725,-2.2823796
0.026067669,-2.2816336
0.026078084,-2.280827
0.0260885,-2.2799602
0.026098918,-2.2790337
0.026109334,-2.2780478
0.026119752,-2.2770028
0.026130168,-2.2758994
0.026140584,-2.2747374
0.026151001,-2.2735174
0.026161417,-2.2722402
0.026171835,-2.2709053
0.026182251,-2.2695138
0.026192669,-2.2680664
0.026203085,-2.2665627
0.0262135,-2.2650037
0.026223918,-2.2633893
0.026234334,-2.2617202
0.026244752,-2.2599964
0.026255168,-2.2582188
0.026265584,-2.256387
0.026276002,-2.2545023
0.026286418,-2.252564
0.026296835,-2.2505734
0.026307251,-2.2485304
0.026317667,-2.2464356
0.026328085,-2.2442894
0.0263385,-2.2420921
0.026348919,-2.239844
0.026359335,-2.237546
0.02636975,-2.235198
0.026380168,-2.2328007
0.026390584,-2.2303543
0.026401002,-2.2278588
0.026411418,-2.225315
0.026421834,-2.222723
0.026432252,-2.2200832
0.026442667,-2.2173963
0.026453085,-2.2146618
0.026463501,-2.211881
0.026473917,-2.209054
0.026484335,-2.206181
0.02649475,-2.2032623
0.026505169,-2.2002988
0.026515584,-2.1972904
0.026526,-2.1942375
0.026536418,-2.1911407
0.026546834,-2.1880002
0.026557252,-2.1848168
0.026567668,-2.18159
0.026578085,-2.178321
0.026588501,-2.175009
0.026598917,-2.1716552
0.026609335,-2.1682596
0.026619751,-2.164823
0.026630169,-2.1613457
0.026640585,-2.1578279
0.026651,-2.1542697
0.026661418,-2.150672
0.026671834,-2.1470346
0.026682252,-2.1433582
0.026692668,-2.1396432
0.026703084,-2.1358898
0.026713502,-2.1320982
0.026723918,-2.128269
0.026734335,-2.1244025
0.026744751,-2.1204991
0.026755167,-2.1165595
0.026765585,-2.1125834
0.026776,-2.1085718
0.026786419,-2.1045244
0.026796835,-2.100442
0.02680725,-2.0963247
0.026817668,-2.092173
0.026828084,-2.0879874
0.026838502,-2.083768
0.026848918,-2.0795152
0.026859334,-2.0752292
0.026869752,-2.0709105
0.026880167,-2.0665588
0.026890585,-2.0621753
0.026901001,-2.0577593
0.026911417,-2.0533113
0.026921835,-2.0488324
0.02693225,-2.044322
0.026942668,-2.0397809
0.026953084,-2.0352097
0.0269635,-2.0306087
0.026973918,-2.025978
0.026984334,-2.0213184
0.026994752,-2.0166302
0.027005168,-2.0119133
0.027015585,-2.007168
0.027026001,-2.002395
0.027036417,-1.9975944
0.027046835,-1.9927661
0.027057251,-1.987911
0.027067669,-1.983029
0.027078085,-1.9781206
0.0270885,-1.9731863
0.027098918,-1.9682257
0.027109334,-1.9632399
0.027119752,-1.9582288
0.027130168,-1.9531927
0.027140584,-1.948132
0.027151002,-1.943047
0.027161418,-1.9379382
0.027171835,-1.9328058
0.027182251,-1.9276497
0.027192667,-1.9224708
0.027203085,-1.9172691
0.0272135,-1.9120454
0.027223919,-1.9067997
0.027234334,-1.9015322
0.02724475,-1.8962431
0.027255168,-1.8909327
0.027265584,-1.885601
0.027276002,-1.8802485
0.027286418,-1.8748755
0.027296834,-1.8694824
0.027307251,-1.8640695
0.027317667,-1.8586369
0.027328085,-1.8531852
0.027338501,-1.8477145
0.027348917,-1.8422252
0.027359335,-1.8367174
0.02736975,-1.8311912
0.027380168,-1.8256472
0.027390584,-1.8200858
0.027401002,-1.814507
0.027411418,-1.8089113
0.027421834,-1.8032991
0.027432252,-1.7976704
0.027442668,-1.7920256
0.027453085,-1.7863649
0.027463501,-1.7806886
0.027473917,-1.7749971
0.027484335,-1.7692906
0.02749475,-1.7635694
0.027505169,-1.7578337
0.027515585,-1.752084
0.027526,-1.7463201
0.027536418,-1.7405424
0.027546834,-1.7347512
0.027557252,-1.7289468
0.027567668,-1.7231295
0.027578084,-1.7172995
0.027588502,-1.7114567
0.027598917,-1.7056015
0.027609335,-1.6997344
0.027619751,-1.6938558
0.027630167,-1.6879656
0.027640585,-1.6820645
0.027651,-1.6761523
0.027661419,-1.6702294
0.027671834,-1.6642961
0.02768225,-1.6583529
0.027692668,-1.6523999
0.027703084,-1.646437
0.027713502,-1.6404645
0.027723918,-1.634483
0.027734334,-1.6284924
0.027744751,-1.622493
0.027755167,-1.6164851
0.027765585,-1.610469
0.027776001,-1.6044447
0.027786419,-1.5984126
0.027796835,-1.5923729
0.02780725,-1.5863258
0.027817668,-1.5802715
0.027828084,-1.5742105
0.027838502,-1.568143
0.027848918,-1.5620692
0.027859334,-1.5559893
0.027869752,-1.5499032
0.027880168,-1.5438113
0.027890585,-1.5377141
0.027901001,-1.5316117
0.027911417,-1.5255041
0.027921835,-1.5193914
0.02793225,-1.5132741
0.027942669,-1.5071523
0.027953085,-1.5010263
0.0279635,-1.4948962
0.027973918,-1.4887623
0.027984334,-1.4826249
0.027994752,-1.4764842
0.028005168,-1.4703401
0.028015584,-1.464193
0.028026002,-1.458043
0.028036417,-1.4518905
0.028046835,-1.4457356
0.028057251,-1.4395784
0.028067667,-1.4334193
0.028078085,-1.4272584
0.0280885,-1.4210956
0.028098918,-1.4149317
0.028109334,-1.4087664
0.02811975,-1.4026003
0.028130168,-1.3964332
0.028140584,-1.3902657
0.028151002,-1.3840977
0.028161418,-1.3779297
0.028171835,-1.3717617
0.028182251,-1.3655938
0.028192667,-1.3594263
0.028203085,-1.3532592
0.028213501,-1.3470931
0.028223919,-1.3409277
0.028234335,-1.3347635
0.02824475,-1.3286005
0.028255168,-1.3224391
0.028265584,-1.316279
0.028276002,-1.310121
0.028286418,-1.303965
0.028296834,-1.297811
0.028307252,-1.291659
0.028317668,-1.2855095
0.028328085,-1.2793624
0.028338501,-1.2732182
0.028348917,-1.2670768
0.028359335,-1.2609388
0.02836975,-1.254804
0.028380169,-1.2486727
0.028390585,-1.242545
0.028401,-1.2364213
0.028411418,-1.2303016
0.028421834,-1.2241862
0.028432252,-1.218075
0.028442668,-1.2119682
0.028453084,-1.2058657
0.028463501,-1.1997681
0.028473917,-1.1936753
0.028484335,-1.1875876
0.028494751,-1.1815051
0.028505167,-1.1754278
0.028515585,-1.169356
0.028526,-1.1632901
0.028536418,-1.1572299
0.028546834,-1.1511757
0.028557252,-1.1451277
0.028567668,-1.1390859
0.028578084,-1.1330503
0.028588502,-1.1270213
0.028598918,-1.1209989
0.028609335,-1.1149832
0.028619751,-1.1089742
0.028630167,-1.1029725
0.028640585,-1.0969778
0.028651,-1.0909905
0.028661419,-1.0850108
0.028671835,-1.0790387
0.02868225,-1.0730743
0.028692668,-1.0671178
0.028703084,-1.0611694
0.028713502,-1.0552291
0.028723918,-1.0492971
0.028734334,-1.0433735
0.028744752,-1.0374583
0.028755167,-1.031552
0.028765585,-1.0256542
0.028776001,-1.0197654
0.028786417,-1.0138854
0.028796835,-1.0080144
0.02880725,-1.0021527
0.028817669,-0.9963004
0.028828084,-0.9904575
0.0288385,-0.9846241
0.028848918,-0.9788004
0.028859334,-0.97298646
0.028869752,-0.9671824
0.028880168,-0.9613883
0.028890584,-0.9556043
0.028901001,-0.9498305
0.028911417,-0.94406706
0.028921835,-0.9383139
0.028932251,-0.9325714
0.028942669,-0.92683953
0.028953085,-0.92111826
0.0289635,-0.9154078
0.028973918,-0.9097082
0.028984334,-0.90401965
0.028994752,-0.8983422
0.029005168,-0.89267594
0.029015584,-0.887021
0.029026002,-0.8813776
0.029036418,-0.87574565
0.029046835,-0.87012535
0.029057251,-0.86451673
0.029067667,-0.85892
0.029078085,-0.8533352
0.0290885,-0.8477624
0.029098919,-0.8422017
0.029109335,-0.8366531
0.02911975,-0.83111674
0.029130168,-0.82559276
0.029140584,-0.8200811
0.029151002,-0.814582
0.029161418,-0.80909544
0.029171834,-0.8036215
0.029182252,-0.7981604
0.029192667,-0.7927121
0.029203085,-0.78727674
0.029213501,-0.7818544
0.029223917,-0.7764451
0.029234335,-0.77104896
0.02924475,-0.7656661
0.029255168,-0.7602965
0.029265584,-0.75494033
0.029276,-0.74959767
0.029286418,-0.74426854
0.029296834,-0.73895305
0.029307252,-0.7336513
0.029317668,-0.72836333
0.029328085,-0.72308916
0.029338501,-0.71782887
0.029348917,-0.7125826
0.029359335,-0.7073503
0.029369751,-0.7021323
0.029380169,-0.6969283
0.029390585,-0.69173855
0.029401,-0.68656296
0.029411418,-0.6814018
0.029421834,-0.676255
0.029432252,-0.67112267
0.029442668,-0.666005
0.029453084,-0.6609018
0.029463502,-0.65581334
0.029473918,-0.65073955
0.029484335,-0.6456804
0.029494751,-0.64063597
0.029505167,-0.63560635
0.029515585,-0.6305916
0.029526,-0.6255919
0.029536419,-0.62060714
0.029546835,-0.61563736
0.02955725,-0.6106827
0.029567668,-0.6057431
0.029578084,-0.60081863
0.029588502,-0.59590936
0.029598918,-0.5910152
0.029609334,-0.5861366
0.029619751,-0.5812732
0.029630167,-0.5764253
0.029640585,-0.5715928
0.029651001,-0.5667758
0.029661417,-0.5619742
0.029671835,-0.5571883
0.02968225,-0.55241805
0.029692668,-0.54766357
0.029703084,-0.5429249
0.029713502,-0.5382019
0.029723918,-0.53349495
0.029734334,-0.5288038
0.029744752,-0.52412873
0.029755168,-0.5194696
0.029765585,-0.5148265
0.029776001,-0.51019937
0.029786417,-0.50558835
0.029796835,-0.50099343
0.029807251,-0.49641454
0.029817669,-0.49185175
0.029828085,-0.48730522
0.0298385,-0.48277482
0.029848918,-0.47826073
0.029859334,-0.4737628
0.029869752,-0.46928126
0.029880168,-0.46481606
0.029890584,-0.4603672
0.029901002,-0.45593482
0.029911418,-0.45151877
0.029921835,-0.44711918
0.029932251,-0.44273594
0.029942667,-0.4383692
0.029953085,-0.43401894
0.0299635,-0.42968518
0.029973919,-0.42536783
0.029984334,-0.42106703
0.02999475,-0.4167827
0.030005168,-0.41251495
0.030015584,-0.40826368
0.030026002,-0.40402895
0.030036418,-0.3998108
0.030046834,-0.3956092
0.030057251,-0.39142418
0.030067667,-0.3872558
0.030078085,-0.38310397
0.030088501,-0.37896878
0.030098919,-0.37485018
0.030109335,-0.37074837
0.03011975,-0.36666328
0.030130168,-0.3625949
0.030140584,-0.35854328
0.030151002,-0.3545084
0.030161418,-0.3504904
0.030171834,-0.34648916
0.030182252,-0.34250474
0.030192668,-0.33853722
0.030203085,-0.33458647
0.030213501,-0.33065256
0.030223917,-0.3267355
0.030234335,-0.32283515
0.03024475,-0.31895158
0.030255169,-0.3150848
0.030265585,-0.31123483
0.030276,-0.30740166
0.030286418,-0.30358535
0.030296834,-0.2997859
0.030307252,-0.29600328
0.030317668,-0.29223746
0.030328084,-0.28848854
0.030338502,-0.28475645
0.030348917,-0.28104118
0.030359335,-0.27734268
0.030369751,-0.27366102
0.030380167,-0.2699963
0.030390585,-0.26634848
0.030401,-0.26271752
0.030411419,-0.25910342
0.030421834,-0.25550616
0.03043225,-0.2519257
0.030442668,-0.248362
0.030453084,-0.2448151
0.030463502,-0.24128494
0.030473918,-0.23777156
0.030484335,-0.234275
0.030494751,-0.23079525
0.030505167,-0.22733232
0.030515585,-0.22388622
0.030526001,-0.22045696
0.030536419,-0.2170444
0.030546835,-0.21364853
0.03055725,-0.21026938
0.030567668,-0.206907
0.030578084,-0.20356137
0.030588502,-0.20023248
0.030598918,-0.19692026
0.030609334,-0.19362478
0.030619752,-0.1903459
0.030630168,-0.18708365
0.030640585,-0.18383807
0.030651001,-0.18060917
0.030661417,-0.17739686
0.030671835,-0.17420116
0.03068225,-0.17102207
0.030692669,-0.16785954
0.030703085,-0.16471353
0.0307135,-0.16158408
0.030723918,-0.1584712
0.030734334,-0.15537485
0.030744752,-0.152295
0.030755168,-0.14923158
0.030765584,-0.14618455
0.030776002,-0.14315394
0.030786417,-0.14013974
0.030796835,-0.13714194
0.030807251,-0.13416049
0.030817667,-0.13119535
0.030828085,-0.12824656
0.0308385,-0.12531409
0.030848918,-0.122397914
0.030859334,-0.119497955
0.03086975,-0.11661427
0.030880168,-0.11374684
0.030890584,-0.11089566
0.030901002,-0.10806072
0.030911418,-0.10524191
0.030921835,-0.10243921
0.030932251,-0.0996526
0.030942667,-0.096882045
0.030953085,-0.094127506
0.030963501,-0.091388985
0.030973919,-0.08866648
0.030984335,-0.08595997
0.03099475,-0.0832694
0.031005168,-0.08059475
0.031015584,-0.077935964
0.031026002,-0.07529302
0.031036418,-0.0726659
0.031046834,-0.07005459
0.031057252,-0.06745903
0.031067668,-0.06487925
0.031078085,-0.062315226
0.031088501,-0.05976689
0.031098917,-0.057234213
0.031109335,-0.054717198
0.03111975,-0.05221583
0.031130169,-0.049730062
0.031140584,-0.047259822
0.031151,-0.044805065
0.031161418,-0.04236579
0.031171834,-0.03994198
0.031182252,-0.037533596
0.031192668,-0.035140604
0.031203084,-0.032762974
0.031213501,-0.030400649
0.031223917,-0.028053597
0.031234335,-0.025721773
0.031244751,-0.023405194
0.031255167,-0.021103784
0.031265587,-0.018817574
0.031276003,-0.016546488
0.03128642,-0.014290512
0.031296834,-0.012049586
0.03130725,-0.009823665
0.031317666,-0.007612765
0.031328082,-0.0054168254
0.0313385,-0.0032358468
0.031348918,-0.0010697693
0.031359337,0.0010814667
0.031369753,0.003217861
0.03138017,0.0053395033
0.031390585,0.0074463934
0.031401,0.009538591
0.031411417,0.011616081
0.031421833,0.013678953
0.03143225,0.015727207
0.03144267,0.017760918
0.031453084,0.019780084
0.031463504,0.021784738
0.03147392,0.023774944
0.031484336,0.025750764
0.03149475,0.027712189
0.031505167,0.029659301
0.031515583,0.031592116
0.031526,0.033510655
0.031536415,0.035414964
0.031546835,0.03730508
0.03155725,0.039181076
0.03156767,0.04104294
0.031578086,0.042890742
0.031588502,0.0447245
0.03159892,0.046544246
0.031609334,0.048350044
0.03161975,0.050141953
0.031630166,0.05191999
0.03164058,0.053684205
0.031651,0.055434644
0.031661417,0.05717133
0.031671837,0.058894314
0.031682253,0.06060365
0.03169267,0.062299386
0.031703085,0.063981526
0.0317135,0.06565012
0.031723917,0.067305215
0.031734332,0.06894686
0.031744752,0.07057511
0.031755168,0.07219
0.031765584,0.07379159
0.031776004,0.07537994
0.03178642,0.07695505
0.031796835,0.078516975
0.03180725,0.08006574
0.031817667,0.081601396
0.031828083,0.08312395
0.0318385,0.0846335
0.03184892,0.08613007
0.031859335,0.087613724
0.03186975,0.08908449
0.03188017,0.09054242
0.031890586,0.09198757
0.031901002,0.09341994
0.031911418,0.09483954
0.031921834,0.09624648
0.03193225,0.09764079
0.031942666,0.09902249
0.031953085,0.100391656
0.0319635,0.101748355
0.031973917,0.10309256
0.031984337,0.104424395
0.031994753,0.10574386
0.03200517,0.107050985
0.032015584,0.10834585
0.032026,0.10962844
0.032036416,0.110898875
0.032046832,0.11215717
0.03205725,0.11340335
0.032067668,0.114637494
0.032078087,0.11585962
0.032088503,0.11706981
0.03209892,0.11826806
0.032109335,0.11945442
0.03211975,0.12062895
0.032130167,0.12179172
0.032140583,0.12294273
0.032151,0.12408201
0.03216142,0.12520963
0.032171834,0.12632565
0.032182254,0.1274301
0.03219267,0.12852302
0.032203086,0.12960449
0.0322135,0.13067453
0.032223918,0.13173318
0.032234333,0.13278049
0.03224475,0.13381653
0.032255165,0.13484131
0.032265585,0.13585491
0.032276,0.13685738
0.03228642,0.13784872
0.032296836,0.138829
0.032307252,0.13979825
0.03231767,0.14075655
0.032328084,0.14170392
0.0323385,0.14264043
0.032348916,0.1435661
0.03235933,0.14448097
0.03236975,0.14538512
0.032380167,0.14627857
0.032390587,0.14716136
0.032401003,0.14803359
0.03241142,0.14889522
0.032421835,0.14974634
0.03243225,0.15058699
0.032442667,0.15141724
0.032453082,0.1522371
0.032463502,0.15304664
0.032473918,0.15384589
0.032484334,0.15463491
0.032494754,0.15541373
0.03250517,0.15618241
0.032515585,0.15694097
0.032526,0.15768951
0.032536417,0.15842804
0.032546833,0.15915664
0.03255725,0.15987533
0.03256767,0.16058415
0.032578085,0.16128317
0.0325885,0.16197239
0.03259892,0.1626519
0.032609336,0.16332172
0.032619752,0.16398191
0.032630168,0.16463253
0.032640584,0.16527359
0.032651,0.16590516
0.032661416,0.16652729
0.032671835,0.16713999
0.03268225,0.16774333
0.032692667,0.16833736
0.032703087,0.16892214
0.032713503,0.1694977
0.03272392,0.17006408
0.032734334,0.1706213
0.03274475,0.17116946
0.032755166,0.17170855
0.032765582,0.17223865
0.032776,0.1727598
0.032786418,0.17327204
0.032796834,0.17377543
0.032807253,0.17427
0.03281767,0.1747558
0.032828085,0.17523286
0.0328385,0.17570126
0.032848917,0.17616102
0.032859333,0.17661221
0.03286975,0.17705485
0.03288017,0.17748901
0.032890584,0.17791472
0.032901004,0.17833203
0.03291142,0.17874098
0.032921836,0.17914161
0.03293225,0.17953396
0.032942668,0.1799181
0.032953083,0.18029405
0.0329635,0.18066186
0.032973915,0.18102157
0.032984335,0.18137322
0.03299475,0.1817169
0.03300517,0.18205264
0.033015586,0.18238045
0.033026002,0.1827004
0.03303642,0.1830125
0.033046834,0.18331683
0.03305725,0.18361343
0.033067666,0.18390235
0.033078082,0.1841836
0.0330885,0.18445727
0.033098917,0.18472338
0.033109337,0.184982
0.033119753,0.18523315
0.03313017,0.18547684
0.033140585,0.18571314
0.033151,0.18594213
0.033161417,0.1861638
0.033171833,0.18637821
0.03318225,0.1865854
0.033192668,0.18678543
0.033203084,0.18697837
0.033213504,0.18716423
0.03322392,0.18734306
0.033234335,0.1875149
0.03324475,0.1876798
0.033255167,0.18783776
0.033265583,0.18798885
0.033276,0.18813315
0.03328642,0.18827063
0.033296835,0.18840137
0.03330725,0.18852544
0.03331767,0.18864284
0.033328086,0.18875365
0.033338502,0.1888579
0.033348918,0.18895563
0.033359334,0.18904689
0.03336975,0.18913172
0.033380166,0.18921013
0.033390585,0.18928218
0.033401,0.18934791
0.033411417,0.18940735
0.033421837,0.18946056
0.033432253,0.18950757
0.03344267,0.18954843
0.033453085,0.18958321
0.0334635,0.18961188
0.033473916,0.18963455
0.033484332,0.18965122
0.033494752,0.18966192
0.033505168,0.1896667
0.033515584,0.18966563
0.033526003,0.18965872
0.03353642,0.189646
0.033546835,0.18962756
0.03355725,0.18960337
0.033567667,0.18957353
0.033578083,0.18953803
0.0335885,0.18949693
0.03359892,0.1894503
0.033609334,0.18939814
0.033619754,0.18934053
0.03363017,0.18927747
0.033640586,0.189209
0.033651,0.1891352
0.033661418,0.18905608
0.033671834,0.1889717
0.03368225,0.18888211
0.033692665,0.18878728
0.033703085,0.1886873
0.0337135,0.18858218
0.03372392,0.18847197
0.033734336,0.18835673
0.033744752,0.18823647
0.03375517,0.18811128
0.033765584,0.18798113
0.033776,0.18784612
0.033786416,0.18770625
0.033796832,0.18756154
0.03380725,0.18741205
0.033817667,0.18725783
0.033828087,0.1870989
0.033838503,0.1869353
0.03384892,0.18676704
0.033859335,0.18659423
0.03386975,0.18641685
0.033880167,0.18623494
0.033890583,0.18604854
0.033901,0.1858577
0.03391142,0.18566243
0.033921834,0.18546277
0.033932254,0.18525876
0.03394267,0.18505044
0.033953086,0.18483785
0.0339635,0.18462102
0.033973917,0.18439996
0.033984333,0.18417475
0.03399475,0.18394542
0.03400517,0.18371196
0.034015585,0.18347445
0.034026,0.18323293
0.03403642,0.18298745
0.034046836,0.18273807
0.034057252,0.18248475
0.034067668,0.18222755
0.034078084,0.1819665
0.0340885,0.18170163
0.034098916,0.18143296
0.034109335,0.18116057
0.03411975,0.18088445
0.034130167,0.18060464
0.034140587,0.18032116
0.034151003,0.1800341
0.03416142,0.17974347
0.034171835,0.1794493
0.03418225,0.17915161
0.034192666,0.17885044
0.034203082,0.17854582
0.034213502,0.1782378
0.034223918,0.1779264
0.034234334,0.17761171
0.034244753,0.17729369
0.03425517,0.17697239
0.034265585,0.17664787
0.034276,0.17632012
0.034286417,0.17598918
0.034296833,0.17565513
0.03430725,0.17531794
0.03431767,0.17497766
0.034328084,0.17463434
0.0343385,0.17428797
0.03434892,0.17393866
0.034359336,0.17358638
0.03436975,0.1732312
0.034380168,0.17287314
0.034390584,0.1725122
0.034401,0.17214845
0.034411415,0.17178188
0.034421835,0.17141254
0.03443225,0.17104048
0.03444267,0.17066567
0.034453087,0.17028818
0.034463502,0.16990802
0.03447392,0.16952524
0.034484334,0.16913988
0.03449475,0.16875195
0.034505166,0.1683615
0.034515582,0.16796851
0.034526,0.167573
0.034536418,0.16717505
0.034546837,0.16677466
0.034557253,0.16637187
0.03456767,0.16596672
0.034578085,0.16555922
0.0345885,0.16514936
0.034598917,0.16473721
0.034609333,0.1643228
0.03461975,0.16390613
0.03463017,0.16348723
0.034640584,0.1630662
0.034651004,0.16264303
0.03466142,0.1622178
0.034671836,0.16179048
0.03468225,0.16136108
0.034692667,0.16092966
0.034703083,0.16049625
0.0347135,0.16006087
0.034723915,0.15962353
0.034734335,0.15918428
0.03474475,0.15874311
0.03475517,0.15830006
0.034765586,0.15785518
0.034776002,0.15740849
0.034786418,0.15696001
0.034796834,0.15650976
0.03480725,0.15605776
0.034817666,0.15560405
0.034828085,0.15514864
0.0348385,0.15469158
0.034848917,0.15423286
0.034859337,0.1537725
0.034869753,0.15331057
0.03488017,0.15284705
0.034890585,0.15238199
0.034901,0.1519154
0.034911416,0.15144733
0.034921832,0.15097778
0.034932252,0.15050675
0.034942668,0.15003431
0.034953084,0.1495605
0.034963503,0.14908531
0.03497392,0.14860876
0.034984335,0.14813088
0.03499475,0.1476517
0.035005167,0.14717126
0.035015583,0.14668956
0.035026,0.14620662
0.03503642,0.14572246
0.035046834,0.14523713
0.03505725,0.14475064
0.03506767,0.144263
0.035078086,0.14377424
0.0350885,0.14328438
0.035098918,0.14279345
0.035109334,0.14230147
0.03511975,0.14180847
0.035130165,0.14131445
0.035140585,0.14081943
0.035151,0.14032343
0.035161417,0.1398265
0.035171837,0.13932866
0.035182253,0.13882992
0.03519267,0.13833028
0.035203084,0.13782978
0.0352135,0.13732846
0.035223916,0.13682632
0.035234332,0.13632336
0.03524475,0.13581964
0.035255168,0.13531518
0.035265587,0.13480997
0.035276003,0.13430405
0.03528642,0.13379745
0.035296835,0.13329019
0.03530725,0.13278228
0.035317667,0.13227372
0.035328083,0.13176456
0.0353385,0.13125482
0.03534892,0.1307445
0.035359334,0.13023365
0.035369754,0.12972227
0.03538017,0.12921037
0.035390586,0.12869796
0.035401,0.1281851
0.035411417,0.12767175
0.035421833,0.12715796
0.03543225,0.12664373
0.035442665,0.1261291
0.035453085,0.12561409
0.0354635,0.1250987
0.03547392,0.12458296
0.035484336,0.12406689
0.035494752,0.12355051
0.03550517,0.12303383
0.035515584,0.12251686
0.035526,0.12199963
0.035536416,0.12148215
0.03554683,0.120964445
0.03555725,0.12044653
0.035567667,0.11992842
0.035578087,0.11941012
0.035588503,0.11889166
0.03559892,0.118373044
0.035609335,0.11785431
0.03561975,0.11733546
0.035630167,0.11681653
0.035640582,0.1162975
0.035651002,0.1157784
0.035661418,0.11525925
0.035671834,0.11474007
0.035682254,0.11422087
0.03569267,0.113701686
0.035703085,0.113182515
0.0357135,0.11266337
0.035723917,0.11214428
0.035734333,0.11162524
0.03574475,0.11110627
0.03575517,0.110587396
0.035765585,0.11006862
0.035776,0.10954996
0.03578642,0.10903145
0.035796836,0.10851308
0.035807252,0.10799487
0.035817668,0.10747684
0.035828084,0.106958985
0.0358385,0.106441356
0.035848916,0.10592394
0.035859335,0.10540675
0.03586975,0.104889825
0.035880167,0.10437316
0.035890587,0.10385678
0.035901003,0.1033407
0.03591142,0.10282492
0.035921834,0.102309436
0.03593225,0.10179429
0.035942666,0.10127948
0.035953082,0.10076502
0.0359635,0.10025093
0.035973918,0.09973722
0.035984337,0.09922392
0.035994753,0.09871103
0.03600517,0.098198555
0.036015585,0.0976865
0.036026,0.0971749
0.036036417,0.096663736
0.036046833,0.09615305
0.03605725,0.095642835
0.03606767,0.0951331
0.036078084,0.094623886
0.036088504,0.094115175
0.03609892,0.093607016
0.036109336,0.0930994
0.03611975,0.09259232
0.036130168,0.09208581
0.036140583,0.091579854
0.036151,0.09107447
0.036161415,0.09056968
0.036171835,0.0900655
0.03618225,0.08956194
0.03619267,0.08905902
0.036203086,0.08855673
0.036213502,0.088055104
0.03622392,0.08755414
0.036234334,0.087053835
0.03624475,0.086554214
0.036255166,0.086055264
0.03626558,0.08555701
0.036276,0.085059464
0.036286417,0.08456262
0.036296837,0.08406651
0.036307253,0.08357113
0.03631767,0.08307649
0.036328085,0.082582615
0.0363385,0.082089506
0.036348917,0.08159718
0.036359332,0.08110564
0.036369752,0.0806149
0.036380168,0.08012498
0.036390584,0.07963586
0.036401004,0.07914756
0.03641142,0.07866009
0.036421835,0.07817345
0.03643225,0.077687666
0.036442667,0.07720274
0.036453083,0.07671867
0.0364635,0.07623548
0.03647392,0.07575316
0.036484335,0.07527173
0.03649475,0.07479119
0.03650517,0.07431157
0.036515586,0.07383286
0.036526002,0.073355086
0.036536418,0.07287824
0.036546834,0.072402336
0.03655725,0.07192738
0.036567666,0.071453385
0.036578085,0.07098034
0.0365885,0.07050827
0.036598917,0.07003717
0.036609337,0.069567054
0.036619753,0.069097914
0.03663017,0.06862977
0.036640584,0.06816262
0.036651,0.067696474
0.036661416,0.06723134
0.036671832,0.06676723
0.03668225,0.066304155
0.036692668,0.065842114
0.036703084,0.06538111
0.036713503,0.06492116
0.03672392,0.064462274
0.036734335,0.06400446
0.03674475,0.063547715
0.036755167,0.06309205
0.036765583,0.062637486
0.036776,0.062184013
0.03678642,0.061731633
0.036796834,0.061280366
0.036807254,0.06083019
0.03681767,0.060381114
0.036828086,0.05993315
0.0368385,0.0594863
0.036848918,0.059040572
0.036859333,0.058595974
0.03686975,0.058152497
0.036880165,0.057710156
0.036890585,0.057268966
0.036901,0.05682892
0.03691142,0.056390032
0.036921836,0.055952292
0.036932252,0.05551573
0.03694267,0.05508034
0.036953084,0.054646116
0.0369635,0.054213077
0.036973916,0.053781226
0.036984332,0.053350568
0.03699475,0.0529211
0.037005167,0.05249284
0.037015587,0.052065775
0.037026003,0.051639926
0.03703642,0.051215284
0.037046835,0.050791863
0.03705725,0.050369665
0.037067667,0.0499487
0.037078083,0.049528953
0.0370885,0.049110435
0.037098918,0.04869315
0.037109334,0.048277106
0.037119754,0.0478623
0.03713017,0.04744874
0.037140585,0.047036428
0.037151,0.046625365
0.037161417,0.046215553
0.037171833,0.045807004
0.03718225,0.04539972
0.03719267,0.044993702
0.037203085,0.044588953
0.0372135,0.044185474
0.03722392,0.043783274
0.037234336,0.04338235
0.037244752,0.04298271
0.037255168,0.042584352
0.037265584,0.04218728
0.037276,0.041791502
0.037286416,0.041397024
0.037296835,0.041003842
0.03730725,0.04061196
0.037317667,0.040221386
0.037328087,0.039832115
0.037338503,0.039444156
0.03734892,0.039057508
0.037359335,0.038672164
0.03736975,0.03828814
0.037380166,0.037905432
0.037390582,0.03752405
0.037401002,0.037143987
0.037411418,0.03676525
0.037421834,0.036387842
0.037432253,0.036011763
0.03744267,0.035637014
0.037453085,0.035263594
0.0374635,0.034891505
0.037473917,0.034520753
0.037484333,0.03415134
0.03749475,0.03378326
0.03750517,0.03341652
0.037515584,0.033051126
0.037526004,0.03268706
0.03753642,0.03232434
0.037546836,0.03196296
0.03755725,0.031602923
0.037567668,0.031244226
0.037578084,0.030886885
0.0375885,0.030530896
0.037598915,0.03017626
0.037609335,0.029822972
0.03761975,0.029471036
0.03763017,0.029120453
0.037640586,0.028771212
0.037651002,0.02842333
0.03766142,0.028076798
0.037671834,0.02773161
0.03768225,0.027387783
0.037692666,0.02704531
0.037703082,0.026704181
0.0377135,0.026364416
0.037723917,0.026026014
0.037734337,0.025688969
0.037744753,0.025353286
0.03775517,0.025018971
0.037765585,0.024686016
0.037776,0.024354424
0.037786417,0.024024192
0.037796833,0.02369532
0.03780725,0.023367811
0.03781767,0.023041666
0.037828084,0.022716882
0.037838504,0.022393454
0.03784892,0.022071391
0.037859336,0.021750696
0.03786975,0.021431362
0.037880167,0.021113386
0.037890583,0.020796774
0.037901,0.020481523
0.03791142,0.020167632
0.037921835,0.019855097
0.03793225,0.019543922
0.03794267,0.019234106
0.037953086,0.018925646
0.037963502,0.018618546
0.037973918,0.018312803
0.037984334,0.018008413
0.03799475,0.017705373
0.038005166,0.017403688
0.038015585,0.017103357
0.038026,0.016804384
0.038036417,0.016506763
0.038046837,0.016210495
0.038057253,0.015915578
0.03806767,0.015622018
0.038078085,0.015329806
0.0380885,0.015038947
0.038098916,0.014749432
0.038109332,0.014461262
0.038119752,0.014174441
0.038130168,0.013888964
0.038140584,0.013604835
0.038151003,0.013322044
0.03816142,0.0130405985
0.038171835,0.01276049
0.03818225,0.012481721
0.038192667,0.012204293
0.038203083,0.011928203
0.0382135,0.011653449
0.03822392,0.011380028
0.038234334,0.011107938
0.03824475,0.010837181
0.03825517,0.010567753
0.038265586,0.010299651
0.038276,0.010032875
0.038286418,0.009767428
0.038296834,0.009503305
0.03830725,0.0092405025
0.038317665,0.0089790225
0.038328085,0.008718861
0.0383385,0.008460017
0.03834892,0.008202488
0.038359337,0.007946273
0.038369752,0.007691374
0.03838017,0.007437786
0.038390584,0.0071855057
0.038401,0.006934531
0.038411416,0.006684862
0.038421832,0.0064365007
0.03843225,0.006189443
0.038442668,0.0059436876
0.038453087,0.005699232
0.038463503,0.005456073
0.03847392,0.0052142106
0.038484335,0.004973637
0.03849475,0.004734358
0.038505167,0.004496366
0.038515583,0.004259659
0.038526,0.00402423
0.03853642,0.0037900861
0.038546834,0.0035572276
0.038557254,0.0033256486
0.03856767,0.0030953474
0.038578086,0.0028663166
0.0385885,0.002638558
0.038598917,0.0024120659
0.038609333,0.0021868404
0.03861975,0.001962874
0.038630165,0.0017401669
0.038640585,0.0015187152
0.038651,0.0012985189
0.03866142,0.001079578
0.038671836,0.00086188875
0.038682252,0.00064545125
0.038692668,0.00043026172
0.038703084,0.0002163183
0.0387135,0.0000036135316
0.038723916,-0.00020785443
0.038734335,-0.00041808747
0.03874475,-0.000627093
0.038755167,-0.0008348692
0.038765587,-0.0010414142
0.038776003,-0.0012467299
0.03878642,-0.0014508236
0.038796835,-0.0016536936
0.03880725,-0.0018553454
0.038817666,-0.0020557865
0.038828082,-0.0022550132
0.038838502,-0.0024530329
0.038848918,-0.0026498456
0.038859334,-0.0028454522
0.038869753,-0.0030398564
0.03888017,-0.003233063
0.038890585,-0.0034250775
0.038901,-0.003615898
0.038911417,-0.0038055256
0.038921833,-0.0039939694
0.03893225,-0.0041812304
0.03894267,-0.0043673124
0.038953084,-0.0045522135
0.0389635,-0.0047359364
0.03897392,-0.004918485
0.038984336,-0.0050998647
0.03899475,-0.0052800756
0.039005168,-0.0054591233
0.039015584,-0.0056370106
0.039026,-0.00581374
0.039036415,-0.005989318
0.039046835,-0.0061637443
0.03905725,-0.0063370177
0.039067667,-0.0065091476
0.039078087,-0.0066801338
0.039088503,-0.0068499763
0.03909892,-0.0070186853
0.039109334,-0.00718626
0.03911975,-0.007352704
0.039130166,-0.007518026
0.039140582,-0.007682224
0.039151,-0.007845298
0.039161418,-0.008007256
0.039171837,-0.008168101
0.039182253,-0.008327838
0.03919267,-0.008486465
0.039203085,-0.008643988
0.0392135,-0.008800406
0.039223917,-0.008955726
0.039234333,-0.009109949
0.03924475,-0.00926308
0.03925517,-0.009415124
0.039265584,-0.009566085
0.039276004,-0.009715965
0.03928642,-0.009864765
0.039296836,-0.010012494
0.03930725,-0.010159149
0.039317667,-0.010304735
0.039328083,-0.010449254
0.0393385,-0.010592714
0.039348915,-0.010735115
0.039359335,-0.01087646
0.03936975,-0.011016753
0.03938017,-0.011155999
0.039390586,-0.011294199
0.039401002,-0.011431359
0.03941142,-0.011567479
0.039421834,-0.011702567
0.03943225,-0.011836625
0.039442666,-0.011969652
0.03945308,-0.012101656
0.0394635,-0.01223264
0.039473917,-0.012362607
0.039484337,-0.012491565
0.039494753,-0.012619511
0.03950517,-0.012746453
0.039515585,-0.012872396
0.039526,-0.01299734
0.039536417,-0.013121286
0.039546832,-0.0132442415
0.039557252,-0.013366202
0.039567668,-0.013487179
0.039578084,-0.01360717
0.039588504,-0.013726186
0.03959892,-0.013844228
0.039609335,-0.013961297
0.03961975,-0.014077402
0.039630167,-0.014192542
0.039640583,-0.01430672
0.039651,-0.014419942
0.03966142,-0.014532209
0.039671835,-0.014643528
0.03968225,-0.014753898
0.03969267,-0.014863327
0.039703086,-0.014971817
0.039713502,-0.015079368
0.039723918,-0.015185988
0.039734334,-0.01529168
0.03974475,-0.015396444
0.039755166,-0.0155002875
0.039765585,-0.015603212
0.039776,-0.01570522
0.039786417,-0.015806317
0.039796837,-0.015906505
0.039807253,-0.016005792
0.03981767,-0.016104177
0.039828084,-0.016201667
0.0398385,-0.016298262
0.039848916,-0.016393967
0.039859332,-0.016488785
0.03986975,-0.016582724
0.039880168,-0.016675781
0.039890587,-0.016767964
0.039901003,-0.016859274
0.03991142,-0.016949715
0.039921835,-0.01703929
0.03993225,-0.017128002
0.039942667,-0.017215857
0.039953083,-0.017302858
0.0399635,-0.017389009
0.03997392,-0.017474314
0.039984334,-0.01755878
0.039994754,-0.017642401
0.04000517,-0.017725188
0.040015586,-0.017807145
0.040026,-0.01788827
0.040036418,-0.017968573
0.040046833,-0.01804805
0.04005725,-0.018126715
0.040067665,-0.018204562
0.040078085,-0.0182816
0.0400885,-0.018357828
0.04009892,-0.018433252
0.040109336,-0.018507875
0.040119752,-0.018581703
0.04013017,-0.01865474
0.040140584,-0.018726988
0.040151,-0.018798452
0.040161416,-0.018869132
0.04017183,-0.018939033
0.04018225,-0.01900816
0.040192667,-0.019076515
0.040203087,-0.019144103
0.040213503,-0.019210929
0.04022392,-0.019276993
0.040234335,-0.019342301
0.04024475,-0.01940686
0.040255167,-0.019470666
0.040265582,-0.019533724
0.040276002,-0.01959604
0.040286418,-0.019657614
0.040296834,-0.019718451
0.040307254,-0.019778557
0.04031767,-0.019837935
0.040328085,-0.01989659
0.0403385,-0.019954521
0.040348917,-0.020011736
0.040359333,-0.020068236
0.04036975,-0.020124024
0.04038017,-0.020179106
0.040390585,-0.020233482
0.040401,-0.02028716
0.04041142,-0.020340139
0.040421836,-0.020392425
0.040432252,-0.020444022
0.040442668,-0.020494934
0.040453084,-0.020545162
0.0404635,-0.020594709
0.04047392,-0.02064358
0.040484335,-0.02069178
0.04049475,-0.020739308
0.040505167,-0.020786172
0.040515583,-0.020832375
0.040526003,-0.020877916
0.04053642,-0.020922804
0.040546834,-0.020967044
0.04055725,-0.021010632
0.040567666,-0.021053575
0.040578086,-0.021095876
0.0405885,-0.021137543
0.040598918,-0.021178573
0.040609334,-0.021218974
0.04061975,-0.02125875
0.04063017,-0.0212979
0.040640585,-0.021336429
0.040651,-0.021374341
0.040661417,-0.021411639
0.040671833,-0.021448325
0.040682252,-0.021484409
0.04069267,-0.02151989
0.040703084,-0.021554768
0.0407135,-0.02158905
0.040723916,-0.021622734
0.040734336,-0.021655831
0.04074475,-0.021688342
0.040755168,-0.021720268
0.040765583,-0.021751612
0.040776,-0.021782383
0.04078642,-0.02181258
0.040796835,-0.021842208
0.04080725,-0.021871269
0.040817667,-0.021899767
0.040828083,-0.021927707
0.040838502,-0.021955088
0.04084892,-0.021981912
0.040859334,-0.022008186
0.04086975,-0.022033915
0.04088017,-0.0220591
0.040890586,-0.022083743
0.040901,-0.022107849
0.040911417,-0.02213142
0.040921833,-0.022154463
0.040932253,-0.022176975
0.04094267,-0.022198962
0.040953085,-0.022220429
0.0409635,-0.02224138
0.040973917,-0.022261813
0.040984336,-0.022281732
0.040994752,-0.022301147
0.041005168,-0.022320056
0.041015584,-0.022338461
0.041026,-0.022356369
0.04103642,-0.02237378
0.041046835,-0.0223907
0.04105725,-0.022407133
0.041067667,-0.02242308
0.041078083,-0.022438541
0.041088503,-0.022453522
0.04109892,-0.022468029
0.041109335,-0.022482062
0.04111975,-0.022495624
0.041130166,-0.022508714
0.041140586,-0.022521343
0.041151002,-0.02253351
0.041161418,-0.022545218
0.041171834,-0.02255647
0.04118225,-0.022567268
0.04119267,-0.022577617
0.041203085,-0.022587523
0.0412135,-0.022596985
0.041223917,-0.022606006
0.041234333,-0.02261459
0.041244753,-0.022622744
0.04125517,-0.022630462
0.041265585,-0.022637751
0.041276,-0.022644615
0.041286416,-0.022651056
0.041296836,-0.022657074
0.041307252,-0.022662679
0.041317668,-0.02266787
0.041328084,-0.02267265
0.0413385,-0.022677023
0.04134892,-0.022680994
0.041359335,-0.02268456
0.04136975,-0.022687726
0.041380167,-0.022690495
0.041390583,-0.022692874
0.041401003,-0.022694862
0.04141142,-0.022696462
0.041421834,-0.022697676
0.04143225,-0.022698514
0.041442666,-0.02269897
0.041453086,-0.02269905
0.0414635,-0.022698758
0.041473918,-0.022698093
0.041484334,-0.022697061
0.04149475,-0.022695664
0.04150517,-0.022693902
0.041515585,-0.022691783
0.041526,-0.022689305
0.041536417,-0.022686474
0.041546833,-0.022683293
0.041557252,-0.022679765
0.04156767,-0.02267589
0.041578084,-0.02267167
0.0415885,-0.022667112
0.041598916,-0.022662217
0.041609336,-0.022656986
0.04161975,-0.022651423
0.041630167,-0.02264553
0.041640583,-0.022639308
0.041651003,-0.022632767
0.04166142,-0.0226259
0.041671835,-0.022618718
0.04168225,-0.02261122
0.041692667,-0.02260341
0.041703086,-0.022595288
0.041713502,-0.022586856
0.04172392,-0.022578116
0.041734334,-0.022569071
0.04174475,-0.022559725
0.04175517,-0.02255008
0.041765586,-0.022540137
0.041776,-0.022529906
0.041786417,-0.022519384
0.041796833,-0.022508569
0.041807253,-0.022497468
0.04181767,-0.02248608
0.041828085,-0.022474414
0.0418385,-0.022462469
0.041848917,-0.02245025
0.041859336,-0.022437755
0.041869752,-0.022424992
0.041880168,-0.022411961
0.041890584,-0.022398662
0.041901,-0.022385098
0.04191142,-0.022371275
0.041921835,-0.022357196
0.04193225,-0.02234286
0.041942667,-0.022328269
0.041953083,-0.022313429
0.041963503,-0.02229834
0.04197392,-0.022283003
0.041984335,-0.022267424
0.04199475,-0.022251599
0.042005166,-0.022235533
0.042015586,-0.02221923
0.042026002,-0.022202691
0.042036418,-0.022185916
0.042046834,-0.02216891
0.04205725,-0.022151675
0.04206767,-0.022134215
0.042078085,-0.02211653
0.0420885,-0.022098627
0.042098917,-0.022080502
0.042109333,-0.02206216
0.042119753,-0.0220436
0.04213017,-0.022024829
0.042140584,-0.022005845
0.042151,-0.021986652
0.042161416,-0.021967255
0.042171836,-0.021947652
0.04218225,-0.021927847
0.042192668,-0.021907842
0.042203084,-0.021887638
0.0422135,-0.021867242
0.04222392,-0.021846648
0.042234335,-0.021825865
0.04224475,-0.021804892
0.042255167,-0.02178373
0.042265583,-0.021762386
0.042276002,-0.021740861
0.04228642,-0.021719158
0.042296834,-0.021697279
0.04230725,-0.021675222
0.042317666,-0.021652987
0.042328086,-0.021630581
0.0423385,-0.02160801
0.042348918,-0.021585267
0.042359333,-0.02156236
0.04236975,-0.021539291
0.04238017,-0.021516059
0.042390585,-0.02149267
0.042401,-0.02146912
0.042411417,-0.021445412
0.042421836,-0.02142155
0.042432252,-0.021397533
0.04244267,-0.021373365
0.042453084,-0.021349046
0.0424635,-0.021324582
0.04247392,-0.021299977
0.042484336,-0.02127523
0.04249475,-0.021250343
0.042505167,-0.021225315
0.042515583,-0.02120015
0.042526003,-0.021174848
0.04253642,-0.021149412
0.042546835,-0.021123841
0.04255725,-0.021098144
0.042567667,-0.021072317
0.042578086,-0.021046363
0.042588502,-0.021020286
0.042598918,-0.02099409
0.042609334,-0.020967768
0.04261975,-0.020941328
0.04263017,-0.02091477
0.042640585,-0.020888098
0.042651,-0.020861309
0.042661417,-0.020834409
0.042671833,-0.020807393
0.042682253,-0.020780273
0.04269267,-0.020753043
0.042703085,-0.02072571
0.0427135,-0.020698275
0.042723916,-0.020670742
0.042734336,-0.020643108
0.042744752,-0.020615371
0.042755168,-0.020587537
0.042765584,-0.020559609
0.042776,-0.020531587
0.04278642,-0.020503469
0.042796835,-0.02047526
0.04280725,-0.020446964
0.042817667,-0.02041858
0.042828083,-0.020390112
0.042838503,-0.020361561
0.04284892,-0.020332929
0.042859334,-0.020304214
0.04286975,-0.020275418
0.042880166,-0.020246547
0.042890586,-0.0202176
0.042901,-0.020188577
0.042911418,-0.020159483
0.042921834,-0.020130314
0.04293225,-0.020101078
0.04294267,-0.020071771
0.042953085,-0.020042399
0.0429635,-0.02001296
0.042973917,-0.019983457
0.042984333,-0.019953892
0.042994753,-0.019924264
0.04300517,-0.019894576
0.043015584,-0.01986483
0.043026,-0.019835027
0.043036416,-0.019805167
0.043046836,-0.019775253
0.04305725,-0.019745285
0.043067668,-0.019715264
0.043078084,-0.019685194
0.0430885,-0.019655075
0.04309892,-0.019624908
0.043109335,-0.019594692
0.04311975,-0.019564431
0.043130167,-0.019534128
0.043140583,-0.01950378
0.043151002,-0.019473393
0.04316142,-0.019442964
0.043171834,-0.019412495
0.04318225,-0.01938199
0.04319267,-0.019351449
0.043203086,-0.01932087
0.0432135,-0.019290257
0.043223917,-0.019259613
0.043234333,-0.019228937
0.043244753,-0.01919823
0.04325517,-0.019167496
0.043265585,-0.019136732
0.043276,-0.019105941
0.043286417,-0.019075125
0.043296836,-0.019044284
0.043307252,-0.01901342
0.04331767,-0.018982535
0.043328084,-0.01895163
0.0433385,-0.018920705
0.04334892,-0.01888976
0.043359335,-0.0188588
0.04336975,-0.018827824
0.043380167,-0.018796835
0.043390583,-0.01876583
0.043401003,-0.018734813
0.04341142,-0.018703787
0.043421835,-0.01867275
0.04343225,-0.018641703
0.043442667,-0.018610649
0.043453086,-0.018579587
0.043463502,-0.018548522
0.043473918,-0.01851745
0.043484334,-0.018486373
0.04349475,-0.018455295
0.04350517,-0.018424217
0.043515585,-0.018393135
0.043526,-0.018362056
0.043536417,-0.01833098
0.043546833,-0.018299907
0.043557253,-0.018268839
0.04356767,-0.018237773
0.043578085,-0.018206716
0.0435885,-0.018175665
0.043598916,-0.018144622
0.043609336,-0.018113589
0.043619752,-0.018082567
0.043630168,-0.018051554
0.043640584,-0.018020555
0.043651,-0.01798957
0.04366142,-0.0179586
0.043671835,-0.017927645
0.04368225,-0.017896706
0.043692667,-0.017865783
0.043703083,-0.01783488
0.043713503,-0.017803993
0.04372392,-0.017773129
0.043734334,-0.017742284
0.04374475,-0.017711457
0.043755166,-0.017680652
0.043765586,-0.017649872
0.043776,-0.017619112
0.043786418,-0.017588379
0.043796834,-0.017557668
0.04380725,-0.017526982
0.04381767,-0.017496325
0.043828085,-0.017465692
0.0438385,-0.017435089
0.043848917,-0.017404515
0.043859333,-0.017373972
0.043869752,-0.017343458
0.04388017,-0.017312977
0.043890584,-0.01728253
0.043901,-0.017252117
0.043911416,-0.017221738
0.043921836,-0.017191395
0.04393225,-0.017161088
0.043942668,-0.017130818
0.043953083,-0.017100584
0.043963503,-0.01707039
0.04397392,-0.017040232
0.043984335,-0.017010111
0.04399475,-0.016980033
0.044005167,-0.016949993
0.044015586,-0.016919993
0.044026002,-0.016890034
0.04403642,-0.01686012
0.044046834,-0.016830249
0.04405725,-0.016800422
0.04406767,-0.016770639
0.044078086,-0.016740901
0.0440885,-0.016711213
0.044098917,-0.016681567
0.044109333,-0.016651971
0.044119753,-0.016622424
0.04413017,-0.016592924
0.044140585,-0.016563475
0.044151,-0.016534077
0.044161417,-0.016504727
0.044171836,-0.016475428
0.044182252,-0.016446182
0.044192668,-0.016416987
0.044203084,-0.016387844
0.0442135,-0.016358756
0.04422392,-0.01632972
0.044234335,-0.01630074
0.04424475,-0.016271815
0.044255167,-0.016242947
0.044265583,-0.016214136
0.044276003,-0.01618538
0.04428642,-0.016156685
0.044296835,-0.016128045
0.04430725,-0.016099466
0.044317666,-0.016070945
0.044328086,-0.016042482
0.044338502,-0.016014077
0.044348918,-0.015985735
0.044359334,-0.015957452
0.04436975,-0.01592923
0.04438017,-0.01590107
0.044390585,-0.015872974
0.044401,-0.015844941
0.044411417,-0.015816972
0.044421833,-0.015789067
0.044432253,-0.015761226
0.04444267,-0.015733454
0.044453084,-0.015705746
0.0444635,-0.015678104
0.044473916,-0.015650528
0.044484336,-0.015623019
0.04449475,-0.015595578
0.044505168,-0.0155682005
0.044515584,-0.015540891
0.044526,-0.015513649
0.04453642,-0.015486477
0.044546835,-0.015459374
0.04455725,-0.015432337
0.044567667,-0.015405373
0.044578083,-0.015378479
0.044588502,-0.015351655
0.04459892,-0.015324904
0.044609334,-0.015298223
0.04461975,-0.015271613
0.044630166,-0.015245074
0.044640586,-0.015218608
0.044651,-0.015192214
0.044661418,-0.015165893
0.044671833,-0.015139647
0.04468225,-0.015113475
0.04469267,-0.015087377
0.044703085,-0.015061354
0.0447135,-0.015035406
0.044723917,-0.0150095355
0.044734333,-0.014983741
0.044744752,-0.014958021
0.04475517,-0.014932379
0.044765584,-0.014906811
0.044776,-0.01488132
0.04478642,-0.014855908
0.044796836,-0.014830571
0.04480725,-0.014805312
0.044817667,-0.01478013
0.044828083,-0.014755027
0.044838503,-0.014730002
0.04484892,-0.014705056
0.044859335,-0.01468019
0.04486975,-0.0146554
0.044880167,-0.01463069
0.044890586,-0.014606058
0.044901002,-0.014581505
0.044911418,-0.014557034
0.044921834,-0.014532642
0.04493225,-0.014508331
0.04494267,-0.014484101
0.044953085,-0.014459953
0.0449635,-0.0144358855
0.044973917,-0.0144119
0.044984333,-0.014387997
0.044994753,-0.014364177
0.04500517,-0.014340438
0.045015585,-0.0143167805
0.045026,-0.014293206
0.045036416,-0.014269713
0.045046836,-0.014246304
0.045057252,-0.014222978
0.045067668,-0.014199735
0.045078084,-0.014176576
0.0450885,-0.014153502
0.04509892,-0.014130512
0.045109335,-0.014107607
0.04511975,-0.014084787
0.045130167,-0.014062051
0.045140583,-0.014039399
0.045151003,-0.014016831
0.04516142,-0.013994348
0.045171835,-0.01397195
0.04518225,-0.013949637
0.045192666,-0.013927409
0.045203086,-0.013905267
0.045213502,-0.013883211
0.045223918,-0.013861242
0.045234334,-0.013839358
0.04524475,-0.013817562
0.04525517,-0.013795851
0.045265585,-0.013774225
0.045276,-0.013752684
0.045286417,-0.013731229
0.045296833,-0.013709861
0.045307253,-0.013688578
0.04531767,-0.013667382
0.045328084,-0.013646273
0.0453385,-0.01362525
0.045348916,-0.013604315
0.045359336,-0.013583468
0.04536975,-0.013562707
0.045380168,-0.013542032
0.045390584,-0.013521443
0.045401,-0.013500941
0.04541142,-0.013480525
0.045421835,-0.0134601975
0.04543225,-0.013439957
0.045442667,-0.013419803
0.045453083,-0.013399738
0.045463502,-0.01337976
0.04547392,-0.013359871
0.045484334,-0.01334007
0.04549475,-0.013320357
0.045505166,-0.013300729
0.045515586,-0.013281189
0.045526,-0.013261735
0.045536417,-0.0132423695
0.045546833,-0.013223092
0.045557253,-0.013203902
0.04556767,-0.0131848
0.045578085,-0.013165786
0.0455885,-0.0131468605
0.045598917,-0.013128023
0.045609336,-0.013109274
0.045619752,-0.013090612
0.04563017,-0.013072037
0.045640584,-0.013053549
0.045651,-0.01303515
0.04566142,-0.013016837
0.045671836,-0.012998613
0.04568225,-0.012980476
0.045692667,-0.012962427
0.045703083,-0.0129444655
0.045713503,-0.012926593
0.04572392,-0.012908809
0.045734335,-0.012891113
0.04574475,-0.012873503
0.045755167,-0.0128559815
0.045765586,-0.012838546
0.045776002,-0.0128211975
0.045786418,-0.012803936
0.045796834,-0.012786763
0.04580725,-0.012769677
0.04581767,-0.012752678
0.045828085,-0.012735767
0.0458385,-0.012718944
0.045848917,-0.012702208
0.045859333,-0.012685561
0.045869753,-0.012668999
0.04588017,-0.012652524
0.045890585,-0.012636134
0.045901,-0.012619832
0.045911416,-0.012603616
0.045921836,-0.012587487
0.045932252,-0.012571445
0.045942668,-0.012555489
0.045953084,-0.0125396205
0.0459635,-0.012523838
0.04597392,-0.012508143
0.045984335,-0.012492535
0.04599475,-0.012477013
0.046005167,-0.012461578
0.046015583,-0.0124462275
0.046026003,-0.012430963
0.04603642,-0.012415784
0.046046834,-0.012400691
0.04605725,-0.012385684
0.046067666,-0.012370763
0.046078086,-0.012355927
0.0460885,-0.012341177
0.046098918,-0.0123265125
0.046109334,-0.0123119345
0.04611975,-0.012297442
0.04613017,-0.012283034
0.046140585,-0.01226871
0.046151,-0.012254471
0.046161417,-0.012240316
0.046171833,-0.012226245
0.046182252,-0.01221226
0.04619267,-0.012198357
0.046203084,-0.01218454
0.0462135,-0.012170807
0.046223916,-0.01215716
0.046234336,-0.012143596
0.04624475,-0.012130117
0.046255168,-0.012116723
0.046265583,-0.01210341
0.046276,-0.012090182
0.04628642,-0.012077034
0.046296835,-0.012063971
0.04630725,-0.012050989
0.046317667,-0.012038089
0.046328086,-0.0120252725
0.046338502,-0.0120125385
0.04634892,-0.011999887
0.046359334,-0.011987318
0.04636975,-0.011974832
0.04638017,-0.011962428
0.046390586,-0.011950107
0.046401,-0.011937867
0.046411417,-0.011925708
0.046421833,-0.011913629
0.046432253,-0.011901631
0.04644267,-0.011889713
0.046453085,-0.011877877
0.0464635,-0.011866122
0.046473917,-0.011854446
0.046484336,-0.0118428515
0.046494752,-0.011831338
0.046505168,-0.011819905
0.046515584,-0.011808552
0.046526,-0.011797279
0.04653642,-0.011786087
0.046546835,-0.011774974
0.04655725,-0.01176394
0.046567667,-0.011752984
0.046578083,-0.011742107
0.046588503,-0.011731308
0.04659892,-0.0117205875
0.046609335,-0.011709945
0.04661975,-0.011699381
0.046630166,-0.011688896
0.046640586,-0.01167849
0.046651002,-0.011668161
0.046661418,-0.0116579095
0.046671834,-0.011647737
0.04668225,-0.01163764
0.04669267,-0.011627621
0.046703085,-0.011617678
0.0467135,-0.011607811
0.046723917,-0.011598019
0.046734333,-0.011588303
0.046744753,-0.011578663
0.04675517,-0.0115690995
0.046765584,-0.011559611
0.046776,-0.011550198
0.046786416,-0.011540861
0.046796836,-0.011531599
0.04680725,-0.011522412
0.046817668,-0.011513301
0.046828084,-0.011504265
0.0468385,-0.011495303
0.04684892,-0.011486416
0.046859335,-0.011477602
0.04686975,-0.01146886
0.046880167,-0.011460192
0.046890583,-0.011451596
0.046901003,-0.011443073
0.04691142,-0.011434623
0.046921834,-0.011426246
0.04693225,-0.011417941
0.046942666,-0.011409708
0.046953086,-0.011401548
0.0469635,-0.01139346
0.046973918,-0.011385445
0.046984334,-0.011377501
0.04699475,-0.01136963
0.04700517,-0.011361829
0.047015585,-0.011354097
0.047026,-0.011346436
0.047036417,-0.011338844
0.047046833,-0.011331322
0.047057252,-0.01132387
0.04706767,-0.011316488
0.047078084,-0.011309174
0.0470885,-0.01130193
0.04709892,-0.011294755
0.047109336,-0.011287649
0.04711975,-0.011280612
0.047130167,-0.011273645
0.047140583,-0.011266746
0.047151003,-0.011259915
0.04716142,-0.011253154
0.047171835,-0.011246459
0.04718225,-0.0112398295
0.047192667,-0.011233267
0.047203086,-0.011226771
0.047213502,-0.011220342
0.04722392,-0.011213977
0.047234334,-0.011207679
0.04724475,-0.011201447
0.04725517,-0.0111952815
0.047265585,-0.01118918
0.047276,-0.011183145
0.047286417,-0.011177176
0.047296833,-0.011171271
0.047307253,-0.011165432
0.04731767,-0.0111596575
0.047328085,-0.0111539485
0.0473385,-0.011148304
0.047348917,-0.011142722
0.047359336,-0.011137203
0.047369752,-0.011131747
0.047380168,-0.0111263525
0.047390584,-0.011121021
0.047401,-0.011115751
0.04741142,-0.011110543
0.047421835,-0.011105398
0.04743225,-0.011100315
0.047442667,-0.011095292
0.047453083,-0.011090332
0.047463503,-0.011085433
0.04747392,-0.011080595
0.047484335,-0.011075818
0.04749475,-0.011071103
0.047505166,-0.011066448
0.047515586,-0.011061854
0.047526002,-0.011057321
0.047536418,-0.011052848
0.047546834,-0.011048435
0.04755725,-0.011044081
0.04756767,-0.011039785
0.047578085,-0.011035548
0.0475885,-0.011031368
0.047598917,-0.011027246
0.047609333,-0.0110231815
0.047619753,-0.011019175
0.04763017,-0.011015226
0.047640584,-0.011011334
0.047651,-0.0110075
0.047661416,-0.011003722
0.047671836,-0.011000002
0.04768225,-0.010996338
0.047692668,-0.01099273
0.047703084,-0.01098918
0.0477135,-0.010985685
0.04772392,-0.010982246
0.047734335,-0.0109788645
0.04774475,-0.010975538
0.047755167,-0.010972267
0.047765583,-0.01096905
0.047776002,-0.0109658865
0.04778642,-0.010962777
0.047796834,-0.01095972
0.04780725,-0.010956717
0.047817666,-0.010953766
0.047828086,-0.010950869
0.0478385,-0.010948024
0.047848918,-0.010945232
0.047859333,-0.010942492
0.047869753,-0.010939804
0.04788017,-0.010937169
0.047890585,-0.010934586
0.047901,-0.010932053
0.047911417,-0.010929574
0.047921836,-0.010927145
0.047932252,-0.010924769
0.04794267,-0.010922443
0.047953084,-0.010920169
0.0479635,-0.010917945
0.04797392,-0.010915772
0.047984336,-0.01091365
0.04799475,-0.010911576
0.048005167,-0.010909552
0.048015583,-0.010907575
0.048026003,-0.010905647
0.04803642,-0.010903766
0.048046835,-0.010901934
0.04805725,-0.010900148
0.048067667,-0.01089841
0.048078086,-0.010896721
0.048088502,-0.010895078
0.048098918,-0.010893483
0.048109334,-0.010891935
0.04811975,-0.010890434
0.04813017,-0.010888979
0.048140585,-0.01088757
0.048151,-0.010886208
0.048161417,-0.010884892
0.048171833,-0.010883623
0.048182253,-0.010882399
0.04819267,-0.010881221
0.048203085,-0.010880088
0.0482135,-0.010879002
0.048223916,-0.01087796
0.048234336,-0.010876964
0.048244752,-0.010876012
0.048255168,-0.010875104
0.048265584,-0.010874238
0.048276,-0.010873415
0.04828642,-0.010872634
0.048296835,-0.0108718965
0.04830725,-0.010871201
0.048317667,-0.010870547
0.048328083,-0.010869934
0.048338503,-0.010869364
0.04834892,-0.010868836
0.048359334,-0.010868348
0.04836975,-0.010867903
0.048380166,-0.010867498
0.048390586,-0.010867134
0.048401,-0.0108668115
0.048411418,-0.010866529
0.048421834,-0.010866287
0.04843225,-0.010866086
0.04844267,-0.010865925
0.048453085,-0.010865803
0.0484635,-0.010865722
0.048473917,-0.010865681
0.048484333,-0.010865679
0.048494752,-0.010865716
0.04850517,-0.010865793
0.048515584,-0.010865909
0.048526,-0.010866064
0.048536416,-0.010866257
0.048546836,-0.010866489
0.04855725,-0.01086676
0.048567668,-0.010867068
0.048578083,-0.010867411
0.0485885,-0.010867791
0.04859892,-0.010868207
0.048609335,-0.010868659
0.04861975,-0.010869146
0.048630167,-0.010869669
0.048640583,-0.010870228
0.048651002,-0.010870822
0.04866142,-0.01087145
0.048671834,-0.0108721135
0.04868225,-0.010872812
0.04869267,-0.010873545
0.048703086,-0.010874313
0.0487135,-0.010875115
0.048723917,-0.0108759515
0.048734333,-0.010876821
0.048744753,-0.010877726
0.04875517,-0.0108786635
0.048765585,-0.010879635
0.048776,-0.01088064
0.048786417,-0.010881677
0.048796836,-0.010882749
0.048807252,-0.010883853
0.048817668,-0.01088499
0.048828084,-0.01088616
0.0488385,-0.010887362
0.04884892,-0.010888597
0.048859335,-0.010889864
0.04886975,-0.010891162
0.048880167,-0.010892493
0.048890583,-0.010893855
0.048901003,-0.010895249
0.04891142,-0.010896674
0.048921835,-0.010898132
0.04893225,-0.010899617
0.048942666,-0.010901133
0.048953086,-0.010902677
0.048963502,-0.010904251
0.048973918,-0.010905853
0.048984334,-0.010907482
0.04899475,-0.010909141
0.04900517,-0.010910829
0.049015585,-0.010912543
0.049026,-0.010914287
0.049036417,-0.010916057
0.049046833,-0.010917855
0.049057253,-0.010919682
0.04906767,-0.010921535
0.049078085,-0.010923415
0.0490885,-0.010925324
0.049098916,-0.010927258
0.049109336,-0.010929219
0.049119752,-0.010931208
0.049130168,-0.010933222
0.049140584,-0.010935263
0.049151,-0.01093733
0.04916142,-0.010939424
0.049171835,-0.010941543
0.04918225,-0.0109436875
0.049192667,-0.010945858
0.049203083,-0.0109480545
0.049213503,-0.010950276
0.04922392,-0.010952522
0.049234334,-0.0109547945
0.04924475,-0.01095709
0.049255166,-0.010959412
0.049265586,-0.010961758
0.049276,-0.010964128
0.049286418,-0.010966524
0.049296834,-0.010968942
0.04930725,-0.010971386
0.04931767,-0.010973852
0.049328085,-0.010976343
0.0493385,-0.010978858
0.049348917,-0.010981396
0.049359333,-0.010983957
0.049369752,-0.010986542
0.04938017,-0.01098915
0.049390584,-0.01099178
0.049401,-0.010994434
0.049411416,-0.01099711
0.049421836,-0.010999809
0.04943225,-0.01100253
0.049442667,-0.011005271
0.049453083,-0.0110080335
0.049463503,-0.011010815
0.04947392,-0.011013618
0.049484335,-0.01101644
0.04949475,-0.011019281
0.049505167,-0.011022142
0.049515586,-0.011025023
0.049526002,-0.011027923
0.04953642,-0.011030842
0.049546834,-0.01103378
0.04955725,-0.011036738
0.04956767,-0.011039713
0.049578086,-0.0110427085
0.0495885,-0.011045721
0.049598917,-0.011048753
0.049609333,-0.011051803
0.049619753,-0.011054871
0.04963017,-0.011057957
0.049640585,-0.011061061
0.049651,-0.011064183
0.049661417,-0.0110673215
0.049671836,-0.011070479
0.049682252,-0.011073653
0.049692668,-0.011076844
0.049703084,-0.011080053
0.0497135,-0.011083278
0.04972392,-0.011086521
0.049734335,-0.011089779
0.04974475,-0.011093056
0.049755167,-0.011096348
0.049765583,-0.011099656
0.049776003,-0.011102981
0.04978642,-0.011106322
0.049796835,-0.011109678
0.04980725,-0.01111305
0.049817666,-0.0111164395
0.049828086,-0.011119843
0.049838502,-0.011123263
0.049848918,-0.011126698
0.049859334,-0.011130149
0.04986975,-0.011133614
0.04988017,-0.011137094
0.049890585,-0.01114059
0.049901,-0.0111441
0.049911417,-0.011147624
0.049921833,-0.011151164
0.049932253,-0.011154717
0.04994267,-0.011158286
0.049953084,-0.0111618675
0.0499635,-0.011165463
0.049973916,-0.011169074
0.049984336,-0.011172698
0.04999475,-0.011176336
0.050005168,-0.011179986
0.050015584,-0.011183651
0.050026,-0.011187329
0.05003642,-0.011191021
0.050046835,-0.011194725
0.05005725,-0.0111984415
0.050067667,-0.011202171
0.050078083,-0.011205915
0.050088502,-0.01120967
0.05009892,-0.011213439
0.050109334,-0.01121722
0.05011975,-0.011221012
0.050130166,-0.0112248175
0.050140586,-0.011228635
0.050151,-0.011232464
0.050161418,-0.011236304
0.050171833,-0.011240157
0.05018225,-0.011244022
0.05019267,-0.011247898
0.050203085,-0.011251787
0.0502135,-0.011255685
0.050223917,-0.011259596
0.050234336,-0.011263517
0.050244752,-0.01126745
0.05025517,-0.011271393
0.050265584,-0.011275346
0.050276,-0.011279311
0.05028642,-0.011283286
0.050296836,-0.011287271
0.05030725,-0.011291267
0.050317667,-0.011295273
0.050328083,-0.011299288
0.050338503,-0.01130331
0.05034892,-0.01130734
0.050359335,-0.011311379
0.05036975,-0.011315426
0.050380167,-0.01131948
0.050390586,-0.011323541
0.050401002,-0.011327611
0.050411418,-0.011331688
0.050421834,-0.0113357715
0.05043225,-0.011339864
0.05044267,-0.011343962
0.050453085,-0.011348068
0.0504635,-0.0113521805
0.050473917,-0.0113563
0.050484333,-0.0113604255
0.050494753,-0.011364559
0.05050517,-0.011368698
0.050515585,-0.011372844
0.050526,-0.0113769965
0.050536416,-0.011381155
0.050546836,-0.01138532
0.050557252,-0.01138949
0.050567668,-0.011393667
0.050578084,-0.01139785
0.0505885,-0.011402038
0.05059892,-0.011406233
0.050609335,-0.011410432
0.05061975,-0.011414638
0.050630167,-0.011418848
0.050640583,-0.011423064
0.050651003,-0.011427286
0.05066142,-0.011431512
0.050671834,-0.011435743
0.05068225,-0.01143998
0.050692666,-0.011444221
0.050703086,-0.011448467
0.0507135,-0.011452719
0.050723918,-0.011456974
0.050734334,-0.011461234
0.05074475,-0.011465498
0.05075517,-0.0114697665
0.050765585,-0.011474039
0.050776,-0.011478317
0.050786417,-0.011482598
0.050796833,-0.011486883
0.050807253,-0.011491172
0.05081767,-0.011495465
0.050828084,-0.011499762
0.0508385,-0.011504062
0.050848916,-0.011508366
0.050859336,-0.011512673
0.05086975,-0.011516985
0.050880168,-0.011521298
0.050890584,-0.011525615
0.050901,-0.011529936
0.05091142,-0.01153426
0.050921835,-0.011538587
0.05093225,-0.011542915
0.050942667,-0.011547248
0.050953083,-0.011551583
0.050963502,-0.011555921
0.05097392,-0.011560261
0.050984334,-0.011564604
0.05099475,-0.01156895
0.05100517,-0.011573297
0.051015586,-0.011577647
0.051026,-0.011581999
0.051036417,-0.011586353
0.051046833,-0.01159071
0.051057253,-0.0115950685
0.05106767,-0.011599429
0.051078085,-0.01160379
0.0510885,-0.0116081545
0.051098917,-0.01161252
0.051109336,-0.0116168875
0.051119752,-0.011621255
0.05113017,-0.011625625
0.051140584,-0.011629997
0.051151,-0.011634369
0.05116142,-0.011638744
0.051171835,-0.011643119
0.05118225,-0.011647495
0.051192667,-0.011651873
0.051203083,-0.011656251
0.051213503,-0.01166063
0.05122392,-0.01166501
0.051234335,-0.01166939
0.05124475,-0.011673772
0.051255167,-0.011678154
0.051265586,-0.0116825355
0.051276002,-0.011686919
0.051286418,-0.011691302
0.051296834,-0.011695686
0.05130725,-0.0117000695
0.05131767,-0.011704454
0.051328085,-0.011708838
0.0513385,-0.011713223
0.051348917,-0.011717607
0.051359333,-0.011721991
0.051369753,-0.011726376
0.05138017,-0.011730759
0.051390585,-0.011735143
0.051401,-0.011739526
0.051411416,-0.011743909
0.051421836,-0.011748292
0.051432252,-0.011752673
0.051442668,-0.011757055
0.051453084,-0.011761436
0.0514635,-0.011765816
0.05147392,-0.011770195
0.051484335,-0.011774574
0.05149475,-0.011778952
0.051505167,-0.011783329
0.051515583,-0.011787704
0.051526003,-0.01179208
0.05153642,-0.011796453
0.051546834,-0.011800826
0.05155725,-0.011805196
0.051567666,-0.011809566
0.051578086,-0.011813935
0.0515885,-0.011818302
0.051598918,-0.011822668
0.051609334,-0.011827032
0.05161975,-0.011831395
0.05163017,-0.011835756
0.051640585,-0.011840115
0.051651,-0.011844473
0.051661417,-0.011848829
0.051671833,-0.011853183
0.051682252,-0.011857535
0.05169267,-0.011861885
0.051703084,-0.011866233
0.0517135,-0.01187058
0.051723916,-0.0118749235
0.051734336,-0.011879265
0.05174475,-0.011883605
0.051755168,-0.011887942
0.051765583,-0.011892278
0.051776003,-0.011896611
0.05178642,-0.011900941
0.051796835,-0.011905269
0.05180725,-0.011909595
0.051817667,-0.011913917
0.051828086,-0.011918237
0.051838502,-0.011922555
0.05184892,-0.01192687
0.051859334,-0.011931182
0.05186975,-0.011935491
0.05188017,-0.011939798
0.051890586,-0.011944101
0.051901,-0.011948401
0.051911417,-0.011952699
0.051921833,-0.0119569935
0.051932253,-0.011961285
0.05194267,-0.011965574
0.051953085,-0.011969859
0.0519635,-0.011974141
0.051973917,-0.0119784195
0.051984336,-0.011982695
0.051994752,-0.011986967
0.052005168,-0.011991235
0.052015584,-0.011995501
0.052026,-0.011999763
0.05203642,-0.012004021
0.052046835,-0.012008276
0.05205725,-0.012012526
0.052067667,-0.012016774
0.052078083,-0.012021017
0.052088503,-0.012025258
0.05209892,-0.012029493
0.052109335,-0.012033726
0.05211975,-0.012037954
0.052130166,-0.012042179
0.052140586,-0.0120463995
0.052151002,-0.012050617
0.052161418,-0.012054829
0.052171834,-0.012059038
0.05218225,-0.0120632425
0.05219267,-0.012067443
0.052203085,-0.012071639
0.0522135,-0.012075831
0.052223917,-0.012080019
0.052234333,-0.012084203
0.052244753,-0.012088383
0.05225517,-0.012092558
0.052265584,-0.012096728
0.052276,-0.012100894
0.052286416,-0.012105056
0.052296836,-0.0121092135
0.05230725,-0.012113365
0.052317668,-0.012117513
0.052328084,-0.012121657
0.0523385,-0.012125796
0.05234892,-0.01212993
0.052359335,-0.012134059
0.05236975,-0.012138184
0.052380167,-0.012142304
0.052390583,-0.01214642
0.052401002,-0.01215053
0.05241142,-0.012154635
0.052421834,-0.012158738
0.05243225,-0.012162837
0.052442666,-0.012166934
0.052453086,-0.012171027
0.0524635,-0.012175118
0.052473918,-0.012179205
0.052484333,-0.012183289
0.05249475,-0.012187369
0.05250517,-0.0121914465
0.052515585,-0.012195521
0.052526,-0.012199592
0.052536417,-0.012203659
0.052546833,-0.012207723
0.052557252,-0.012211784
0.05256767,-0.012215842
0.052578084,-0.012219896
0.0525885,-0.012223946
0.05259892,-0.0122279925
0.052609336,-0.012232035
0.05261975,-0.012236075
0.052630167,-0.012240111
0.052640583,-0.0122441435
0.052651003,-0.012248172
0.05266142,-0.012252197
0.052671835,-0.012256218
0.05268225,-0.012260236
0.052692667,-0.01226425
0.052703086,-0.01226826
0.052713502,-0.012272266
0.052723918,-0.012276269
0.052734334,-0.012280268
0.05274475,-0.012284262
0.05275517,-0.012288253
0.052765585,-0.01229224
0.052776,-0.012296223
0.052786417,-0.012300202
0.052796833,-0.012304177
0.052807253,-0.012308148
0.05281767,-0.012312115
0.052828085,-0.012316078
0.0528385,-0.012320037
0.052848916,-0.012323992
0.052859336,-0.012327943
0.052869752,-0.012331889
0.052880168,-0.012335831
0.052890584,-0.01233977
0.052901,-0.012343704
0.05291142,-0.012347634
0.052921835,-0.0123515595
0.05293225,-0.01235548
0.052942667,-0.0123593975
0.052953083,-0.01236331
0.052963503,-0.012367219
0.05297392,-0.012371123
0.052984335,-0.012375022
0.05299475,-0.012378917
0.053005166,-0.012382808
0.053015586,-0.012386695
0.053026002,-0.012390577
0.053036418,-0.012394455
0.053046834,-0.012398328
0.05305725,-0.012402197
0.05306767,-0.012406061
0.053078085,-0.012409921
0.0530885,-0.0124137765
0.053098917,-0.0124176275
0.053109333,-0.012421474
0.053119753,-0.012425316
0.05313017,-0.012429153
0.053140584,-0.012432985
0.053151,-0.012436813
0.053161416,-0.012440636
0.053171836,-0.012444455
0.05318225,-0.012448269
0.053192668,-0.012452078
0.053203084,-0.0124558825
0.0532135,-0.012459682
0.05322392,-0.012463478
0.053234335,-0.012467269
0.05324475,-0.012471055
0.053255167,-0.012474835
0.053265583,-0.012478611
0.053276002,-0.012482383
0.05328642,-0.01248615
0.053296834,-0.012489911
0.05330725,-0.012493669
0.053317666,-0.012497421
0.053328086,-0.012501168
0.0533385,-0.012504911
0.053348917,-0.012508648
0.053359333,-0.012512381
0.053369753,-0.012516109
0.05338017,-0.012519833
0.053390585,-0.012523551
0.053401,-0.012527264
0.053411417,-0.012530972
0.053421836,-0.012534675
0.053432252,-0.012538373
0.05344267,-0.012542067
0.053453084,-0.012545756
0.0534635,-0.012549439
0.05347392,-0.012553117
0.053484336,-0.012556791
0.05349475,-0.01256046
0.053505167,-0.012564124
0.053515583,-0.012567782
0.053526003,-0.012571435
0.05353642,-0.012575083
0.053546835,-0.012578727
0.05355725,-0.012582365
0.053567667,-0.0125859985
0.053578086,-0.012589627
0.053588502,-0.01259325
0.053598918,-0.012596868
0.053609334,-0.012600481
0.05361975,-0.0126040885
0.05363017,-0.012607691
0.053640585,-0.012611289
0.053651,-0.012614881
0.053661417,-0.012618468
0.053671833,-0.01262205
0.053682253,-0.012625627
0.05369267,-0.0126292
0.053703085,-0.012632766
0.0537135,-0.012636328
0.053723916,-0.012639884
0.053734336,-0.012643436
0.053744752,-0.0126469815
0.053755168,-0.012650522
0.053765584,-0.012654059
0.053776,-0.012657589
0.05378642,-0.012661114
0.053796835,-0.012664635
0.05380725,-0.01266815
0.053817667,-0.012671659
0.053828083,-0.012675163
0.053838503,-0.012678663
0.05384892,-0.012682157
0.053859334,-0.012685646
0.05386975,-0.012689129
0.053880166,-0.012692608
0.053890586,-0.012696082
0.053901,-0.012699549
0.053911418,-0.012703012
0.053921834,-0.01270647
0.05393225,-0.012709922
0.05394267,-0.012713369
0.053953085,-0.012716811
0.0539635,-0.012720248
0.053973917,-0.012723679
0.053984333,-0.012727105
0.053994752,-0.012730526
0.05400517,-0.012733941
0.054015584,-0.012737351
0.054026,-0.012740756
0.054036416,-0.012744157
0.054046836,-0.012747551
0.05405725,-0.01275094
0.054067668,-0.012754324
0.054078083,-0.012757703
0.0540885,-0.012761076
0.05409892,-0.012764445
0.054109335,-0.012767808
0.05411975,-0.012771165
0.054130167,-0.012774518
0.054140586,-0.012777865
0.054151002,-0.0127812065
0.05416142,-0.012784543
0.054171834,-0.012787875
0.05418225,-0.012791201
0.05419267,-0.012794522
0.054203086,-0.012797837
0.0542135,-0.012801148
0.054223917,-0.012804453
0.054234333,-0.012807753
0.054244753,-0.012811047
0.05425517,-0.012814336
0.054265585,-0.01281762
0.054276,-0.0128208995
0.054286417,-0.012824173
0.054296836,-0.012827441
0.054307252,-0.0128307035
0.054317668,-0.012833961
0.054328084,-0.012837214
0.0543385,-0.012840461
0.05434892,-0.012843703
0.054359335,-0.01284694
0.05436975,-0.012850171
0.054380167,-0.012853398
0.054390583,-0.0128566185
0.054401003,-0.012859834
0.05441142,-0.012863045
0.054421835,-0.01286625
0.05443225,-0.01286945
0.054442666,-0.012872645
0.054453086,-0.0128758345
0.054463502,-0.012879019
0.054473918,-0.012882198
0.054484334,-0.012885371
0.05449475,-0.0128885405
0.05450517,-0.012891704
0.054515585,-0.012894862
0.054526,-0.012898015
0.054536417,-0.012901163
0.054546833,-0.012904305
0.054557253,-0.012907443
0.05456767,-0.012910575
0.054578084,-0.012913702
0.0545885,-0.012916824
0.054598916,-0.01291994
0.054609336,-0.012923052
0.05461975,-0.0129261585
0.054630168,-0.012929259
0.054640584,-0.0129323555
0.054651,-0.012935446
0.05466142,-0.012938531
0.054671835,-0.012941612
0.05468225,-0.012944687
0.054692667,-0.012947758
0.054703083,-0.012950823
0.054713503,-0.012953882
0.05472392,-0.012956937
0.054734334,-0.012959987
0.05474475,-0.012963031
0.054755166,-0.01296607
0.054765586,-0.012969105
0.054776,-0.012972134
0.054786418,-0.012975158
0.054796834,-0.012978177
0.05480725,-0.012981191
0.05481767,-0.012984199
0.054828085,-0.012987203
0.0548385,-0.012990202
0.054848917,-0.012993197
0.054859333,-0.012996189
0.054869752,-0.012999178
0.05488017,-0.013002164
0.054890584,-0.013005147
0.054901,-0.013008126
0.05491142,-0.013011103
0.054921836,-0.013014075
0.05493225,-0.013017045
0.054942667,-0.013020012
0.054953083,-0.013022976
0.054963503,-0.013025936
0.05497392,-0.013028894
0.054984335,-0.013031848
0.05499475,-0.013034798
0.055005167,-0.013037747
0.055015586,-0.013040692
0.055026002,-0.013043633
0.05503642,-0.013046571
0.055046834,-0.013049507
0.05505725,-0.013052439
0.05506767,-0.013055368
0.055078085,-0.013058295
0.0550885,-0.013061218
0.055098917,-0.013064138
0.055109333,-0.0130670555
0.055119753,-0.013069969
0.05513017,-0.01307288
0.055140585,-0.013075788
0.055151,-0.013078692
0.055161417,-0.013081594
0.055171836,-0.013084494
0.055182252,-0.013087389
0.055192668,-0.013090282
0.055203084,-0.013093172
0.0552135,-0.013096059
0.05522392,-0.013098942
0.055234335,-0.013101824
0.05524475,-0.013104701
0.055255167,-0.013107576
0.055265583,-0.013110448
0.055276003,-0.013113317
0.05528642,-0.013116184
0.055296835,-0.013119047
0.05530725,-0.013121907
0.055317666,-0.013124764
0.055328086,-0.013127618
0.055338502,-0.01313047
0.055348918,-0.013133318
0.055359334,-0.013136164
0.05536975,-0.013139008
0.05538017,-0.013141847
0.055390585,-0.013144684
0.055401,-0.013147519
0.055411417,-0.01315035
0.055421833,-0.013153179
0.055432253,-0.013156004
0.05544267,-0.013158827
0.055453084,-0.013161647
0.0554635,-0.013164464
0.055473916,-0.013167279
0.055484336,-0.0131700905
0.05549475,-0.0131729
0.055505168,-0.013175706
0.055515584,-0.01317851
0.055526,-0.01318131
0.05553642,-0.013184108
0.055546835,-0.013186903
0.05555725,-0.013189696
0.055567667,-0.013192485
0.055578083,-0.013195273
0.055588502,-0.013198056
0.05559892,-0.013200838
0.055609334,-0.013203617
0.05561975,-0.013206393
0.055630166,-0.013209167
0.055640586,-0.013211938
0.055651,-0.0132147055
0.055661418,-0.013217472
0.055671833,-0.013220234
0.055682253,-0.013222994
0.05569267,-0.013225752
0.055703085,-0.013228507
0.0557135,-0.013231259
0.055723917,-0.013234009
0.055734336,-0.013236756
0.055744752,-0.013239501
0.05575517,-0.013242243
0.055765584,-0.013244983
0.055776,-0.013247719
0.05578642,-0.013250453
0.055796836,-0.013253186
0.05580725,-0.013255915
0.055817667,-0.013258642
0.055828083,-0.013261366
0.055838503,-0.013264088
0.05584892,-0.013266807
0.055859335,-0.013269524
0.05586975,-0.013272238
0.055880167,-0.01327495
0.055890586,-0.013277659
0.055901002,-0.013280367
0.055911418,-0.013283071
0.055921834,-0.013285773
0.05593225,-0.013288472
0.05594267,-0.01329117
0.055953085,-0.013293864
0.0559635,-0.013296557
0.055973917,-0.013299246
0.055984333,-0.013301934
0.055994753,-0.013304619
0.05600517,-0.013307302
0.056015585,-0.013309983
0.056026,-0.013312661
0.056036416,-0.013315337
0.056046836,-0.013318011
0.056057252,-0.013320682
0.056067668,-0.013323351
0.056078084,-0.013326017
0.0560885,-0.013328682
0.05609892,-0.013331343
0.056109335,-0.013334003
0.05611975,-0.01333666
0.056130167,-0.013339316
0.056140583,-0.013341969
0.056151003,-0.013344619
0.05616142,-0.013347268
0.056171834,-0.013349914
0.05618225,-0.013352558
0.056192666,-0.0133552
0.056203086,-0.01335784
0.0562135,-0.013360477
0.056223918,-0.013363113
0.056234334,-0.013365746
0.05624475,-0.0133683765
0.05625517,-0.013371006
0.056265585,-0.013373632
0.056276,-0.013376256
0.056286417,-0.013378879
0.056296833,-0.013381499
0.056307252,-0.013384118
0.05631767,-0.013386734
0.056328084,-0.013389347
0.0563385,-0.0133919595
0.056348916,-0.013394569
0.056359336,-0.013397177
0.05636975,-0.013399783
0.056380168,-0.013402387
0.056390583,-0.013404988
0.056401,-0.013407588
0.05641142,-0.013410185
0.056421835,-0.013412781
0.05643225,-0.013415375
0.056442667,-0.013417966
0.056453083,-0.013420556
0.056463502,-0.013423144
0.05647392,-0.013425729
0.056484334,-0.013428313
0.05649475,-0.013430894
0.05650517,-0.013433475
0.056515586,-0.013436053
0.056526,-0.013438629
0.056536417,-0.013441203
0.056546833,-0.013443775
0.056557253,-0.013446345
0.05656767,-0.013448914
0.056578085,-0.01345148
0.0565885,-0.013454045
0.056598917,-0.013456608
0.056609336,-0.013459169
0.056619752,-0.013461728
0.056630168,-0.013464285
0.056640584,-0.013466841
0.056651,-0.013469394
0.05666142,-0.013471946
0.056671835,-0.013474497
0.05668225,-0.013477045
0.056692667,-0.013479591
0.056703083,-0.013482137
0.056713503,-0.013484679
0.05672392,-0.013487221
0.056734335,-0.01348976
0.05674475,-0.013492297
0.056755166,-0.013494834
0.056765586,-0.013497368
0.056776002,-0.013499901
0.056786418,-0.013502432
0.056796834,-0.013504961
0.05680725,-0.013507488
0.05681767,-0.013510014
0.056828085,-0.013512539
0.0568385,-0.013515061
0.056848917,-0.013517582
0.056859333,-0.013520101
0.056869753,-0.013522619
0.05688017,-0.013525135
0.056890585,-0.013527649
0.056901,-0.013530162
0.056911416,-0.013532673
0.056921836,-0.013535183
0.056932252,-0.013537691
0.056942668,-0.013540197
0.056953084,-0.013542702
0.0569635,-0.013545206
0.05697392,-0.013547707
0.056984335,-0.013550208
0.05699475,-0.013552707
0.057005167,-0.013555204
0.057015583,-0.0135576995
0.057026003,-0.013560194
0.05703642,-0.013562687
0.057046834,-0.013565177
0.05705725,-0.013567667
0.057067666,-0.013570156
0.057078086,-0.013572643
0.0570885,-0.013575127
0.057098918,-0.013577611
0.057109334,-0.013580094
0.05711975,-0.013582575
0.05713017,-0.013585054
0.057140585,-0.013587533
0.057151,-0.01359001
0.057161417,-0.013592485
0.057171833,-0.013594959
0.057182252,-0.013597432
0.05719267,-0.013599902
0.057203084,-0.013602372
0.0572135,-0.013604841
0.057223916,-0.013607308
0.057234336,-0.013609774
0.05724475,-0.013612239
0.057255167,-0.013614702
0.057265583,-0.0136171635
0.057276003,-0.013619624
0.05728642,-0.013622084
0.057296835,-0.013624541
0.05730725,-0.013626998
0.057317667,-0.013629453
0.057328086,-0.013631907
0.057338502,-0.01363436
0.05734892,-0.013636812
0.057359334,-0.013639262
0.05736975,-0.013641711
0.05738017,-0.013644159
0.057390586,-0.013646605
0.057401,-0.013649051
0.057411417,-0.013651495
0.057421833,-0.013653939
0.057432253,-0.01365638
0.05744267,-0.013658821
0.057453085,-0.01366126
0.0574635,-0.013663698
0.057473917,-0.013666135
0.057484336,-0.013668572
0.057494752,-0.013671006
0.057505168,-0.01367344
0.057515584,-0.013675872
0.057526,-0.013678304
0.05753642,-0.013680734
0.057546835,-0.013683164
0.05755725,-0.0136855915
0.057567667,-0.013688019
0.057578083,-0.013690444
0.057588503,-0.013692869
0.05759892,-0.013695292
0.057609335,-0.0136977155
0.05761975,-0.013700137
0.057630166,-0.013702557
0.057640586,-0.013704977
0.057651002,-0.013707396
0.057661418,-0.013709812
0.057671834,-0.013712229
0.05768225,-0.013714644
0.05769267,-0.013717059
0.057703085,-0.013719472
0.0577135,-0.013721884
0.057723917,-0.013724295
0.057734333,-0.013726707
0.057744753,-0.013729116
0.05775517,-0.013731524
0.057765584,-0.013733932
0.057776,-0.013736338
0.057786416,-0.013738744
0.057796836,-0.013741149
0.05780725,-0.013743552
0.057817668,-0.013745955
0.057828084,-0.013748357
0.0578385,-0.013750758
0.05784892,-0.013753158
0.057859335,-0.013755557
0.05786975,-0.013757955
0.057880167,-0.0137603525
0.057890583,-0.013762749
0.057901002,-0.013765144
0.05791142,-0.0137675395
0.057921834,-0.013769933
0.05793225,-0.013772326
0.057942666,-0.013774718
0.057953086,-0.01377711
0.0579635,-0.0137795
0.057973918,-0.013781889
0.057984333,-0.013784278
0.05799475,-0.013786666
0.05800517,-0.013789054
0.058015585,-0.01379144
0.058026,-0.013793825
0.058036417,-0.01379621
0.058046836,-0.0137985945
0.058057252,-0.013800978
0.05806767,-0.01380336
0.058078084,-0.013805741
0.0580885,-0.013808123
0.05809892,-0.013810503
0.058109336,-0.013812883
0.05811975,-0.013815261
0.058130167,-0.013817639
0.058140583,-0.013820017
0.058151003,-0.013822393
0.05816142,-0.013824768
0.058171835,-0.013827144
0.05818225,-0.013829518
0.058192667,-0.013831892
0.058203086,-0.013834265
0.058213502,-0.013836637
0.058223918,-0.013839009
0.058234334,-0.013841379
0.05824475,-0.013843751
0.05825517,-0.01384612
0.058265585,-0.013848489
0.058276,-0.0138508575
0.058286417,-0.013853225
0.058296833,-0.013855591
0.058307253,-0.013857958
0.05831767,-0.013860324
0.058328085,-0.013862689
0.0583385,-0.013865054
0.058348916,-0.013867417
0.058359336,-0.013869781
0.058369752,-0.013872144
0.058380168,-0.013874506
0.058390584,-0.0138768675
0.058401,-0.013879228
0.05841142,-0.013881588
0.058421835,-0.013883948
0.05843225,-0.013886307
0.058442667,-0.013888666
0.058453083,-0.0138910245
0.058463503,-0.013893382
0.05847392,-0.013895739
0.058484334,-0.013898095
0.05849475,-0.013900451
0.058505166,-0.013902807
0.058515586,-0.013905162
0.058526,-0.013907516
0.058536418,-0.01390987
0.058546834,-0.013912223
0.05855725,-0.013914577
0.05856767,-0.013916928
0.058578085,-0.013919281
0.0585885,-0.0139216315
0.058598917,-0.013923983
0.058609333,-0.013926333
0.058619753,-0.0139286835
0.05863017,-0.013931032
0.058640584,-0.013933382
0.058651,-0.01393573
0.058661416,-0.013938079
0.058671836,-0.013940426
0.05868225,-0.013942773
0.058692668,-0.013945119
0.058703084,-0.013947466
0.0587135,-0.013949812
0.05872392,-0.013952157
0.058734335,-0.0139545025
0.05874475,-0.013956848
0.058755167,-0.013959192
0.058765583,-0.013961536
0.058776002,-0.013963879
0.05878642,-0.013966222
0.058796834,-0.013968565
0.05880725,-0.013970907
0.05881767,-0.013973249
0.058828086,-0.01397559
0.0588385,-0.013977931
0.058848917,-0.013980272
0.058859333,-0.013982613
0.058869753,-0.013984952
0.05888017,-0.013987293
0.058890585,-0.013989631
0.058901,-0.013991971
0.058911417,-0.013994309
0.058921836,-0.013996648
0.058932252,-0.013998985
0.05894267,-0.014001323
0.058953084,-0.0140036605
0.0589635,-0.014005997
0.05897392,-0.014008334
0.058984335,-0.014010671
0.05899475,-0.014013006
0.059005167,-0.014015342
0.059015583,-0.014017678
0.059026003,-0.014020013
0.05903642,-0.0140223475
0.059046835,-0.014024682
0.05905725,-0.014027016
0.059067667,-0.01402935
0.059078086,-0.014031684
0.059088502,-0.014034018
0.059098918,-0.014036351
0.059109334,-0.014038684
0.05911975,-0.014041017
0.05913017,-0.014043349
0.059140585,-0.014045681
0.059151,-0.014048013
0.059161417,-0.014050345
0.059171833,-0.014052676
0.059182253,-0.014055007
0.05919267,-0.014057338
0.059203085,-0.014059669
0.0592135,-0.0140619995
0.059223916,-0.01406433
0.059234336,-0.01406666
0.059244752,-0.01406899
0.059255168,-0.014071319
0.059265584,-0.014073649
0.059276,-0.014075979
0.05928642,-0.014078307
0.059296835,-0.014080636
0.05930725,-0.0140829645
0.059317667,-0.014085293
0.059328083,-0.014087621
0.059338503,-0.014089949
0.05934892,-0.014092278
0.059359334,-0.014094605
0.05936975,-0.0140969325
0.059380166,-0.014099261
0.059390586,-0.014101587
0.059401,-0.014103915
0.059411418,-0.014106242
0.059421834,-0.014108568
0.05943225,-0.014110895
0.05944267,-0.014113221
0.059453085,-0.014115548
0.0594635,-0.014117874
0.059473917,-0.0141202
0.059484333,-0.014122526
0.059494752,-0.014124852
0.05950517,-0.014127177
0.059515584,-0.014129503
0.059526,-0.014131828
0.059536416,-0.014134154
0.059546836,-0.014136479
0.05955725,-0.014138804
0.059567668,-0.014141129
0.059578083,-0.014143454
0.059588503,-0.0141457785
0.05959892,-0.014148103
0.059609335,-0.014150428
0.05961975,-0.014152752
0.059630167,-0.014155077
0.059640586,-0.0141574
0.059651002,-0.014159725
0.05966142,-0.014162049
0.059671834,-0.014164373
0.05968225,-0.014166697
0.05969267,-0.014169021
0.059703086,-0.014171344
0.0597135,-0.014173668
0.059723917,-0.0141759915
0.059734333,-0.014178315
0.059744753,-0.014180639
0.05975517,-0.0141829625
0.059765585,-0.014185286
0.059776,-0.014187609
0.059786417,-0.0141899325
0.059796836,-0.014192256
0.059807252,-0.014194579
0.059817668,-0.0141969025
0.059828084,-0.014199225
0.0598385,-0.014201548
0.05984892,-0.014203872
0.059859335,-0.014206194
0.05986975,-0.014208517
0.059880167,-0.01421084
0.059890583,-0.014213163
0.059901003,-0.014215486
0.05991142,-0.014217809
0.059921835,-0.014220132
0.05993225,-0.014222454
0.059942666,-0.014224777
0.059953086,-0.014227101
0.059963502,-0.014229423
0.059973918,-0.014231746
0.059984334,-0.014234069
0.05999475,-0.0142363915
0.06000517,-0.014238714
0.060015585,-0.014241037
0.060026,-0.01424336
0.060036417,-0.014245682
0.060046833,-0.014248005
0.060057253,-0.014250328
0.06006767,-0.0142526515
0.060078084,-0.014254974
0.0600885,-0.014257297
0.060098916,-0.01425962
0.060109336,-0.014261942
0.06011975,-0.014264266
0.060130168,-0.014266589
0.060140584,-0.014268911
0.060151,-0.014271234
0.06016142,-0.014273558
0.060171835,-0.0142758805
0.06018225,-0.014278204
0.060192667,-0.014280527
0.060203083,-0.014282851
0.060213502,-0.014285173
0.06022392,-0.014287497
0.060234334,-0.01428982
0.06024475,-0.014292143
0.060255166,-0.014294467
0.060265586,-0.014296791
0.060276,-0.014299113
0.060286418,-0.014301437
0.060296833,-0.014303761
0.06030725,-0.014306084
0.06031767,-0.014308408
0.060328085,-0.0143107325
0.0603385,-0.014313056
0.060348917,-0.01431538
0.060359333,-0.014317704
0.060369752,-0.014320028
0.06038017,-0.014322353
0.060390584,-0.014324676
0.060401,-0.014327001
0.06041142,-0.014329325
0.060421836,-0.01433165
0.06043225,-0.014333974
0.060442667,-0.014336298
0.060453083,-0.014338624
0.060463503,-0.014340948
0.06047392,-0.014343273
0.060484335,-0.0143455975
0.06049475,-0.014347923
0.060505167,-0.0143502485
0.060515586,-0.014352573
0.060526002,-0.014354899
0.060536418,-0.014357224
0.060546834,-0.01435955
0.06055725,-0.014361875
0.06056767,-0.014364201
0.060578085,-0.014366526
0.0605885,-0.014368853
0.060598917,-0.014371178
0.060609333,-0.014373505
0.060619753,-0.014375831
0.06063017,-0.0143781565
0.060640585,-0.014380483
0.060651,-0.014382809
0.060661416,-0.014385137
0.060671836,-0.014387463
0.060682252,-0.01438979
0.060692668,-0.014392117
0.060703084,-0.014394444
0.0607135,-0.014396771
0.06072392,-0.014399098
0.060734335,-0.014401426
0.06074475,-0.014403754
0.060755167,-0.014406081
0.060765583,-0.014408409
0.060776003,-0.014410737
0.06078642,-0.014413065
0.060796835,-0.014415393
0.06080725,-0.014417721
0.060817666,-0.014420049
0.060828086,-0.0144223785
0.060838502,-0.014424707
0.060848918,-0.014427036
0.060859334,-0.014429364
0.06086975,-0.014431694
0.06088017,-0.014434023
0.060890585,-0.014436352
0.060901,-0.014438681
0.060911417,-0.0144410115
0.060921833,-0.014443341
0.060932253,-0.014445671
0.06094267,-0.014448001
0.060953084,-0.014450331
0.0609635,-0.014452661
0.060973916,-0.014454992
0.060984336,-0.014457323
0.06099475,-0.014459654
0.061005168,-0.014461984
0.061015584,-0.014464315
0.061026,-0.014466646
0.06103642,-0.014468978
0.061046835,-0.014471309
0.06105725,-0.014473641
0.061067667,-0.014475972
0.061078083,-0.014478304
0.061088502,-0.014480636
0.06109892,-0.0144829685
0.061109334,-0.014485301
0.06111975,-0.0144876335
0.061130166,-0.014489966
0.061140586,-0.014492299
0.061151,-0.014494632
0.061161417,-0.014496965
0.061171833,-0.014499298
0.061182253,-0.014501632
0.06119267,-0.014503966
0.061203085,-0.0145063
0.0612135,-0.014508634
0.061223917,-0.014510968
0.061234336,-0.014513302
0.061244752,-0.0145156365
0.06125517,-0.014517971
0.061265584,-0.014520306


==> img/IR_double_edge.txt <==
time,pressure_BTM,pressure_ours
0,0,-0
1.04166666666667e-05,0,-0
2.08333333333333e-05,0,-0
3.125e-05,0,-0
4.16666666666667e-05,0,-0
5.20833333333333e-05,0,-0
6.25e-05,0,-0
7.29166666666667e-05,0,-0
8.33333333333333e-05,0,-0
9.375e-05,0,-0
0.000104166666666667,0,-0
0.000114583333333333,0,-0
0.000125,0,-0
0.000135416666666667,0,-0
0.000145833333333333,0,-0
0.00015625,0,-0
0.000166666666666667,0,-0
0.000177083333333333,0,-0
0.0001875,0,-0
0.000197916666666667,0,-0
0.000208333333333333,0,-0
0.00021875,0,-0
0.000229166666666667,0,-0
0.000239583333333333,0,-0
0.00025,0,-0
0.000260416666666667,0,-0
0.000270833333333333,0,-0
0.00028125,0,-0
0.000291666666666667,0,-0
0.000302083333333333,0,-0
0.0003125,0,-0
0.000322916666666667,0,-0
0.000333333333333333,0,-0
0.00034375,0,-0
0.000354166666666667,0,-0
0.000364583333333333,0,-0
0.000375,0,-0
0.000385416666666667,0,-0
0.000395833333333333,0,-0
0.00040625,0,-0
0.000416666666666667,0,-0
0.000427083333333333,0,-0
0.0004375,0,-0
0.000447916666666667,0,-0
0.000458333333333333,0,-0
0.00046875,0,-0
0.000479166666666667,0,-0
0.000489583333333333,0,-0
0.0005,0,-0
0.000510416666666667,0,-0
0.000520833333333333,0,-0
0.00053125,0,-0
0.000541666666666667,0,-0
0.000552083333333333,0,-0
0.0005625,0,-0
0.000572916666666667,0,-0
0.000583333333333333,0,-0
0.00059375,0,-0
0.000604166666666667,0,-0
0.000614583333333333,0,-0
0.000625,0,-0
0.000635416666666667,0,-0
0.000645833333333333,0,-0
0.00065625,0,-0
0.000666666666666667,0,-0
0.000677083333333333,0,-0
0.0006875,0,-0
0.000697916666666667,0,-0
0.000708333333333333,0,-0
0.00071875,0,-0
0.000729166666666667,0,-0
0.000739583333333333,0,-0
0.00075,0,-0
0.000760416666666667,0,-0
0.000770833333333333,0,-0
0.00078125,0,-0
0.000791666666666667,0,-0
0.000802083333333333,0,-0
0.0008125,0,-0
0.000822916666666667,0,-0
0.000833333333333333,0,-0
0.00084375,0,-0
0.000854166666666667,0,-0
0.000864583333333333,0,-0
0.000875,0,-0
0.000885416666666667,0,-0
0.000895833333333333,0,-0
0.00090625,0,-0
0.000916666666666667,0,-0
0.000927083333333333,0,-0
0.0009375,0,-0
0.000947916666666667,0,-0
0.000958333333333333,0,-0
0.00096875,0,-0
0.000979166666666667,0,-0
0.000989583333333333,0,-0
0.001,0,-0
0.00101041666666667,0,-0
0.00102083333333333,0,-0
0.00103125,0,-0
0.00104166666666667,0,-0
0.00105208333333333,0,-0
0.0010625,0,-0
0.00107291666666667,0,-0
0.00108333333333333,0,-0
0.00109375,0,-0
0.00110416666666667,0,-0
0.00111458333333333,0,-0
0.001125,0,-0
0.00113541666666667,0,-0
0.00114583333333333,0,-0
0.00115625,0,-0
0.00116666666666667,0,-0
0.00117708333333333,0,-0
0.0011875,0,-0
0.00119791666666667,0,-0
0.00120833333333333,0,-0
0.00121875,0,-0
0.00122916666666667,0,-0
0.00123958333333333,0,-0
0.00125,0,-0
0.00126041666666667,0,-0
0.00127083333333333,0,-0
0.00128125,0,-0
0.00129166666666667,0,-0
0.00130208333333333,0,-0
0.0013125,0,-0
0.00132291666666667,0,-0
0.00133333333333333,0,-0
0.00134375,0,-0
0.00135416666666667,0,-0
0.00136458333333333,0,-0
0.001375,0,-0
0.00138541666666667,0,-0
0.00139583333333333,0,-0
0.00140625,0,-0
0.00141666666666667,0,-0
0.00142708333333333,0,-0
0.0014375,0,-0
0.00144791666666667,0,-0
0.00145833333333333,0,-0
0.00146875,0,-0
0.00147916666666667,0,-0
0.00148958333333333,0,-0
0.0015,0,-0
0.00151041666666667,0,-0
0.00152083333333333,0,-0
0.00153125,0,-0
0.00154166666666667,0,-0
0.00155208333333333,0,-0
0.0015625,0,-0
0.00157291666666667,0,-0
0.00158333333333333,0,-0
0.00159375,0,-0
0.00160416666666667,0,-0
0.00161458333333333,0,-0
0.001625,0,-0
0.00163541666666667,0,-0
0.00164583333333333,0,-0
0.00165625,0,-0
0.00166666666666667,0,-0
0.00167708333333333,0,-0
0.0016875,0,-0
0.00169791666666667,0,-0
0.00170833333333333,0,-0
0.00171875,0,-0
0.00172916666666667,0,-0
0.00173958333333333,0,-0
0.00175,0,-0
0.00176041666666667,0,-0
0.00177083333333333,0,-0
0.00178125,0,-0
0.00179166666666667,0,-0
0.00180208333333333,0,-0
0.0018125,0,-0
0.00182291666666667,0,-0
0.00183333333333333,0,-0
0.00184375,0,-0
0.00185416666666667,0,-0
0.00186458333333333,0,-0
0.001875,0,-0
0.00188541666666667,0,-0
0.00189583333333333,0,-0
0.00190625,0,-0
0.00191666666666667,0,-0
0.00192708333333333,0,-0
0.0019375,0,-0
0.00194791666666667,0,-0
0.00195833333333333,0,-0
0.00196875,0,-0
0.00197916666666667,0,-0
0.00198958333333333,0,-0
0.002,0,-0
0.00201041666666667,0,-0
0.00202083333333333,0,-0
0.00203125,0,-0
0.00204166666666667,0,-0
0.00205208333333333,0,-0
0.0020625,0,-0
0.00207291666666667,0,-0
0.00208333333333333,0,-0
0.00209375,0,-0
0.00210416666666667,0,-0
0.00211458333333333,0,-0
0.002125,0,-0
0.00213541666666667,0,-0
0.00214583333333333,0,-0
0.00215625,0,-0
0.00216666666666667,0,-0
0.00217708333333333,0,-0
0.0021875,0,-0
0.00219791666666667,0,-0
0.00220833333333333,0,-0
0.00221875,0,-0
0.00222916666666667,0,-0
0.00223958333333333,0,-0
0.00225,0,-0
0.00226041666666667,0,-0
0.00227083333333333,0,-0
0.00228125,0,-0
0.00229166666666667,0,-0
0.00230208333333333,0,-0
0.0023125,0,-0
0.00232291666666667,0,-0
0.00233333333333333,0,-0
0.00234375,0,-0
0.00235416666666667,0,-0
0.00236458333333333,0,-0
0.002375,0,-0
0.00238541666666667,0,-0
0.00239583333333333,0,-0
0.00240625,0,-0
0.00241666666666667,0,-0
0.00242708333333333,0,-0
0.0024375,0,-0
0.00244791666666667,0,-0
0.00245833333333333,0,-0
0.00246875,0,-0
0.00247916666666667,0,-0
0.00248958333333333,0,-0
0.0025,0,-0
0.00251041666666667,0,-0
0.00252083333333333,0,-0
0.00253125,0,-0
0.00254166666666667,0,-0
0.00255208333333333,0,-0
0.0025625,0,-0
0.00257291666666667,0,-0
0.00258333333333333,0,-0
0.00259375,0,-0
0.00260416666666667,0,-0
0.00261458333333333,0,-0
0.002625,0,-0
0.00263541666666667,0,-0
0.00264583333333333,0,-0
0.00265625,0,-0
0.00266666666666667,0,-0
0.00267708333333333,0,-0
0.0026875,0,-0
0.00269791666666667,0,-0
0.00270833333333333,0,-0
0.00271875,0,-0
0.00272916666666667,0,-0
0.00273958333333333,0,-0
0.00275,0,-0
0.00276041666666667,0,-0
0.00277083333333333,0,-0
0.00278125,0,-0
0.00279166666666667,0,-0
0.00280208333333333,0,-0
0.0028125,0,-0
0.00282291666666667,0,-0
0.00283333333333333,0,-0
0.00284375,0,-0
0.00285416666666667,0,-0
0.00286458333333333,0,-0
0.002875,0,-0
0.00288541666666667,0,-0
0.00289583333333333,0,-0
0.00290625,0,-0
0.00291666666666667,0,-0
0.00292708333333333,0,-0
0.0029375,0,-0
0.00294791666666667,0,-0
0.00295833333333333,0,-0
0.00296875,0,-0
0.00297916666666667,0,-0
0.00298958333333333,0,-0
0.003,0,-0
0.00301041666666667,0,-0
0.00302083333333333,0,-0
0.00303125,0,-0
0.00304166666666667,0,-0
0.00305208333333333,0,-0
0.0030625,0,-0
0.00307291666666667,0,-0
0.00308333333333333,0,-0
0.00309375,0,-0
0.00310416666666667,0,-0
0.00311458333333333,0,-0
0.003125,0,-0
0.00313541666666667,0,-0
0.00314583333333333,0,-0
0.00315625,0,-0
0.00316666666666667,0,-0
0.00317708333333333,0,-0
0.0031875,0,-0
0.00319791666666667,0,-0
0.00320833333333333,0,-0
0.00321875,0,-0
0.00322916666666667,0,-0
0.00323958333333333,0,-0
0.00325,0,-0
0.00326041666666667,0,-0
0.00327083333333333,0,-0
0.00328125,0,-0
0.00329166666666667,0,-0
0.00330208333333333,0,-0
0.0033125,0,-0
0.00332291666666667,0,-0
0.00333333333333333,0,-0
0.00334375,0,-0
0.00335416666666667,0,-0
0.00336458333333333,0,-0
0.003375,0,-0
0.00338541666666667,0,-0
0.00339583333333333,0,-0
0.00340625,0,-0
0.00341666666666667,0,-0
0.00342708333333333,0,-0
0.0034375,0,-0
0.00344791666666667,0,-0
0.00345833333333333,0,-0
0.00346875,0,-0
0.00347916666666667,0,-0
0.00348958333333333,0,-0
0.0035,0,-0
0.00351041666666667,0,-0
0.00352083333333333,0,-0
0.00353125,0,-0
0.00354166666666667,0,-0
0.00355208333333333,0,-0
0.0035625,0,-0
0.00357291666666667,0,-0
0.00358333333333333,0,-0
0.00359375,0,-0
0.00360416666666667,0,-0
0.00361458333333333,0,-0
0.003625,0,-0
0.00363541666666667,0,-0
0.00364583333333333,0,-0
0.00365625,0,-0
0.00366666666666667,0,-0
0.00367708333333333,0,-0
0.0036875,0,-0
0.00369791666666667,0,-0
0.00370833333333333,0,-0
0.00371875,0,-0
0.00372916666666667,0,-0
0.00373958333333333,0,-0
0.00375,0,-0
0.00376041666666667,0,-0
0.00377083333333333,0,-0
0.00378125,0,-0
0.00379166666666667,0,-0
0.00380208333333333,0,-0
0.0038125,0,-0
0.00382291666666667,0,-0
0.00383333333333333,0,-0
0.00384375,0,-0
0.00385416666666667,0,-0
0.00386458333333333,0,-0
0.003875,0,-0
0.00388541666666667,0,-0
0.00389583333333333,0,-0
0.00390625,0,-0
0.00391666666666667,0,-0
0.00392708333333333,0,-0
0.0039375,0,-0
0.00394791666666667,0,-0
0.00395833333333333,0,-0
0.00396875,0,-0
0.00397916666666667,0,-0
0.00398958333333333,0,-0
0.004,0,-0
0.00401041666666667,0,-0
0.00402083333333333,0,-0
0.00403125,0,-0
0.00404166666666667,0,-0
0.00405208333333333,0,-0
0.0040625,0,-0
0.00407291666666667,0,-0
0.00408333333333333,0,-0
0.00409375,0,-0
0.00410416666666667,0,-0
0.00411458333333333,0,-0
0.004125,0,-0
0.00413541666666667,0,-0
0.00414583333333333,0,-0
0.00415625,0,-0
0.00416666666666667,0,-0
0.00417708333333333,0,-0
0.0041875,0,-0
0.00419791666666667,0,-0
0.00420833333333333,0,-0
0.00421875,0,-0
0.00422916666666667,0,-0
0.00423958333333333,0,-0
0.00425,0,-0
0.00426041666666667,0,-0
0.00427083333333333,0,-0
0.00428125,0,-0
0.00429166666666667,0,-0
0.00430208333333333,0,-0
0.0043125,0,-0
0.00432291666666667,0,-0
0.00433333333333333,0,-0
0.00434375,0,-0
0.00435416666666667,0,-0
0.00436458333333333,0,-0
0.004375,0,-0
0.00438541666666667,0,-0
0.00439583333333333,0,-0
0.00440625,0,-0
0.00441666666666667,0,-0
0.00442708333333333,0,-0
0.0044375,0,-0
0.00444791666666667,0,-0
0.00445833333333333,0,-0
0.00446875,0,-0
0.00447916666666667,0,-0
0.00448958333333333,0,-0
0.0045,0,-0
0.00451041666666667,0,-0
0.00452083333333333,0,-0
0.00453125,0,-0
0.00454166666666667,0,-0
0.00455208333333333,0,-0
0.0045625,0,-0
0.00457291666666667,0,-0
0.00458333333333333,0,-0
0.00459375,0,-0
0.00460416666666667,0,-0
0.00461458333333333,0,-0
0.004625,0,-0
0.00463541666666667,0,-0
0.00464583333333333,0,-0
0.00465625,0,-0
0.00466666666666667,0,-0
0.00467708333333333,0,-0
0.0046875,0,-0
0.00469791666666667,0,-0
0.00470833333333333,0,-0
0.00471875,0,-0
0.00472916666666667,0,-0
0.00473958333333333,0,-0
0.00475,0,-0
0.00476041666666667,0,-0
0.00477083333333333,0,-0
0.00478125,0,-0
0.00479166666666667,0,-0
0.00480208333333333,0,-0
0.0048125,0,-0
0.00482291666666667,0,-0
0.00483333333333333,0,-0
0.00484375,0,-0
0.00485416666666667,0,-0
0.00486458333333333,0,-0
0.004875,0,-0
0.00488541666666667,0,-0
0.00489583333333333,0,-0
0.00490625,0,-0
0.00491666666666667,0,-0
0.00492708333333333,0,-0
0.0049375,0,-0
0.00494791666666667,0,-0
0.00495833333333333,0,-0
0.00496875,0,-0
0.00497916666666667,0,-0
0.00498958333333333,0,-0
0.005,0,-0
0.00501041666666667,0,-0
0.00502083333333333,0,-0
0.00503125,0,-0
0.00504166666666667,0,-0
0.00505208333333333,0,-0
0.0050625,0,-0
0.00507291666666667,0,-0
0.00508333333333333,0,-0
0.00509375,0,-0
0.00510416666666667,0,-0
0.00511458333333333,0,-0
0.005125,0,-0
0.00513541666666667,0,-0
0.00514583333333333,0,-0
0.00515625,0,-0
0.00516666666666667,0,-0
0.00517708333333333,0,-0
0.0051875,0,-0
0.00519791666666667,0,-0
0.00520833333333333,0,-0
0.00521875,0,-0
0.00522916666666667,0,-0
0.00523958333333333,0,-0
0.00525,0,-0
0.00526041666666667,0,-0
0.00527083333333333,0,-0
0.00528125,0,-0
0.00529166666666667,0,-0
0.00530208333333333,0,-0
0.0053125,0,-0
0.00532291666666667,0,-0
0.00533333333333333,0,-0
0.00534375,0,-0
0.00535416666666667,0,-0
0.00536458333333333,0,-0
0.005375,0,-0
0.00538541666666667,0,-0
0.00539583333333333,0,-0
0.00540625,0,-0
0.00541666666666667,0,-0
0.00542708333333333,0,-0
0.0054375,0,-0
0.00544791666666667,0,-0
0.00545833333333333,0,-0
0.00546875,0,-0
0.00547916666666667,0,-0
0.00548958333333333,0,-0
0.0055,0,-0
0.00551041666666667,0,-0
0.00552083333333333,0,-0
0.00553125,0,-0
0.00554166666666667,0,-0
0.00555208333333333,0,-0
0.0055625,0,-0
0.00557291666666667,0,-0
0.00558333333333333,0,-0
0.00559375,0,-0
0.00560416666666667,0,-0
0.00561458333333333,0,-0
0.005625,0,-0
0.00563541666666667,0,-0
0.00564583333333333,0,-0
0.00565625,0,-0
0.00566666666666667,0,-0
0.00567708333333333,0,-0
0.0056875,0,-0
0.00569791666666667,0,-0
0.00570833333333333,0,-0
0.00571875,0,-0
0.00572916666666667,0,-0
0.00573958333333333,0,-0
0.00575,0,-0
0.00576041666666667,0,-0
0.00577083333333333,0,-0
0.00578125,0,-0
0.00579166666666667,0,-0
0.00580208333333333,0,-0
0.0058125,0,-0
0.00582291666666667,0,-0
0.00583333333333333,0,-0
0.00584375,0,-0
0.00585416666666667,0,-0
0.00586458333333333,0,-0
0.005875,0,-0
0.00588541666666667,0,-0
0.00589583333333333,0,-0
0.00590625,0,-0
0.00591666666666667,0,-0
0.00592708333333333,0,-0
0.0059375,0,-0
0.00594791666666667,0,-0
0.00595833333333333,0,-0
0.00596875,0,-0
0.00597916666666667,0,-0
0.00598958333333333,0,-0
0.006,0,-0
0.00601041666666667,0,-0
0.00602083333333333,0,-0
0.00603125,0,-0
0.00604166666666667,0,-0
0.00605208333333333,0,-0
0.0060625,0,-0
0.00607291666666667,0,-0
0.00608333333333333,0,-0
0.00609375,0,-0
0.00610416666666667,0,-0
0.00611458333333333,0,-0
0.006125,0,-0
0.00613541666666667,0,-0
0.00614583333333333,0,-0
0.00615625,0,-0
0.00616666666666667,0,-0
0.00617708333333333,0,-0
0.0061875,0,-0
0.00619791666666667,0,-0
0.00620833333333333,0,-0
0.00621875,0,-0
0.00622916666666667,0,-0
0.00623958333333333,0,-0
0.00625,0,-0
0.00626041666666667,0,-0
0.00627083333333333,0,-0
0.00628125,0,-0
0.00629166666666667,0,-0
0.00630208333333333,0,-0
0.0063125,0,-0
0.00632291666666667,0,-0
0.00633333333333333,0,-0
0.00634375,0,-0
0.00635416666666667,0,-0
0.00636458333333333,0,-0
0.006375,0,-0
0.00638541666666667,0,-0
0.00639583333333333,0,-0
0.00640625,0,-0
0.00641666666666667,0,-0
0.00642708333333333,0,-0
0.0064375,0,-0
0.00644791666666667,0,-0
0.00645833333333333,0,-0
0.00646875,0,-0
0.00647916666666667,0,-0
0.00648958333333333,0,-0
0.0065,0,-0
0.00651041666666667,0,-0
0.00652083333333333,0,-0
0.00653125,0,-0
0.00654166666666667,0,-0
0.00655208333333333,0,-0
0.0065625,0,-0
0.00657291666666667,0,-0
0.00658333333333333,0,-0
0.00659375,0,-0
0.00660416666666667,0,-0
0.00661458333333333,0,-0
0.006625,0,-0
0.00663541666666667,0,-0
0.00664583333333333,0,-0
0.00665625,0,-0
0.00666666666666667,0,-0
0.00667708333333333,0,-0
0.0066875,0,-0
0.00669791666666667,0,-0
0.00670833333333333,0,-0
0.00671875,0,-0
0.00672916666666667,0,-0
0.00673958333333333,0,-0
0.00675,0,-0
0.00676041666666667,0,-0
0.00677083333333333,0,-0
0.00678125,0,-0
0.00679166666666667,0,-0
0.00680208333333333,0,-0
0.0068125,0,-0
0.00682291666666667,0,-0
0.00683333333333333,0,-0
0.00684375,0,-0
0.00685416666666667,0,-0
0.00686458333333333,0,-0
0.006875,0,-0
0.00688541666666667,0,-0
0.00689583333333333,0,-0
0.00690625,0,-0
0.00691666666666667,0,-0
0.00692708333333333,0,-0
0.0069375,0,-0
0.00694791666666667,0,-0
0.00695833333333333,0,-0
0.00696875,0,-0
0.00697916666666667,0,-0
0.00698958333333333,0,-0
0.007,0,-0
0.00701041666666667,0,-0
0.00702083333333333,0,-0
0.00703125,0,-0
0.00704166666666667,0,-0
0.00705208333333333,0,-0
0.0070625,0,-0
0.00707291666666667,0,-0
0.00708333333333333,0,-0
0.00709375,0,-0
0.00710416666666667,0,-0
0.00711458333333333,0,-0
0.007125,0,-0
0.00713541666666667,0,-0
0.00714583333333333,0,-0
0.00715625,0,-0
0.00716666666666667,0,-0
0.00717708333333333,0,-0
0.0071875,0,-0
0.00719791666666667,0,-0
0.00720833333333333,0,-0
0.00721875,0,-0
0.00722916666666667,0,-0
0.00723958333333333,0,-0
0.00725,0,-0
0.00726041666666667,0,-0
0.00727083333333333,0,-0
0.00728125,0,-0
0.00729166666666667,0,-0
0.00730208333333333,0,-0
0.0073125,0,-0
0.00732291666666667,0,-0
0.00733333333333333,0,-0
0.00734375,0,-0
0.00735416666666667,0,-0
0.00736458333333333,0,-0
0.007375,0,-0
0.00738541666666667,0,-0
0.00739583333333333,0,-0
0.00740625,0,-0
0.00741666666666667,0,-0
0.00742708333333333,0,-0
0.0074375,0,-0
0.00744791666666667,0,-0
0.00745833333333333,0,-0
0.00746875,0,-0
0.00747916666666667,0,-0
0.00748958333333333,0,-0
0.0075,0,-0
0.00751041666666667,0,-0
0.00752083333333333,0,-0
0.00753125,0,-0
0.00754166666666667,0,-0
0.00755208333333333,0,-0
0.0075625,0,-0
0.00757291666666667,0,-0
0.00758333333333333,0,-0
0.00759375,0,-0
0.00760416666666667,0,-0
0.00761458333333333,0,-0
0.007625,0,-0
0.00763541666666667,0,-0
0.00764583333333333,0,-0
0.00765625,0,-0
0.00766666666666667,0,-0
0.00767708333333333,0,-0
0.0076875,0,-0
0.00769791666666667,0,-0
0.00770833333333333,0,-0
0.00771875,0,-0
0.00772916666666667,0,-0
0.00773958333333333,0,-0
0.00775,0,-0
0.00776041666666667,0,-0
0.00777083333333333,0,-0
0.00778125,0,-0
0.00779166666666667,0,-0
0.00780208333333333,0,-0
0.0078125,0,-0
0.00782291666666667,0,-0
0.00783333333333333,0,-0
0.00784375,0,-0
0.00785416666666667,0,-0
0.00786458333333333,0,-0
0.007875,0,-0
0.00788541666666667,0,-0
0.00789583333333333,0,-0
0.00790625,0,-0
0.00791666666666667,0,-0
0.00792708333333333,0,-0
0.0079375,0,-0
0.00794791666666667,0,-0
0.00795833333333333,0,-0
0.00796875,0,-0
0.00797916666666667,0,-0
0.00798958333333333,0,-0
0.008,0,-0
0.00801041666666667,0,-0
0.00802083333333333,0,-0
0.00803125,0,-0
0.00804166666666667,0,-0
0.00805208333333333,0,-0
0.0080625,0,-0
0.00807291666666667,0,-0
0.00808333333333333,0,-0
0.00809375,0,-0
0.00810416666666667,0,-0
0.00811458333333333,0,-0
0.008125,0,-0
0.00813541666666667,0,-0
0.00814583333333333,0,-0
0.00815625,0,-0
0.00816666666666667,0,-0
0.00817708333333333,0,-0
0.0081875,0,-0
0.00819791666666667,0,-0
0.00820833333333333,0,-0
0.00821875,0,-0
0.00822916666666667,0,-0
0.00823958333333333,0,-0
0.00825,0,-0
0.00826041666666667,0,-0
0.00827083333333333,0,-0
0.00828125,0,-0
0.00829166666666667,0,-0
0.00830208333333333,0,-0
0.0083125,0,-0
0.00832291666666667,0,-0
0.00833333333333333,0,-0
0.00834375,0,-0
0.00835416666666667,0,-0
0.00836458333333333,0,-0
0.008375,0,-0
0.00838541666666667,0,-0
0.00839583333333333,0,-0
0.00840625,0,-0
0.00841666666666667,0,-0
0.00842708333333333,0,-0
0.0084375,0,-0
0.00844791666666667,0,-0
0.00845833333333333,0,-0
0.00846875,0,-0
0.00847916666666667,0,-0
0.00848958333333333,0,-0
0.0085,0,-0
0.00851041666666667,0,-0
0.00852083333333333,0,-0
0.00853125,0,-0
0.00854166666666667,0,-0
0.00855208333333333,0,-0
0.0085625,0,-0
0.00857291666666667,0,-0
0.00858333333333333,0,-0
0.00859375,0,-0
0.00860416666666667,0,-0
0.00861458333333333,0,-0
0.008625,0,-0
0.00863541666666667,0,-0
0.00864583333333333,0,-0
0.00865625,0,-0
0.00866666666666667,0,-0
0.00867708333333333,0,-0
0.0086875,0,-0
0.00869791666666667,0,-0
0.00870833333333333,0,-0
0.00871875,0,-0
0.00872916666666667,0,-0
0.00873958333333333,0,-0
0.00875,0,-0
0.00876041666666667,0,-0
0.00877083333333333,0,-0
0.00878125,0,-0
0.00879166666666667,0,-0
0.00880208333333333,0,-0
0.0088125,0,-0
0.00882291666666667,0,-0
0.00883333333333333,0,-0
0.00884375,0,-0
0.00885416666666667,0,-0
0.00886458333333333,0,-0
0.008875,0,-0
0.00888541666666667,0,-0
0.00889583333333333,0,-0
0.00890625,0,-0
0.00891666666666667,0,-0
0.00892708333333333,0,-0
0.0089375,0,-0
0.00894791666666667,0,-0
0.00895833333333333,0,-0
0.00896875,0,-0
0.00897916666666667,0,-0
0.00898958333333333,0,-0
0.009,0,-0
0.00901041666666667,0,-0
0.00902083333333333,0,-0
0.00903125,0,-0
0.00904166666666667,0,-0
0.00905208333333333,0,-0
0.0090625,0,-0
0.00907291666666667,0,-0
0.00908333333333333,0,-0
0.00909375,0,-0
0.00910416666666667,0,-0
0.00911458333333333,0,-0
0.009125,0,-0
0.00913541666666667,0,-0
0.00914583333333333,0,-0
0.00915625,0,-0
0.00916666666666667,0,-0
0.00917708333333333,0,-0
0.0091875,0,-0
0.00919791666666667,0,-0
0.00920833333333333,0,-0
0.00921875,0,-0
0.00922916666666667,0,-0
0.00923958333333333,0,-0
0.00925,0,-0
0.00926041666666667,0,-0
0.00927083333333333,0,-0
0.00928125,0,-0
0.00929166666666667,0,-0
0.00930208333333333,0,-0
0.0093125,0,-0
0.00932291666666667,0,-0
0.00933333333333333,0,-0
0.00934375,0,-0
0.00935416666666667,0,-0
0.00936458333333333,0,-0
0.009375,0,-0
0.00938541666666667,0,-0
0.00939583333333333,0,-0
0.00940625,0,-0
0.00941666666666667,0,-0
0.00942708333333333,0,-0
0.0094375,0,-0
0.00944791666666667,0,-0
0.00945833333333333,0,-0
0.00946875,0,-0
0.00947916666666667,0,-0
0.00948958333333333,0,-0
0.0095,0,-0
0.00951041666666667,0,-0
0.00952083333333333,0,-0
0.00953125,0,-0
0.00954166666666667,0,-0
0.00955208333333333,0,-0
0.0095625,0,-0
0.00957291666666667,0,-0
0.00958333333333333,0,-0
0.00959375,0,-0
0.00960416666666667,0,-0
0.00961458333333333,0,-0
0.009625,0,-0
0.00963541666666667,0,-0
0.00964583333333333,0,-0
0.00965625,0,-0
0.00966666666666667,0,-0
0.00967708333333333,0,-0
0.0096875,0,-0
0.00969791666666667,0,-0
0.00970833333333333,0,-0
0.00971875,0,-0
0.00972916666666667,0,-0
0.00973958333333333,0,-0
0.00975,0,-0
0.00976041666666667,0,-0
0.00977083333333333,0,-0
0.00978125,0,-0
0.00979166666666667,0,-0
0.00980208333333333,0,-0
0.0098125,0,-0
0.00982291666666667,0,-0
0.00983333333333333,0,-0
0.00984375,0,-0
0.00985416666666667,0,-0
0.00986458333333333,0,-0
0.009875,0,-0
0.00988541666666667,0,-0
0.00989583333333333,0,-0
0.00990625,0,-0
0.00991666666666667,0,-0
0.00992708333333333,0,-0
0.0099375,0,-0
0.00994791666666667,0,-0
0.00995833333333333,0,-0
0.00996875,0,-0
0.00997916666666667,0,-0
0.00998958333333333,0,-0
0.01,0,-0
0.0100104166666667,0,-0
0.0100208333333333,0,-0
0.01003125,0,-0
0.0100416666666667,0,-0
0.0100520833333333,0,-0
0.0100625,0,-0
0.0100729166666667,0,-0
0.0100833333333333,0,-0
0.01009375,0,-0
0.0101041666666667,0,-0
0.0101145833333333,0,-0
0.010125,0,-0
0.0101354166666667,0,-0
0.0101458333333333,0,-0
0.01015625,0,-0
0.0101666666666667,0,-0
0.0101770833333333,0,-0
0.0101875,0,-0
0.0101979166666667,0,-0
0.0102083333333333,0,-0
0.01021875,0,-0
0.0102291666666667,0,-0
0.0102395833333333,0,-0
0.01025,0,-0
0.0102604166666667,0,-0
0.0102708333333333,0,-0
0.01028125,0,-0
0.0102916666666667,0,-0
0.0103020833333333,0,-0
0.0103125,0,-0
0.0103229166666667,0,-0
0.0103333333333333,0,-0
0.01034375,0,-0
0.0103541666666667,0,-0
0.0103645833333333,0,-0
0.010375,0,-0
0.0103854166666667,0,-0
0.0103958333333333,0,-0
0.01040625,0,-0
0.0104166666666667,0,-0
0.0104270833333333,0,-0
0.0104375,0,-0
0.0104479166666667,0,-0
0.0104583333333333,0,-0
0.01046875,0,-0
0.0104791666666667,0,-0
0.0104895833333333,0,-0
0.0105,0,-0
0.0105104166666667,0,-0
0.0105208333333333,0,-0
0.01053125,0,-0
0.0105416666666667,0,-0
0.0105520833333333,0,-0
0.0105625,0,-0
0.0105729166666667,0,-0
0.0105833333333333,0,-0
0.01059375,0,-0
0.0106041666666667,0,-0
0.0106145833333333,0,-0
0.010625,0,-0
0.0106354166666667,0,-0
0.0106458333333333,0,-0
0.01065625,0,-0
0.0106666666666667,0,-0
0.0106770833333333,0,-0
0.0106875,0,-0
0.0106979166666667,0,-0
0.0107083333333333,0,-0
0.01071875,0,-0
0.0107291666666667,0,-0
0.0107395833333333,0,-0
0.01075,0,-0
0.0107604166666667,0,-0
0.0107708333333333,0,-0
0.01078125,0,-0
0.0107916666666667,0,-0
0.0108020833333333,0,-0
0.0108125,0,-0
0.0108229166666667,0,-0
0.0108333333333333,0,-0
0.01084375,0,-0
0.0108541666666667,0,-0
0.0108645833333333,0,-0
0.010875,0,-0
0.0108854166666667,0,-0
0.0108958333333333,0,-0
0.01090625,0,-0
0.0109166666666667,0,-0
0.0109270833333333,0,-0
0.0109375,0,-0
0.0109479166666667,0,-0
0.0109583333333333,0,-0
0.01096875,0,-0
0.0109791666666667,0,-0
0.0109895833333333,0,-0
0.011,0,-0
0.0110104166666667,0,-0
0.0110208333333333,0,-0
0.01103125,0,-0
0.0110416666666667,0,-0
0.0110520833333333,0,-0
0.0110625,0,-0
0.0110729166666667,0,-0
0.0110833333333333,0,-0
0.01109375,0,-0
0.0111041666666667,0,-0
0.0111145833333333,0,-0
0.011125,0,-0
0.0111354166666667,0,-0
0.0111458333333333,0,-0
0.01115625,0,-0
0.0111666666666667,0,-0
0.0111770833333333,0,-0
0.0111875,0,-0
0.0111979166666667,0,-0
0.0112083333333333,0,-0
0.01121875,0,-0
0.0112291666666667,0,-0
0.0112395833333333,0,-0
0.01125,0,-0
0.0112604166666667,0,-0
0.0112708333333333,0,-0
0.01128125,0,-0
0.0112916666666667,0,-0
0.0113020833333333,0,-0
0.0113125,0,-0
0.0113229166666667,0,-0
0.0113333333333333,0,-0
0.01134375,0,-0
0.0113541666666667,0,-0
0.0113645833333333,0,-0
0.011375,0,-0
0.0113854166666667,0,-0
0.0113958333333333,0,-0
0.01140625,0,-0
0.0114166666666667,0,-0
0.0114270833333333,0,-0
0.0114375,0,-0
0.0114479166666667,0,-0
0.0114583333333333,0,-0
0.01146875,0,-0
0.0114791666666667,0,-0
0.0114895833333333,0,-0
0.0115,0,-0
0.0115104166666667,0,-0
0.0115208333333333,0,-0
0.01153125,0,-0
0.0115416666666667,0,-0
0.0115520833333333,0,-0
0.0115625,0,-0
0.0115729166666667,0,-0
0.0115833333333333,0,-0
0.01159375,0,-0
0.0116041666666667,0,-0
0.0116145833333333,0,-0
0.011625,0,-0
0.0116354166666667,0,-0
0.0116458333333333,0,-0
0.01165625,0,-0
0.0116666666666667,0,-0
0.0116770833333333,0,-0
0.0116875,0,-0
0.0116979166666667,0,-0
0.0117083333333333,0,-0
0.01171875,0,-0
0.0117291666666667,0,-0
0.0117395833333333,0,-0
0.01175,0,-0
0.0117604166666667,0,-0
0.0117708333333333,0,-0
0.01178125,0,-0
0.0117916666666667,0,-0
0.0118020833333333,0,-0
0.0118125,0,-0
0.0118229166666667,0,-0
0.0118333333333333,0,-0
0.01184375,0,-0
0.0118541666666667,0,-0
0.0118645833333333,0,-0
0.011875,0,-0
0.0118854166666667,0,-0
0.0118958333333333,0,-0
0.01190625,0,-0
0.0119166666666667,0,-0
0.0119270833333333,0,-0
0.0119375,0,-0
0.0119479166666667,0,-0
0.0119583333333333,0,-0
0.01196875,0,-0
0.0119791666666667,0,-0
0.0119895833333333,0,-0
0.012,0,-0
0.0120104166666667,0,-0
0.0120208333333333,0,-0
0.01203125,0,-0
0.0120416666666667,0,-0
0.0120520833333333,0,-0
0.0120625,0,-0
0.0120729166666667,0,-0
0.0120833333333333,0,-0
0.01209375,0,-0
0.0121041666666667,0,-0
0.0121145833333333,0,-0
0.012125,0,-0
0.0121354166666667,0,-0
0.0121458333333333,0,-0
0.01215625,0,-0
0.0121666666666667,0,-0
0.0121770833333333,0,-0
0.0121875,0,-0
0.0121979166666667,0,-0
0.0122083333333333,0,-0
0.01221875,0,-0
0.0122291666666667,0,-0
0.0122395833333333,0,-0
0.01225,0,-0
0.0122604166666667,0,-0
0.0122708333333333,0,-0
0.01228125,0,-0
0.0122916666666667,0,-0
0.0123020833333333,0,-0
0.0123125,0,-0
0.0123229166666667,0,-0
0.0123333333333333,0,-0
0.01234375,0,-0
0.0123541666666667,0,-0
0.0123645833333333,0,-0
0.012375,0,-0
0.0123854166666667,0,-0
0.0123958333333333,0,-0
0.01240625,0,-0
0.0124166666666667,0,-0
0.0124270833333333,0,-0
0.0124375,0,-0
0.0124479166666667,0,-0
0.0124583333333333,0,-0
0.01246875,0,-0
0.0124791666666667,0,-0
0.0124895833333333,0,-0
0.0125,0,-0
0.0125104166666667,0,-0
0.0125208333333333,0,-0
0.01253125,0,-0
0.0125416666666667,0,-0
0.0125520833333333,0,-0
0.0125625,0,-0
0.0125729166666667,0,-0
0.0125833333333333,0,-0
0.01259375,0,-0
0.0126041666666667,0,-0
0.0126145833333333,0,-0
0.012625,0,-0
0.0126354166666667,0,-0
0.0126458333333333,0,-0
0.01265625,0,-0
0.0126666666666667,0,-0
0.0126770833333333,0,-0
0.0126875,0,-0
0.0126979166666667,0,-0
0.0127083333333333,0,-0
0.01271875,0,-0
0.0127291666666667,0,-0
0.0127395833333333,0,-0
0.01275,0,-0
0.0127604166666667,0,-0
0.0127708333333333,0,-0
0.01278125,0,-0
0.0127916666666667,0,-0
0.0128020833333333,0,-0
0.0128125,0,-0
0.0128229166666667,0,-0
0.0128333333333333,0,-0
0.01284375,0,-0
0.0128541666666667,0,-0
0.0128645833333333,0,-0
0.012875,0,-0
0.0128854166666667,0,-0
0.0128958333333333,0,-0
0.01290625,0,-0
0.0129166666666667,0,-0
0.0129270833333333,0,-0
0.0129375,0,-0
0.0129479166666667,0,-0
0.0129583333333333,0,-0
0.01296875,0,-0
0.0129791666666667,0,-0
0.0129895833333333,0,-0
0.013,0,-0
0.0130104166666667,0,-0
0.0130208333333333,0,-0
0.01303125,0,-0
0.0130416666666667,0,-0
0.0130520833333333,0,-0
0.0130625,0,-0
0.0130729166666667,0,-0
0.0130833333333333,0,-0
0.01309375,0,-0
0.0131041666666667,0,-0
0.0131145833333333,0,-0
0.013125,0,-0
0.0131354166666667,0,-0
0.0131458333333333,0,-0
0.01315625,0,-0
0.0131666666666667,0,-0
0.0131770833333333,0,-0
0.0131875,0,-0
0.0131979166666667,0,-0
0.0132083333333333,0,-0
0.01321875,0,-0
0.0132291666666667,0,-0
0.0132395833333333,0,-0
0.01325,0,-0
0.0132604166666667,0,-0
0.0132708333333333,0,-0
0.01328125,0,-0
0.0132916666666667,0,-0
0.0133020833333333,0,-0
0.0133125,0,-0
0.0133229166666667,0,-0
0.0133333333333333,0,-0
0.01334375,0,-0
0.0133541666666667,0,-0
0.0133645833333333,0,-0
0.013375,0,-0
0.0133854166666667,0,-0
0.0133958333333333,0,-0
0.01340625,0,-0
0.0134166666666667,0,-0
0.0134270833333333,0,-0
0.0134375,0,-0
0.0134479166666667,0,-0
0.0134583333333333,0,-0
0.01346875,0,-0
0.0134791666666667,0,-0
0.0134895833333333,0,-0
0.0135,0,-0
0.0135104166666667,0,-0
0.0135208333333333,0,-0
0.01353125,0,-0
0.0135416666666667,0,-0
0.0135520833333333,0,-0
0.0135625,0,-0
0.0135729166666667,0,-0
0.0135833333333333,0,-0
0.01359375,0,-0
0.0136041666666667,0,-0
0.0136145833333333,0,-0
0.013625,0,-0
0.0136354166666667,0,-0
0.0136458333333333,0,-0
0.01365625,0,-0
0.0136666666666667,0,-0
0.0136770833333333,0,-0
0.0136875,0,-0
0.0136979166666667,0,-0
0.0137083333333333,0,-0
0.01371875,0,-0
0.0137291666666667,0,-0
0.0137395833333333,0,-0
0.01375,0,-0
0.0137604166666667,0,-0
0.0137708333333333,0,-0
0.01378125,0,-0
0.0137916666666667,0,-0
0.0138020833333333,0,-0
0.0138125,0,-0
0.0138229166666667,0,-0
0.0138333333333333,0,-0
0.01384375,0,-0
0.0138541666666667,0,-0
0.0138645833333333,0,-0
0.013875,0,-0
0.0138854166666667,0,-0
0.0138958333333333,0,-0
0.01390625,0,-0
0.0139166666666667,0,-0
0.0139270833333333,0,-0
0.0139375,0,-0
0.0139479166666667,0,-0
0.0139583333333333,0,-0
0.01396875,0,-0
0.0139791666666667,0,-0
0.0139895833333333,0,-0
0.014,0,-0
0.0140104166666667,0,-0
0.0140208333333333,0,-0
0.01403125,0,-0
0.0140416666666667,0,-0
0.0140520833333333,0,-0
0.0140625,0,-0
0.0140729166666667,0,-0
0.0140833333333333,0,-0
0.01409375,0,-0
0.0141041666666667,0,-0
0.0141145833333333,0,-0
0.014125,0,-0
0.0141354166666667,0,-0
0.0141458333333333,0,-0
0.01415625,0,-0
0.0141666666666667,0,-0
0.0141770833333333,0,-0
0.0141875,0,-0
0.0141979166666667,0,-0
0.0142083333333333,0,-0
0.01421875,0,-0
0.0142291666666667,0,-0
0.0142395833333333,0,-0
0.01425,0,-0
0.0142604166666667,0,-0
0.0142708333333333,0,-0
0.01428125,0,-0
0.0142916666666667,0,-0
0.0143020833333333,0,-0
0.0143125,0,-0
0.0143229166666667,0,-0
0.0143333333333333,0,-0
0.01434375,0,-0
0.0143541666666667,0,-0
0.0143645833333333,0,-0
0.014375,0,-0
0.0143854166666667,0,-0
0.0143958333333333,0,-0
0.01440625,0,-0
0.0144166666666667,0,-0
0.0144270833333333,0,-0
0.0144375,0,-0
0.0144479166666667,0,-0
0.0144583333333333,0,-0
0.01446875,0,-0
0.0144791666666667,0,-0
0.0144895833333333,0,-0
0.0145,0,-0
0.0145104166666667,0,-0
0.0145208333333333,0,-0
0.01453125,0,-0
0.0145416666666667,0,-0
0.0145520833333333,0,-0
0.0145625,0,-0
0.0145729166666667,0,-0
0.0145833333333333,0,-0
0.01459375,0,-0
0.0146041666666667,0,-0
0.0146145833333333,0,-0
0.014625,0,-0
0.0146354166666667,0,-0
0.0146458333333333,0,-0
0.01465625,0,-0
0.0146666666666667,0,-0
0.0146770833333333,0,-0
0.0146875,0,-0
0.0146979166666667,0,-0
0.0147083333333333,0,-0
0.01471875,0,-0
0.0147291666666667,0,-0
0.0147395833333333,0,-0
0.01475,0,-0
0.0147604166666667,0,-0
0.0147708333333333,0,-0
0.01478125,0,-0
0.0147916666666667,0,-0
0.0148020833333333,0,-0
0.0148125,0,-0
0.0148229166666667,0,-0
0.0148333333333333,0,-0
0.01484375,0,-0
0.0148541666666667,0,-0
0.0148645833333333,0,-0
0.014875,0,-0
0.0148854166666667,0,-0
0.0148958333333333,0,-0
0.01490625,0,-0
0.0149166666666667,0,-0
0.0149270833333333,0,-0
0.0149375,0,-0
0.0149479166666667,0,-0
0.0149583333333333,0,-0
0.01496875,0,-0
0.0149791666666667,0,-0
0.0149895833333333,0,-0
0.015,0,-0
0.0150104166666667,0,-0
0.0150208333333333,0,-0
0.01503125,0,-0
0.0150416666666667,0,-0
0.0150520833333333,0,-0
0.0150625,0,-0
0.0150729166666667,0,-0
0.0150833333333333,0,-0
0.01509375,0,-0
0.0151041666666667,0,-0
0.0151145833333333,0,-0
0.015125,0,-0
0.0151354166666667,0,-0
0.0151458333333333,0,-0
0.01515625,0,-0
0.0151666666666667,0,-0
0.0151770833333333,0,-0
0.0151875,0,-0
0.0151979166666667,0,-0
0.0152083333333333,0,-0
0.01521875,0,-0
0.0152291666666667,0,-0
0.0152395833333333,0,-0
0.01525,0,-0
0.0152604166666667,0,-0
0.0152708333333333,0,-0
0.01528125,0,-0
0.0152916666666667,0,-0
0.0153020833333333,0,-0
0.0153125,0,-0
0.0153229166666667,0,-0
0.0153333333333333,0,-0
0.01534375,0,-0
0.0153541666666667,0,-0
0.0153645833333333,0,-0
0.015375,0,-0
0.0153854166666667,0,-0
0.0153958333333333,0,-0
0.01540625,0,-0
0.0154166666666667,0,-0
0.0154270833333333,0,-0
0.0154375,0,-0
0.0154479166666667,0,-0
0.0154583333333333,0,-0
0.01546875,0,-0
0.0154791666666667,0,-0
0.0154895833333333,0,-0
0.0155,0,-0
0.0155104166666667,0,-0
0.0155208333333333,0,-0
0.01553125,0,-0
0.0155416666666667,0,-0
0.0155520833333333,0,-0
0.0155625,0,-0
0.0155729166666667,0,-0
0.0155833333333333,0,-0
0.01559375,0,-0
0.0156041666666667,0,-0
0.0156145833333333,0,-0
0.015625,0,-0
0.0156354166666667,0,-0
0.0156458333333333,0,-0
0.01565625,0,-0
0.0156666666666667,0,-0
0.0156770833333333,0,-0
0.0156875,0,-0
0.0156979166666667,0,-0
0.0157083333333333,0,-0
0.01571875,0,-0
0.0157291666666667,0,-0
0.0157395833333333,0,-0
0.01575,0,-0
0.0157604166666667,0,-0
0.0157708333333333,0,-0
0.01578125,0,-0
0.0157916666666667,0,-0
0.0158020833333333,0,-0
0.0158125,0,-0
0.0158229166666667,0,-0
0.0158333333333333,0,-0
0.01584375,0,-0
0.0158541666666667,0,-0
0.0158645833333333,0,-0
0.015875,0,-0
0.0158854166666667,0,-0
0.0158958333333333,0,-0
0.01590625,0,-0
0.0159166666666667,0,-0
0.0159270833333333,0,-0
0.0159375,0,-0
0.0159479166666667,0,-0
0.0159583333333333,0,-0
0.01596875,0,-0
0.0159791666666667,0,-0
0.0159895833333333,0,-0
0.016,0,-0
0.0160104166666667,0,-0
0.0160208333333333,0,-0
0.01603125,0,-0
0.0160416666666667,0,-0
0.0160520833333333,0,-0
0.0160625,0,-0
0.0160729166666667,0,-0
0.0160833333333333,0,-0
0.01609375,0,-0
0.0161041666666667,0,-0
0.0161145833333333,0,-0
0.016125,0,-0
0.0161354166666667,0,-0
0.0161458333333333,0,-0
0.01615625,0,-0
0.0161666666666667,0,-0
0.0161770833333333,0,-0
0.0161875,0,-0
0.0161979166666667,0,-0
0.0162083333333333,0,-0
0.01621875,0,-0
0.0162291666666667,0,-0
0.0162395833333333,0,-0
0.01625,0,-0
0.0162604166666667,0,-0
0.0162708333333333,0,-0
0.01628125,0,-0
0.0162916666666667,0,-0
0.0163020833333333,0,-0
0.0163125,0,-0
0.0163229166666667,0,-0
0.0163333333333333,0,-0
0.01634375,0,-0
0.0163541666666667,0,-0
0.0163645833333333,0,-0
0.016375,0,-0
0.0163854166666667,0,-0
0.0163958333333333,0,-0
0.01640625,0,-0
0.0164166666666667,0,-0
0.0164270833333333,0,-0
0.0164375,0,-0
0.0164479166666667,0,-0
0.0164583333333333,0,-0
0.01646875,0,-0
0.0164791666666667,0,-0
0.0164895833333333,0,-0
0.0165,0,-0
0.0165104166666667,0,-0
0.0165208333333333,0,-0
0.01653125,0,-0
0.0165416666666667,0,-0
0.0165520833333333,0,-0
0.0165625,0,-0
0.0165729166666667,0,-0
0.0165833333333333,0,-0
0.01659375,0,-0
0.0166041666666667,0,-0
0.0166145833333333,0,-0
0.016625,0,-0
0.0166354166666667,0,-0
0.0166458333333333,0,-0
0.01665625,0,-0
0.0166666666666667,0,-0
0.0166770833333333,0,-0
0.0166875,0,-0
0.0166979166666667,0,-0
0.0167083333333333,0,-0
0.01671875,0,-0
0.0167291666666667,0,-0
0.0167395833333333,0,-0
0.01675,0,-0
0.0167604166666667,0,-0
0.0167708333333333,0,-0
0.01678125,0,-0
0.0167916666666667,0,-0
0.0168020833333333,0,-0
0.0168125,0,-0
0.0168229166666667,0,-0
0.0168333333333333,0,-0
0.01684375,0,-0
0.0168541666666667,0,-0
0.0168645833333333,0,-0
0.016875,0,-0
0.0168854166666667,0,-0
0.0168958333333333,0,-0
0.01690625,0,-0
0.0169166666666667,0,-0
0.0169270833333333,0,-0
0.0169375,0,-0
0.0169479166666667,0,-0
0.0169583333333333,0,-0
0.01696875,0,-0
0.0169791666666667,0,-0
0.0169895833333333,0,-0
0.017,0,-0
0.0170104166666667,0,-0
0.0170208333333333,0,-0
0.01703125,0,-0
0.0170416666666667,0,-0
0.0170520833333333,0,-0
0.0170625,0,-0
0.0170729166666667,0,-0
0.0170833333333333,0,-0
0.01709375,0,-0
0.0171041666666667,0,-0
0.0171145833333333,0,-0
0.017125,0,-0
0.0171354166666667,0,-0
0.0171458333333333,0,-0
0.01715625,0,-0
0.0171666666666667,0,-0
0.0171770833333333,0,-0
0.0171875,0,-0
0.0171979166666667,0,-0
0.0172083333333333,0,-0
0.01721875,0,-0
0.0172291666666667,0,-0
0.0172395833333333,0,-0
0.01725,0,-0
0.0172604166666667,0,-0
0.0172708333333333,0,-0
0.01728125,0,-0
0.0172916666666667,0,-0
0.0173020833333333,0,-0
0.0173125,0,-0
0.0173229166666667,0,-0
0.0173333333333333,0,-0
0.01734375,0,-0
0.0173541666666667,0,-0
0.0173645833333333,0,-0
0.017375,0,-0
0.0173854166666667,0,-0
0.0173958333333333,0,-0
0.01740625,0,-0
0.0174166666666667,0,-0
0.0174270833333333,0,-0
0.0174375,0,-0
0.0174479166666667,0,-0
0.0174583333333333,0,-0
0.01746875,0,-0
0.0174791666666667,0,-0
0.0174895833333333,0,-0
0.0175,0,-0
0.0175104166666667,0,-0
0.0175208333333333,0,-0
0.01753125,0,-0
0.0175416666666667,0,-0
0.0175520833333333,0,-0
0.0175625,0,-0
0.0175729166666667,0,-0
0.0175833333333333,0,-0
0.01759375,0,-0
0.0176041666666667,0,-0
0.0176145833333333,0,-0
0.017625,0,-0
0.0176354166666667,0,-0
0.0176458333333333,0,-0
0.01765625,0,-0
0.0176666666666667,0,-0
0.0176770833333333,0,-0
0.0176875,0,-0
0.0176979166666667,0,-0
0.0177083333333333,0,-0
0.01771875,0,-0
0.0177291666666667,0,-0
0.0177395833333333,0,-0
0.01775,0,-0
0.0177604166666667,0,-0
0.0177708333333333,0,-0
0.01778125,0,-0
0.0177916666666667,0,-0
0.0178020833333333,0,-0
0.0178125,0,-0
0.0178229166666667,0,-0
0.0178333333333333,0,-0
0.01784375,0,-0
0.0178541666666667,0,-0
0.0178645833333333,0,-0
0.017875,0,-0
0.0178854166666667,0,-0
0.0178958333333333,0,-0
0.01790625,0,-0
0.0179166666666667,0,-0
0.0179270833333333,0,-0
0.0179375,0,-0
0.0179479166666667,0,-0
0.0179583333333333,0,-0
0.01796875,0,-0
0.0179791666666667,0,-0
0.0179895833333333,0,-0
0.018,0,-0
0.0180104166666667,0,-0
0.0180208333333333,0,-0
0.01803125,0,-0
0.0180416666666667,0,-0
0.0180520833333333,0,-0
0.0180625,0,-0
0.0180729166666667,0,-0
0.0180833333333333,0,-0
0.01809375,0,-0
0.0181041666666667,0,-0
0.0181145833333333,0,-0
0.018125,0,-0
0.0181354166666667,0,-0
0.0181458333333333,0,-0
0.01815625,0,-0
0.0181666666666667,0,-0
0.0181770833333333,0,-0
0.0181875,0,-0
0.0181979166666667,0,-0
0.0182083333333333,0,-0
0.01821875,0,-0
0.0182291666666667,0,-0
0.0182395833333333,0,-0
0.01825,0,-0
0.0182604166666667,0,-0
0.0182708333333333,0,-0
0.01828125,0,-0
0.0182916666666667,0,-0
0.0183020833333333,0,-0
0.0183125,0,-0
0.0183229166666667,0,-0
0.0183333333333333,0,-0
0.01834375,0,-0
0.0183541666666667,0,-0
0.0183645833333333,0,-0
0.018375,0,-0
0.0183854166666667,0,-0
0.0183958333333333,0,-0
0.01840625,0,-0
0.0184166666666667,0,-0
0.0184270833333333,0,-0
0.0184375,0,-0
0.0184479166666667,0,-0
0.0184583333333333,0,-0
0.01846875,0,-0
0.0184791666666667,0,-0
0.0184895833333333,0,-0
0.0185,0,-0
0.0185104166666667,0,-0
0.0185208333333333,0,-0
0.01853125,0,-0
0.0185416666666667,0,-0
0.0185520833333333,0,-0
0.0185625,0,-0
0.0185729166666667,0,-0
0.0185833333333333,0,-0
0.01859375,0,-0
0.0186041666666667,0,-0
0.0186145833333333,0,-0
0.018625,0,-0
0.0186354166666667,0,-0
0.0186458333333333,0,-0
0.01865625,0,-0
0.0186666666666667,0,-0
0.0186770833333333,0,-0
0.0186875,0,-0
0.0186979166666667,0,-0
0.0187083333333333,0,-0
0.01871875,0,-0
0.0187291666666667,0,-0
0.0187395833333333,0,-0
0.01875,0,-0
0.0187604166666667,0,-0
0.0187708333333333,0,-0
0.01878125,0,-0
0.0187916666666667,0,-0
0.0188020833333333,0,-0
0.0188125,40.1274920374389,-40.4986309873954
0.0188229166666667,45.041839442181,-46.656288524817
0.0188333333333333,43.5315761994695,-44.3319128222463
0.01884375,41.6763331590847,-42.1122757828711
0.0188541666666667,40.0588372955948,-39.4728465152954
0.0188645833333333,37.3369517484738,-38.4669566948993
0.018875,36.1156220412987,-35.2745414828225
0.0188854166666667,33.9326616525844,-34.0032175686093
0.0188958333333333,32.4833958554767,-32.4431821119638
0.01890625,29.8381810833383,-30.5519580702515
0.0189166666666667,29.4157086640473,-29.0420385292864
0.0189270833333333,28.0995859040517,-27.7159979544769
0.0189375,26.4727805924735,-26.4909592475576
0.0189479166666667,25.5576233447753,-24.637191192338
0.0189583333333333,24.0247208565699,-23.834702240444
0.01896875,23.2150913943674,-22.7182825388186
0.0189791666666667,21.877488394729,-21.9807701021578
0.0189895833333333,20.6816903045919,-20.6419752717281
0.019,19.9786171003726,-19.9365631946536
0.0190104166666667,19.0257806903121,-18.9828378774752
0.0190208333333333,18.0887836878761,-17.72103669117
0.01903125,17.5144364830914,-17.3631233858187
0.0190416666666667,16.6005062294312,-16.4140847586384
0.0190520833333333,15.8927425708677,-15.7942920279666
0.0190625,15.0714824017841,-14.8701548188441
0.0190729166666667,14.2546063294168,-14.4256604520497
0.0190833333333333,13.8950269175559,-13.68410741438
0.01909375,12.6972884990958,-12.840974146483
0.0191041666666667,12.4630013402382,-12.3773402914631
0.0191145833333333,11.6279915049435,-11.9849441870255
0.019125,11.1764751599239,-11.2269521391404
0.0191354166666667,10.6407594320597,-10.8671418783687
0.0191458333333333,10.2741839047645,-10.1637562998242
0.01915625,10.1253041603433,-9.97645137178281
0.0191666666666667,9.36551100796347,-9.27090212335114
0.0191770833333333,8.90648976951705,-8.86184525660975
0.0191875,8.54083588755753,-8.71796340339919
0.0191979166666667,8.0855847799723,-8.39404853380121
0.0192083333333333,7.63999559833768,-7.85362070282467
0.01921875,7.57460265292551,-7.21662677841175
0.0192291666666667,6.85673358367122,-7.26316088647352
0.0192395833333333,6.91742850482003,-6.62032240562147
0.01925,6.3743032486995,-6.45727717366983
0.0192604166666667,6.07321386725305,-6.10006777300641
0.0192708333333333,5.82431221781891,-5.62975367332773
0.01928125,5.45647505772772,-5.39000168780216
0.0192916666666667,5.2261660046423,-5.14179537433893
0.0193020833333333,4.90010726548813,-4.81398663778978
0.0193125,4.63609353820231,-4.64733091991295
0.0193229166666667,4.43243918273616,-4.47160557323138
0.0193333333333333,4.13357492717656,-4.0847414554596
0.01934375,4.06752366838802,-3.82366615710765
0.0193541666666667,3.83621028807953,-3.69614224827343
0.0193645833333333,3.51175081494066,-3.4841095110384
0.019375,3.33177943031308,-3.27273537172986
0.0193854166666667,3.0414151246516,-3.19138394615905
0.0193958333333333,2.84379230741303,-2.96062825002051
0.01940625,2.63497973450865,-2.71017662390243
0.0194166666666667,2.6722055621358,-2.5856272514435
0.0194270833333333,2.30035842555535,-2.34807675008473
0.0194375,2.21024647872184,-2.28247383767281
0.0194479166666667,2.15942185863396,-2.08365679128796
0.0194583333333333,1.9154327894488,-1.99471854543105
0.01946875,1.77597461625743,-1.82061617897371
0.0194791666666667,1.58538459392379,-1.67322791078951
0.0194895833333333,1.5050676934164,-1.42736938331756
0.0195,1.3265817953296,-1.37459012457711
0.0195104166666667,1.1817891349579,-1.23055034588951
0.0195208333333333,1.13957746197523,-1.11256935244777
0.01953125,1.04263931020966,-0.953877904175659
0.0195416666666667,0.90475742972769,-0.908838456885673
0.0195520833333333,0.731107274182909,-0.775762924377116
0.0195625,0.755071936363429,-0.677580582306593
0.0195729166666667,0.530207509447168,-0.522240878723637
0.0195833333333333,0.420195213077355,-0.46161461283081
0.01959375,0.385055383515398,-0.357487451227909
0.0196041666666667,0.237824712083705,-0.299816162374002
0.0196145833333333,0.126980274777221,-0.206722845670376
0.019625,0.0771382498952781,-0.109478358921519
0.0196354166666667,0.0713823819791692,-0.0531023535565704
0.0196458333333333,-0.0833218480575609,0.0294952348273342
0.01965625,-0.148437839347666,0.111639627401588
0.0196666666666667,-0.195085886552984,0.284617609183834
0.0196770833333333,-0.301658684947996,0.280162954075659
0.0196875,-0.344435756798092,0.397854597157378
0.0196979166666667,-0.435996445518101,0.460065292502716
0.0197083333333333,-0.490553994808639,0.49688330496772
0.01971875,-0.536354325082152,0.563875937001699
0.0197291666666667,-0.640930343705762,0.639335149700411
0.0197395833333333,-0.641583850240604,0.756161454923895
0.01975,-0.719226630140206,0.664954921270569
0.0197604166666667,-0.806574698850498,0.817623444844158
0.0197708333333333,-0.733603637639845,0.642723351028594
0.01978125,-0.538176720874513,0.530193676894315
0.0197916666666667,-0.45917823302294,0.407082975511349
0.0198020833333333,-0.372417153514118,0.379728761403578
0.0198125,-0.335855206172777,0.336092828212453
0.0198229166666667,-0.295633019962646,0.304041246043578
0.0198333333333333,-0.284599043908965,0.276957296229274
0.01984375,-0.236003660054554,0.271062089486829
0.0198541666666667,-0.252638062878397,0.272986990787461
0.0198645833333333,-0.198360501436261,0.233173260853946
0.019875,-0.239830963637606,0.241049521509272
0.0198854166666667,-0.222420714798942,0.215363485841965
0.0198958333333333,-0.20881166895113,0.185540607140174
0.01990625,-0.207023691990444,0.1841436150419
0.0199166666666667,-0.165990687135316,0.174171814911397
0.0199270833333333,-0.173267133256917,0.17775849037037
0.0199375,-0.160661090641391,0.17744265530738
0.0199479166666667,-0.122739693632915,0.150698366885324
0.0199583333333333,-0.151114111373913,0.134514621105014
0.01996875,-0.133507751028411,0.119796471429386
0.0199791666666667,-0.11529879073627,0.112916052814618
0.0199895833333333,-0.12162041625138,0.130721232058883
0.02,-0.119878016662779,0.113078397027727
0.0200104166666667,-0.0993340279496264,0.119977984911854
0.0200208333333333,-0.104574558030777,0.100730860224329
0.02003125,-0.0954842896105575,0.0865089472865262
0.0200416666666667,-0.0889191252074031,0.0905474686107074
0.0200520833333333,-0.0814656739851335,0.0743213233552246
0.0200625,-0.0668364098296946,0.0615219126956877
0.0200729166666667,-0.0485357605236709,0.0552131606575971
0.0200833333333333,-0.0304709008626134,0.034750643173335
0.02009375,-0.0278852075817854,0.0323256740184703
0.0201041666666667,-0.0178935973721798,0.012543378990903
0.0201145833333333,-0.000608220348181267,0.0109407764220237
0.020125,0.00964799887075922,-0.00819917597411275
0.0201354166666667,0.0164813625230288,-0.0143203359403146
0.0201458333333333,0.0212785132408409,-0.0286821411081106
0.02015625,0.0318146388268087,-0.0366441262422752
0.0201666666666667,0.0395189435498694,-0.040122799442946
0.0201770833333333,0.0527556277977812,-0.0536817746998991
0.0201875,0.0592485348579298,-0.0588289322742836
0.0201979166666667,0.0637434865970536,-0.0688314628426477
0.0202083333333333,0.07297975607919,-0.072457163713726
0.02021875,0.0762725953828061,-0.0791014915974372
0.0202291666666667,0.0848152310777934,-0.0798882156062307
0.0202395833333333,0.0910421035295414,-0.0888745040720053
0.02025,0.0941567753666491,-0.101100434919702
0.0202604166666667,0.0925731177544423,-0.0981741308977084
0.0202708333333333,0.102323509753295,-0.107265783329656
0.02028125,0.109884957626811,-0.109005886305748
0.0202916666666667,0.112850679018888,-0.116820857299235
0.0203020833333333,0.120110572489341,-0.118496360929995
0.0203125,0.119611901289526,-0.123731635391714
0.0203229166666667,0.126789580084585,-0.118624372587435
0.0203333333333333,0.125608435002322,-0.127463184345876
0.02034375,0.133670864114591,-0.132617624611284
0.0203541666666667,0.139247265805953,-0.12922965291882
0.0203645833333333,0.132953443375573,-0.147168659285428
0.020375,0.142668142913924,-0.136840988398948
0.0203854166666667,0.136130065094146,-0.141256138002039
0.0203958333333333,0.145041757590051,-0.1445947344097
0.02040625,0.147007582580169,-0.150424005674524
0.0204166666666667,0.147715861693457,-0.14994365784462
0.0204270833333333,0.159151064365095,-0.151213219180066
0.0204375,0.14898771927534,-0.154606222607
0.0204479166666667,0.152815304694767,-0.156014670461961
0.0204583333333333,0.151759564416311,-0.153268645855665
0.02046875,0.151930544748582,-0.158525808275572
0.0204791666666667,0.155316513498418,-0.158415647121146
0.0204895833333333,0.154896691108082,-0.156533153744274
0.0205,0.1665847538742,-0.158097864244716
0.0205104166666667,0.158439062606971,-0.168705456674173
0.0205208333333333,0.161884927664698,-0.168453064698677
0.02053125,0.156760744143229,-0.156467143341056
0.0205416666666667,0.166870212782308,-0.16810561821734
0.0205520833333333,0.163282760729731,-0.159680438181439
0.0205625,0.165051295747828,-0.157297808204696
0.0205729166666667,0.163726632866746,-0.158656477108624
0.0205833333333333,0.161456580371013,-0.163831931123462
0.02059375,0.161652982111358,-0.16698015539829
0.0206041666666667,0.162937628174023,-0.166513844681335
0.0206145833333333,0.161874949837729,-0.160966629442821
0.020625,0.164035326223534,-0.162664261424694
0.0206354166666667,0.1651694971548,-0.164843816102306
0.0206458333333333,0.16371062747394,-0.169884046898717
0.02065625,0.165157101516833,-0.163873761100311
0.0206666666666667,0.159246267760342,-0.164241036174458
0.0206770833333333,0.166383949572819,-0.157071966825424
0.0206875,0.161528113847152,-0.170183559758951
0.0206979166666667,0.159782666466638,-0.166566634203353
0.0207083333333333,0.163859075112658,-0.160488515041343
0.02071875,0.166814994521007,-0.156345503495744
0.0207291666666667,0.157712858269263,-0.165774904274379
0.0207395833333333,0.160025742529254,-0.153105942401103
0.02075,0.155275597626389,-0.163745021552894
0.0207604166666667,0.159051964171569,-0.157337597477294
0.0207708333333333,0.15956855444438,-0.158537757982979
0.02078125,0.161738052896381,-0.155137046978983
0.0207916666666667,0.149946620337283,-0.166767185093855
0.0208020833333333,0.158060864955617,-0.15743189656624
0.0208125,0.154875514091678,-0.160591177499024
0.0208229166666667,0.149757748128209,-0.159094267296489
0.0208333333333333,0.150894921317128,-0.153510647235851
0.02084375,0.156301035388943,-0.150718661121403
0.0208541666666667,0.14648151240885,-0.153490950462896
0.0208645833333333,0.158486667183798,-0.149508580120858
0.020875,0.153876017951354,-0.148802870493856
0.0208854166666667,0.148015318276767,-0.152327027068847
0.0208958333333333,0.152065105201427,-0.157498829334633
0.02090625,0.147273294033769,-0.147227652536092
0.0209166666666667,0.144292536190919,-0.153409007768741
0.0209270833333333,0.148690831066484,-0.144307110586008
0.0209375,0.152512933307572,-0.141730924627269
0.0209479166666667,0.151741031887941,-0.139831751362961
0.0209583333333333,0.143930485627528,-0.143628362610177
0.02096875,0.134638412594437,-0.133452434381299
0.0209791666666667,0.136803314504077,-0.142777800790334
0.0209895833333333,0.142506332399665,-0.135803780784849
0.021,0.135195112213327,-0.141488899507874
0.0210104166666667,0.136986513384779,-0.133715450212552
0.0210208333333333,0.130185278204525,-0.134833016966094
0.02103125,0.131724322790194,-0.12892410739186
0.0210416666666667,0.123808586811059,-0.127703893300418
0.0210520833333333,0.12840517082943,-0.130953473583485
0.0210625,0.127899562065101,-0.136151190321638
0.0210729166666667,0.134143501233341,-0.128952637034432
0.0210833333333333,0.121613594266459,-0.128311814948954
0.02109375,0.131751342198067,-0.129150696737023
0.0211041666666667,0.12293290701772,-0.121772124310885
0.0211145833333333,0.117755304950622,-0.124851246103914
0.021125,0.118342492616508,-0.132208554731863
0.0211354166666667,0.119467289065412,-0.117571271754517
0.0211458333333333,0.116101296440206,-0.112365984243652
0.02115625,0.125475132916297,-0.117414162517095
0.0211666666666667,0.114049300091125,-0.118109763788406
0.0211770833333333,0.110835463171945,-0.120420869040503
0.0211875,0.116920594483046,-0.118549521873304
0.0211979166666667,0.104385195617745,-0.113051945389921
0.0212083333333333,0.112483841203599,-0.111593833798944
0.02121875,0.109000408735016,-0.109264765432794
0.0212291666666667,0.111697643082284,-0.114460543268271
0.0212395833333333,0.111638186111613,-0.106976925470336
0.02125,0.106396703605543,-0.104623366623087
0.0212604166666667,0.109942244431656,-0.101568358598832
0.0212708333333333,0.105030044675461,-0.104511713897562
0.02128125,0.106803834502058,-0.102873103273625
0.0212916666666667,0.106622966236583,-0.103829643172089
0.0213020833333333,0.102058090387485,-0.101862517647617
0.0213125,0.0988779453519408,-0.0954171456136969
0.0213229166666667,0.100059722729482,-0.103185668916403
0.0213333333333333,0.096132934561522,-0.107029840349224
0.02134375,0.0934864035569338,-0.0937328664000066
0.0213541666666667,0.089442138877918,-0.097664652990897
0.0213645833333333,0.0940516391313446,-0.0927620367244295
0.021375,0.0918262664712552,-0.0929284319279597
0.0213854166666667,0.0911819685696866,-0.0898517960952243
0.0213958333333333,0.0924802958255497,-0.0903467443886966
0.02140625,0.0890530732950422,-0.0953474007960001
0.0214166666666667,0.0894006167099223,-0.0905859502184489
0.0214270833333333,0.0857767462250804,-0.0899063432080393
0.0214375,0.0888597650937325,-0.0871039952715859
0.0214479166666667,0.0832265048664747,-0.0862573001341201
0.0214583333333333,0.0875640836345108,-0.0832437598113689
0.02146875,0.0798831697592639,-0.0809918489365458
0.0214791666666667,0.081566453400911,-0.0841091731646682
0.0214895833333333,0.0799228478540897,-0.0810080454116969
0.0215,0.0810032573851145,-0.0747152541815668
0.0215104166666667,0.0791906534315926,-0.0794322053350838
0.0215208333333333,0.0814746723401304,-0.0780220148928812
0.02153125,0.0724073524741555,-0.077201733205557
0.0215416666666667,0.0723788587244179,-0.0732572606328336
0.0215520833333333,0.0717424833265451,-0.0736625649245206
0.0215625,0.0713563471302089,-0.0694765748642893
0.0215729166666667,0.0710107273540269,-0.066233354186683
0.0215833333333333,0.0719395893150879,-0.0715968966453422
0.02159375,0.0655304061139765,-0.0668044659344795
0.0216041666666667,0.0661544167166943,-0.0685771793615015
0.0216145833333333,0.0649979025363136,-0.0656966161155802
0.021625,0.0697982948926224,-0.0671159223414335
0.0216354166666667,0.0603341438371983,-0.0569152896638874
0.0216458333333333,0.0604183113432233,-0.0701099459615585
0.02165625,0.0625588540617339,-0.0660477728877494
0.0216666666666667,0.0611212181593423,-0.0579970009702839
0.0216770833333333,0.0626533061231036,-0.0613116492934599
0.0216875,0.0585575461846517,-0.0595787400451948
0.0216979166666667,0.0555959899362819,-0.0559358489740022
0.0217083333333333,0.0585471970180276,-0.0552836620825733
0.02171875,0.0630065130816973,-0.05998320367956
0.0217291666666667,0.0573363676747051,-0.0569687008696634
0.0217395833333333,0.0526064514717016,-0.0561943190674382
0.02175,0.0575461373260321,-0.0540184724162139
0.0217604166666667,0.0530569434956861,-0.0494032563004327
0.0217708333333333,0.0538841791250139,-0.0514026438713085
0.02178125,0.0464302035927093,-0.0538177824490895
0.0217916666666667,0.0454844428111562,-0.0500473897414291
0.0218020833333333,0.0515220209890909,-0.0470433108657092
0.0218125,0.0470943381864019,-0.047342750175577
0.0218229166666667,0.0465138408779606,-0.0446288327713629
0.0218333333333333,0.0457203107910699,-0.0490153892825608
0.02184375,0.0461981551587292,-0.0447538431450168
0.0218541666666667,0.0433383813921035,-0.0441346468190976
0.0218645833333333,0.0431189854801369,-0.0458960468186624
0.021875,0.0421301250862411,-0.0387911011328945
0.0218854166666667,0.0407587424277496,-0.0411722755248648
0.0218958333333333,0.0423349905694845,-0.0423543287437066
0.02190625,0.0412345756766815,-0.038817105135226
0.0219166666666667,0.0378246426061574,-0.0395225821931556
0.0219270833333333,0.0409353707089871,-0.03658886621418
0.0219375,0.036642700096245,-0.0353409751237471
0.0219479166666667,0.0337715444842963,-0.0333803591802212
0.0219583333333333,0.0311296162817294,-0.0362275568644662
0.02196875,0.0335080040468424,-0.03435993739841
0.0219791666666667,0.0322641687071064,-0.0326460150594115
0.0219895833333333,0.0320821943822638,-0.0309512937371976
0.022,0.0354015976660281,-0.0304943426295768
0.0220104166666667,0.0290500010134898,-0.0290445277969125
0.0220208333333333,0.0303503820098098,-0.0316052121728565
0.02203125,0.0299112189534782,-0.0266564013660813
0.0220416666666667,0.0272158719795421,-0.0279802260119012
0.0220520833333333,0.0250550078155038,-0.0297774867923132
0.0220625,0.0267247853924485,-0.0282126540557377
0.0220729166666667,0.0244343604337053,-0.0270186719705561
0.0220833333333333,0.0275922969605195,-0.0245066961345918
0.02209375,0.0229517052626767,-0.0229532415323003
0.0221041666666667,0.0222876030985717,-0.0190826937465473
0.0221145833333333,0.0249320848333644,-0.023103093632499
0.022125,0.0215642588606717,-0.0222892528206491
0.0221354166666667,0.0198092268953283,-0.0199204807720716
0.0221458333333333,0.0203623248921884,-0.0248622766683246
0.02215625,0.0152074955700819,-0.0186196596211073
0.0221666666666667,0.0169944694044754,-0.0180849532780766
0.0221770833333333,0.0168357855357548,-0.0184039999241749
0.0221875,0.0178729633457599,-0.0172676023486932
0.0221979166666667,0.0146917725630403,-0.0157724638919421
0.0222083333333333,0.0129739066110566,-0.0132147963803202
0.02221875,0.0142557789499,-0.0146199128191435
0.0222291666666667,0.0155449077868287,-0.0159047165145334
0.0222395833333333,0.0135954115590844,-0.012400173463223
0.02225,0.0123702676834326,-0.0136771307031845
0.0222604166666667,0.0118582742483185,-0.0145890033427985
0.0222708333333333,0.0126578805700052,-0.0118373561362005
0.02228125,0.00991339762197111,-0.0107384521682998
0.0222916666666667,0.00988687348070949,-0.0109471565249447
0.0223020833333333,0.00962587857516471,-0.00915626352013952
0.0223125,0.00820000802473805,-0.00890042409126303
0.0223229166666667,0.00770926802303111,-0.00864367853634642
0.0223333333333333,0.00850430706905019,-0.00652475174069592
0.02234375,0.00697081507556454,-0.00569431954287038
0.0223541666666667,0.00695278616238162,-0.00648813540065043
0.0223645833333333,0.00519951638969248,-0.00589327534816507
0.022375,0.00426302174982337,-0.00461058211016247
0.0223854166666667,0.00356300936601128,-0.00379365084497502
0.0223958333333333,0.0028661994194513,-0.00286612568698741
0.02240625,0.00297290728352911,-0.00320159765462765
0.0224166666666667,0.00228108544864002,-0.00250883567202462
0.0224270833333333,0.00102388691356249,-0.00193330517350283
0.0224375,0.000453107977293489,-0.00102106805789956
0.0224479166666667,0.000339365420068027,-0.000791808404959518
0.0224583333333333,0.000112843728630027,-0.000112842558017623
0.02246875,0,-0
0.0224791666666667,0,-0
0.0224895833333333,0,-0
0.0225,0,-0
0.0225104166666667,0,-0
0.0225208333333333,0,-0
0.02253125,0,-0
0.0225416666666667,0,-0
0.0225520833333333,0,-0
0.0225625,0,-0
0.0225729166666667,0,-0
0.0225833333333333,0,-0
0.02259375,0,-0
0.0226041666666667,0,-0
0.0226145833333333,0,-0
0.022625,0,-0
0.0226354166666667,0,-0
0.0226458333333333,0,-0
0.02265625,0,-0
0.0226666666666667,0,-0
0.0226770833333333,0,-0
0.0226875,0,-0
0.0226979166666667,0,-0
0.0227083333333333,0,-0
0.02271875,0,-0
0.0227291666666667,0,-0
0.0227395833333333,0,-0
0.02275,0,-0
0.0227604166666667,0,-0
0.0227708333333333,0,-0
0.02278125,0,-0
0.0227916666666667,0,-0
0.0228020833333333,0,-0
0.0228125,0,-0
0.0228229166666667,0,-0
0.0228333333333333,0,-0
0.02284375,0,-0
0.0228541666666667,0,-0
0.0228645833333333,0,-0
0.022875,0,-0
0.0228854166666667,0,-0
0.0228958333333333,0,-0
0.02290625,0,-0
0.0229166666666667,0,-0
0.0229270833333333,0,-0
0.0229375,0,-0
0.0229479166666667,0,-0
0.0229583333333333,0,-0
0.02296875,0,-0
0.0229791666666667,0,-0
0.0229895833333333,0,-0
0.023,0,-0
0.0230104166666667,0,-0
0.0230208333333333,0,-0
0.02303125,0,-0
0.0230416666666667,0,-0
0.0230520833333333,0,-0
0.0230625,0,-0
0.0230729166666667,0,-0
0.0230833333333333,0,-0
0.02309375,0,-0
0.0231041666666667,0,-0
0.0231145833333333,0,-0
0.023125,0,-0
0.0231354166666667,0,-0
0.0231458333333333,0,-0
0.02315625,0,-0
0.0231666666666667,0,-0
0.0231770833333333,0,-0
0.0231875,0,-0
0.0231979166666667,0,-0
0.0232083333333333,0,-0
0.02321875,0,-0
0.0232291666666667,0,-0
0.0232395833333333,0,-0
0.02325,0,-0
0.0232604166666667,0,-0
0.0232708333333333,0,-0
0.02328125,0,-0
0.0232916666666667,0,-0
0.0233020833333333,0,-0
0.0233125,0,-0
0.0233229166666667,0,-0
0.0233333333333333,0,-0
0.02334375,0,-0
0.0233541666666667,0,-0
0.0233645833333333,0,-0
0.023375,0,-0
0.0233854166666667,0,-0
0.0233958333333333,0,-0
0.02340625,0,-0
0.0234166666666667,0,-0
0.0234270833333333,0,-0
0.0234375,0,-0
0.0234479166666667,0,-0
0.0234583333333333,0,-0
0.02346875,0,-0
0.0234791666666667,0,-0
0.0234895833333333,0,-0
0.0235,0,-0
0.0235104166666667,0,-0
0.0235208333333333,0,-0
0.02353125,0,-0
0.0235416666666667,0,-0
0.0235520833333333,0,-0
0.0235625,0,-0
0.0235729166666667,0,-0
0.0235833333333333,0,-0
0.02359375,0,-0
0.0236041666666667,0,-0
0.0236145833333333,0,-0
0.023625,0,-0
0.0236354166666667,0,-0
0.0236458333333333,0,-0
0.02365625,0,-0
0.0236666666666667,0,-0
0.0236770833333333,0,-0
0.0236875,0,-0
0.0236979166666667,0,-0
0.0237083333333333,0,-0
0.02371875,0,-0
0.0237291666666667,0,-0
0.0237395833333333,0,-0
0.02375,0,-0
0.0237604166666667,0,-0
0.0237708333333333,0,-0
0.02378125,0,-0
0.0237916666666667,0,-0
0.0238020833333333,0,-0
0.0238125,0,-0
0.0238229166666667,0,-0
0.0238333333333333,0,-0
0.02384375,0,-0
0.0238541666666667,0,-0
0.0238645833333333,0,-0
0.023875,0,-0
0.0238854166666667,0,-0
0.0238958333333333,0,-0
0.02390625,0,-0
0.0239166666666667,0,-0
0.0239270833333333,0,-0
0.0239375,0,-0
0.0239479166666667,0,-0
0.0239583333333333,0,-0
0.02396875,0,-0
0.0239791666666667,0,-0
0.0239895833333333,0,-0
0.024,0,-0
0.0240104166666667,0,-0
0.0240208333333333,0,-0
0.02403125,0,-0
0.0240416666666667,0,-0
0.0240520833333333,0,-0
0.0240625,0,-0
0.0240729166666667,0,-0
0.0240833333333333,0,-0
0.02409375,0,-0
0.0241041666666667,0,-0
0.0241145833333333,0,-0
0.024125,0,-0
0.0241354166666667,0,-0
0.0241458333333333,0,-0
0.02415625,0,-0
0.0241666666666667,0,-0
0.0241770833333333,0,-0
0.0241875,0,-0
0.0241979166666667,0,-0
0.0242083333333333,0,-0
0.02421875,0,-0
0.0242291666666667,0,-0
0.0242395833333333,0,-0
0.02425,0,-0
0.0242604166666667,0,-0
0.0242708333333333,0,-0
0.02428125,0,-0
0.0242916666666667,0,-0
0.0243020833333333,0,-0
0.0243125,0,-0
0.0243229166666667,0,-0
0.0243333333333333,0,-0
0.02434375,0,-0
0.0243541666666667,0,-0
0.0243645833333333,0,-0
0.024375,0,-0
0.0243854166666667,0,-0
0.0243958333333333,0,-0
0.02440625,0,-0
0.0244166666666667,0,-0
0.0244270833333333,0,-0
0.0244375,0,-0
0.0244479166666667,0,-0
0.0244583333333333,0,-0
0.02446875,0,-0
0.0244791666666667,0,-0
0.0244895833333333,0,-0
0.0245,0,-0
0.0245104166666667,0,-0
0.0245208333333333,0,-0
0.02453125,0,-0
0.0245416666666667,0,-0
0.0245520833333333,0,-0
0.0245625,0,-0
0.0245729166666667,0,-0
0.0245833333333333,0,-0
0.02459375,0,-0
0.0246041666666667,0,-0
0.0246145833333333,0,-0
0.024625,0,-0
0.0246354166666667,0,-0
0.0246458333333333,0,-0
0.02465625,0,-0
0.0246666666666667,0,-0
0.0246770833333333,0,-0
0.0246875,0,-0
0.0246979166666667,0,-0
0.0247083333333333,0,-0
0.02471875,0,-0
0.0247291666666667,0,-0
0.0247395833333333,0,-0
0.02475,0,-0
0.0247604166666667,0,-0
0.0247708333333333,0,-0
0.02478125,0,-0
0.0247916666666667,0,-0
0.0248020833333333,0,-0
0.0248125,0,-0
0.0248229166666667,0,-0
0.0248333333333333,0,-0
0.02484375,0,-0
0.0248541666666667,0,-0
0.0248645833333333,0,-0
0.024875,0,-0
0.0248854166666667,0,-0
0.0248958333333333,0,-0
0.02490625,0,-0
0.0249166666666667,0,-0
0.0249270833333333,0,-0
0.0249375,0,-0
0.0249479166666667,0,-0
0.0249583333333333,0,-0
0.02496875,0,-0
0.0249791666666667,0,-0
0.0249895833333333,0,-0
0.025,0,-0
0.0250104166666667,0,-0
0.0250208333333333,0,-0
0.02503125,0,-0
0.0250416666666667,0,-0
0.0250520833333333,0,-0
0.0250625,0,-0
0.0250729166666667,0,-0
0.0250833333333333,0,-0
0.02509375,0,-0
0.0251041666666667,0,-0
0.0251145833333333,0,-0
0.025125,0,-0
0.0251354166666667,0,-0
0.0251458333333333,0,-0
0.02515625,0,-0
0.0251666666666667,0,-0
0.0251770833333333,0,-0
0.0251875,0,-0
0.0251979166666667,0,-0
0.0252083333333333,0,-0
0.02521875,0,-0
0.0252291666666667,0,-0
0.0252395833333333,0,-0
0.02525,0,-0
0.0252604166666667,0,-0
0.0252708333333333,0,-0
0.02528125,0,-0
0.0252916666666667,0,-0
0.0253020833333333,0,-0
0.0253125,0,-0
0.0253229166666667,0,-0
0.0253333333333333,0,-0
0.02534375,0,-0
0.0253541666666667,0,-0
0.0253645833333333,0,-0
0.025375,0,-0
0.0253854166666667,0,-0
0.0253958333333333,0,-0
0.02540625,0,-0
0.0254166666666667,0,-0
0.0254270833333333,0,-0
0.0254375,0,-0
0.0254479166666667,0,-0
0.0254583333333333,0,-0
0.02546875,0,-0
0.0254791666666667,0,-0
0.0254895833333333,0,-0
0.0255,0,-0
0.0255104166666667,0,-0
0.0255208333333333,0,-0
0.02553125,0,-0
0.0255416666666667,0,-0
0.0255520833333333,0,-0
0.0255625,0,-0
0.0255729166666667,0,-0
0.0255833333333333,0,-0
0.02559375,0,-0
0.0256041666666667,0,-0
0.0256145833333333,0,-0
0.025625,0,-0
0.0256354166666667,0,-0
0.0256458333333333,0,-0
0.02565625,0,-0
0.0256666666666667,0,-0
0.0256770833333333,0,-0
0.0256875,0,-0
0.0256979166666667,0,-0
0.0257083333333333,0,-0
0.02571875,0,-0
0.0257291666666667,0,-0
0.0257395833333333,0,-0
0.02575,0,-0
0.0257604166666667,0,-0
0.0257708333333333,0,-0
0.02578125,0,-0
0.0257916666666667,0,-0
0.0258020833333333,0,-0
0.0258125,0,-0
0.0258229166666667,0,-0
0.0258333333333333,0,-0
0.02584375,0,-0
0.0258541666666667,0,-0
0.0258645833333333,0,-0
0.025875,0,-0
0.0258854166666667,0,-0
0.0258958333333333,0,-0
0.02590625,0,-0
0.0259166666666667,0,-0
0.0259270833333333,0,-0
0.0259375,0,-0
0.0259479166666667,0,-0
0.0259583333333333,0,-0
0.02596875,0,-0
0.0259791666666667,0,-0
0.0259895833333333,0,-0
0.026,0,-0
0.0260104166666667,0,-0
0.0260208333333333,0,-0
0.02603125,0,-0
0.0260416666666667,0,-0
0.0260520833333333,0,-0
0.0260625,0,-0
0.0260729166666667,0,-0
0.0260833333333333,0,-0
0.02609375,0,-0
0.0261041666666667,0,-0
0.0261145833333333,0,-0
0.026125,0,-0
0.0261354166666667,0,-0
0.0261458333333333,0,-0
0.02615625,0,-0
0.0261666666666667,0,-0
0.0261770833333333,0,-0
0.0261875,0,-0
0.0261979166666667,0,-0
0.0262083333333333,0,-0
0.02621875,0,-0
0.0262291666666667,0,-0
0.0262395833333333,0,-0
0.02625,0,-0
0.0262604166666667,0,-0
0.0262708333333333,0,-0
0.02628125,0,-0
0.0262916666666667,0,-0
0.0263020833333333,0,-0
0.0263125,0,-0
0.0263229166666667,0,-0
0.0263333333333333,0,-0
0.02634375,0,-0
0.0263541666666667,0,-0
0.0263645833333333,0,-0
0.026375,0,-0
0.0263854166666667,0,-0
0.0263958333333333,0,-0
0.02640625,0,-0
0.0264166666666667,0,-0
0.0264270833333333,0,-0
0.0264375,0,-0
0.0264479166666667,0,-0
0.0264583333333333,0,-0
0.02646875,0,-0
0.0264791666666667,0,-0
0.0264895833333333,0,-0
0.0265,0,-0
0.0265104166666667,0,-0
0.0265208333333333,0,-0
0.02653125,0,-0
0.0265416666666667,0,-0
0.0265520833333333,0,-0
0.0265625,0,-0
0.0265729166666667,0,-0
0.0265833333333333,0,-0
0.02659375,0,-0
0.0266041666666667,0,-0
0.0266145833333333,0,-0
0.026625,0,-0
0.0266354166666667,0,-0
0.0266458333333333,0,-0
0.02665625,0,-0
0.0266666666666667,0,-0
0.0266770833333333,0,-0
0.0266875,0,-0
0.0266979166666667,0,-0
0.0267083333333333,0,-0
0.02671875,0,-0
0.0267291666666667,0,-0
0.0267395833333333,0,-0
0.02675,0,-0
0.0267604166666667,0,-0
0.0267708333333333,0,-0
0.02678125,0,-0
0.0267916666666667,0,-0
0.0268020833333333,0,-0
0.0268125,0,-0
0.0268229166666667,0,-0
0.0268333333333333,0,-0
0.02684375,0,-0
0.0268541666666667,0,-0
0.0268645833333333,0,-0
0.026875,0,-0
0.0268854166666667,0,-0
0.0268958333333333,0,-0
0.02690625,0,-0
0.0269166666666667,0,-0
0.0269270833333333,0,-0
0.0269375,0,-0
0.0269479166666667,0,-0
0.0269583333333333,0,-0
0.02696875,0,-0
0.0269791666666667,0,-0
0.0269895833333333,0,-0
0.027,0,-0
0.0270104166666667,0,-0
0.0270208333333333,0,-0
0.02703125,0,-0
0.0270416666666667,0,-0
0.0270520833333333,0,-0
0.0270625,0,-0
0.0270729166666667,0,-0
0.0270833333333333,0,-0
0.02709375,0,-0
0.0271041666666667,0,-0
0.0271145833333333,0,-0
0.027125,0,-0
0.0271354166666667,0,-0
0.0271458333333333,0,-0
0.02715625,0,-0
0.0271666666666667,0,-0
0.0271770833333333,0,-0
0.0271875,0,-0
0.0271979166666667,0,-0
0.0272083333333333,0,-0
0.02721875,0,-0
0.0272291666666667,0,-0
0.0272395833333333,0,-0
0.02725,0,-0
0.0272604166666667,0,-0
0.0272708333333333,0,-0
0.02728125,0,-0
0.0272916666666667,0,-0
0.0273020833333333,0,-0
0.0273125,0,-0
0.0273229166666667,0,-0
0.0273333333333333,0,-0
0.02734375,0,-0
0.0273541666666667,0,-0
0.0273645833333333,0,-0
0.027375,0,-0
0.0273854166666667,0,-0
0.0273958333333333,0,-0
0.02740625,0,-0
0.0274166666666667,0,-0
0.0274270833333333,0,-0
0.0274375,0,-0
0.0274479166666667,0,-0
0.0274583333333333,0,-0
0.02746875,0,-0
0.0274791666666667,0,-0
0.0274895833333333,0,-0
0.0275,0,-0
0.0275104166666667,0,-0
0.0275208333333333,0,-0
0.02753125,0,-0
0.0275416666666667,0,-0
0.0275520833333333,0,-0
0.0275625,0,-0
0.0275729166666667,0,-0
0.0275833333333333,0,-0
0.02759375,0,-0
0.0276041666666667,0,-0
0.0276145833333333,0,-0
0.027625,0,-0
0.0276354166666667,0,-0
0.0276458333333333,0,-0
0.02765625,0,-0
0.0276666666666667,0,-0
0.0276770833333333,0,-0
0.0276875,0,-0
0.0276979166666667,0,-0
0.0277083333333333,0,-0
0.02771875,0,-0
0.0277291666666667,0,-0
0.0277395833333333,0,-0
0.02775,0,-0
0.0277604166666667,0,-0
0.0277708333333333,0,-0
0.02778125,0,-0
0.0277916666666667,0,-0
0.0278020833333333,0,-0
0.0278125,0,-0
0.0278229166666667,0,-0
0.0278333333333333,0,-0
0.02784375,0,-0
0.0278541666666667,0,-0
0.0278645833333333,0,-0
0.027875,0,-0
0.0278854166666667,0,-0
0.0278958333333333,0,-0
0.02790625,0,-0
0.0279166666666667,0,-0
0.0279270833333333,0,-0
0.0279375,0,-0
0.0279479166666667,0,-0
0.0279583333333333,0,-0
0.02796875,0,-0
0.0279791666666667,0,-0
0.0279895833333333,0,-0
0.028,0,-0
0.0280104166666667,0,-0
0.0280208333333333,0,-0
0.02803125,0,-0
0.0280416666666667,0,-0
0.0280520833333333,0,-0
0.0280625,0,-0
0.0280729166666667,0,-0
0.0280833333333333,0,-0
0.02809375,0,-0
0.0281041666666667,0,-0
0.0281145833333333,0,-0
0.028125,0,-0
0.0281354166666667,0,-0
0.0281458333333333,0,-0
0.02815625,0,-0
0.0281666666666667,0,-0
0.0281770833333333,0,-0
0.0281875,0,-0
0.0281979166666667,0,-0
0.0282083333333333,0,-0
0.02821875,0,-0
0.0282291666666667,0,-0
0.0282395833333333,0,-0
0.02825,0,-0
0.0282604166666667,0,-0
0.0282708333333333,0,-0
0.02828125,0,-0
0.0282916666666667,0,-0
0.0283020833333333,0,-0
0.0283125,0,-0
0.0283229166666667,0,-0
0.0283333333333333,0,-0
0.02834375,0,-0
0.0283541666666667,0,-0
0.0283645833333333,0,-0
0.028375,0,-0
0.0283854166666667,0,-0
0.0283958333333333,0,-0
0.02840625,0,-0
0.0284166666666667,0,-0
0.0284270833333333,0,-0
0.0284375,0,-0
0.0284479166666667,0,-0
0.0284583333333333,0,-0
0.02846875,0,-0
0.0284791666666667,0,-0
0.0284895833333333,0,-0
0.0285,0,-0
0.0285104166666667,0,-0
0.0285208333333333,0,-0
0.02853125,0,-0
0.0285416666666667,0,-0
0.0285520833333333,0,-0
0.0285625,0,-0
0.0285729166666667,0,-0
0.0285833333333333,0,-0
0.02859375,0,-0
0.0286041666666667,0,-0
0.0286145833333333,0,-0
0.028625,0,-0
0.0286354166666667,0,-0
0.0286458333333333,0,-0
0.02865625,0,-0
0.0286666666666667,0,-0
0.0286770833333333,0,-0
0.0286875,0,-0
0.0286979166666667,0,-0
0.0287083333333333,0,-0
0.02871875,0,-0
0.0287291666666667,0,-0
0.0287395833333333,0,-0
0.02875,0,-0
0.0287604166666667,0,-0
0.0287708333333333,0,-0
0.02878125,0,-0
0.0287916666666667,0,-0
0.0288020833333333,0,-0
0.0288125,0,-0
0.0288229166666667,0,-0
0.0288333333333333,0,-0
0.02884375,0,-0
0.0288541666666667,0,-0
0.0288645833333333,0,-0
0.028875,0,-0
0.0288854166666667,0,-0
0.0288958333333333,0,-0
0.02890625,0,-0
0.0289166666666667,0,-0
0.0289270833333333,0,-0
0.0289375,0,-0
0.0289479166666667,0,-0
0.0289583333333333,0,-0
0.02896875,0,-0
0.0289791666666667,0,-0
0.0289895833333333,0,-0
0.029,0,-0
0.0290104166666667,0,-0
0.0290208333333333,0,-0
0.02903125,0,-0
0.0290416666666667,0,-0
0.0290520833333333,0,-0
0.0290625,0,-0
0.0290729166666667,0,-0
0.0290833333333333,0,-0
0.02909375,0,-0
0.0291041666666667,0,-0
0.0291145833333333,0,-0
0.029125,0,-0
0.0291354166666667,0,-0
0.0291458333333333,0,-0
0.02915625,0,-0
0.0291666666666667,0,-0
0.0291770833333333,0,-0
0.0291875,0,-0
0.0291979166666667,0,-0
0.0292083333333333,0,-0
0.02921875,0,-0
0.0292291666666667,0,-0
0.0292395833333333,0,-0
0.02925,0,-0
0.0292604166666667,0,-0
0.0292708333333333,0,-0
0.02928125,0,-0
0.0292916666666667,0,-0
0.0293020833333333,0,-0
0.0293125,0,-0
0.0293229166666667,0,-0
0.0293333333333333,0,-0
0.02934375,0,-0
0.0293541666666667,0,-0
0.0293645833333333,0,-0
0.029375,0,-0
0.0293854166666667,0,-0
0.0293958333333333,0,-0
0.02940625,0,-0
0.0294166666666667,0,-0
0.0294270833333333,0,-0
0.0294375,0,-0
0.0294479166666667,0,-0
0.0294583333333333,0,-0
0.02946875,0,-0
0.0294791666666667,0,-0
0.0294895833333333,0,-0
0.0295,0,-0
0.0295104166666667,0,-0
0.0295208333333333,0,-0
0.02953125,0,-0
0.0295416666666667,0,-0
0.0295520833333333,0,-0
0.0295625,0,-0
0.0295729166666667,0,-0
0.0295833333333333,0,-0
0.02959375,0,-0
0.0296041666666667,0,-0
0.0296145833333333,0,-0
0.029625,0,-0
0.0296354166666667,0,-0
0.0296458333333333,0,-0
0.02965625,0,-0
0.0296666666666667,0,-0
0.0296770833333333,0,-0
0.0296875,0,-0
0.0296979166666667,0,-0
0.0297083333333333,0,-0
0.02971875,0,-0
0.0297291666666667,0,-0
0.0297395833333333,0,-0
0.02975,0,-0
0.0297604166666667,0,-0
0.0297708333333333,0,-0
0.02978125,0,-0
0.0297916666666667,0,-0
0.0298020833333333,0,-0
0.0298125,0,-0
0.0298229166666667,0,-0
0.0298333333333333,0,-0
0.02984375,0,-0
0.0298541666666667,0,-0
0.0298645833333333,0,-0
0.029875,0,-0
0.0298854166666667,0,-0
0.0298958333333333,0,-0
0.02990625,0,-0
0.0299166666666667,0,-0
0.0299270833333333,0,-0
0.0299375,0,-0
0.0299479166666667,0,-0
0.0299583333333333,0,-0
0.02996875,0,-0
0.0299791666666667,0,-0
0.0299895833333333,0,-0
0.03,0,-0
0.0300104166666667,0,-0
0.0300208333333333,0,-0
0.03003125,0,-0
0.0300416666666667,0,-0
0.0300520833333333,0,-0
0.0300625,0,-0
0.0300729166666667,0,-0
0.0300833333333333,0,-0
0.03009375,0,-0
0.0301041666666667,0,-0
0.0301145833333333,0,-0
0.030125,0,-0
0.0301354166666667,0,-0
0.0301458333333333,0,-0
0.03015625,0,-0
0.0301666666666667,0,-0
0.0301770833333333,0,-0
0.0301875,0,-0
0.0301979166666667,0,-0
0.0302083333333333,0,-0
0.03021875,0,-0
0.0302291666666667,0,-0
0.0302395833333333,0,-0
0.03025,0,-0
0.0302604166666667,0,-0
0.0302708333333333,0,-0
0.03028125,0,-0
0.0302916666666667,0,-0
0.0303020833333333,0,-0
0.0303125,0,-0
0.0303229166666667,0,-0
0.0303333333333333,0,-0
0.03034375,0,-0
0.0303541666666667,0,-0
0.0303645833333333,0,-0
0.030375,0,-0
0.0303854166666667,0,-0
0.0303958333333333,0,-0
0.03040625,0,-0
0.0304166666666667,0,-0
0.0304270833333333,0,-0
0.0304375,0,-0
0.0304479166666667,0,-0
0.0304583333333333,0,-0
0.03046875,0,-0
0.0304791666666667,0,-0
0.0304895833333333,0,-0
0.0305,0,-0
0.0305104166666667,0,-0
0.0305208333333333,0,-0
0.03053125,0,-0
0.0305416666666667,0,-0
0.0305520833333333,0,-0
0.0305625,0,-0
0.0305729166666667,0,-0
0.0305833333333333,0,-0
0.03059375,0,-0
0.0306041666666667,0,-0
0.0306145833333333,0,-0
0.030625,0,-0
0.0306354166666667,0,-0
0.0306458333333333,0,-0
0.03065625,0,-0
0.0306666666666667,0,-0
0.0306770833333333,0,-0
0.0306875,0,-0
0.0306979166666667,0,-0
0.0307083333333333,0,-0
0.03071875,0,-0
0.0307291666666667,0,-0
0.0307395833333333,0,-0
0.03075,0,-0
0.0307604166666667,0,-0
0.0307708333333333,0,-0
0.03078125,0,-0
0.0307916666666667,0,-0
0.0308020833333333,0,-0
0.0308125,0,-0
0.0308229166666667,0,-0
0.0308333333333333,0,-0
0.03084375,0,-0
0.0308541666666667,0,-0
0.0308645833333333,0,-0
0.030875,0,-0
0.0308854166666667,0,-0
0.0308958333333333,0,-0
0.03090625,0,-0
0.0309166666666667,0,-0
0.0309270833333333,0,-0
0.0309375,0,-0
0.0309479166666667,0,-0
0.0309583333333333,0,-0
0.03096875,0,-0
0.0309791666666667,0,-0
0.0309895833333333,0,-0
0.031,0,-0
0.0310104166666667,0,-0
0.0310208333333333,0,-0
0.03103125,0,-0
0.0310416666666667,0,-0
0.0310520833333333,0,-0
0.0310625,0,-0
0.0310729166666667,0,-0
0.0310833333333333,0,-0
0.03109375,0,-0
0.0311041666666667,0,-0
0.0311145833333333,0,-0
0.031125,0,-0
0.0311354166666667,0,-0
0.0311458333333333,0,-0
0.03115625,0,-0
0.0311666666666667,0,-0
0.0311770833333333,0,-0
0.0311875,0,-0
0.0311979166666667,0,-0
0.0312083333333333,0,-0
0.03121875,0,-0
0.0312291666666667,0,-0
0.0312395833333333,0,-0
0.03125,0,-0
0.0312604166666667,0,-0
0.0312708333333333,0,-0
0.03128125,0,-0
0.0312916666666667,0,-0
0.0313020833333333,0,-0
0.0313125,0,-0
0.0313229166666667,0,-0
0.0313333333333333,0,-0
0.03134375,0,-0
0.0313541666666667,0,-0
0.0313645833333333,0,-0
0.031375,0,-0
0.0313854166666667,0,-0
0.0313958333333333,0,-0
0.03140625,0,-0
0.0314166666666667,0,-0
0.0314270833333333,0,-0
0.0314375,0,-0
0.0314479166666667,0,-0
0.0314583333333333,0,-0
0.03146875,0,-0
0.0314791666666667,0,-0
0.0314895833333333,0,-0
0.0315,0,-0
0.0315104166666667,0,-0
0.0315208333333333,0,-0
0.03153125,0,-0
0.0315416666666667,0,-0
0.0315520833333333,0,-0
0.0315625,0,-0
0.0315729166666667,0,-0
0.0315833333333333,0,-0
0.03159375,0,-0
0.0316041666666667,0,-0
0.0316145833333333,0,-0
0.031625,0,-0
0.0316354166666667,0,-0
0.0316458333333333,0,-0
0.03165625,0,-0
0.0316666666666667,0,-0
0.0316770833333333,0,-0
0.0316875,0,-0
0.0316979166666667,0,-0
0.0317083333333333,0,-0
0.03171875,0,-0
0.0317291666666667,0,-0
0.0317395833333333,0,-0
0.03175,0,-0
0.0317604166666667,0,-0
0.0317708333333333,0,-0
0.03178125,0,-0
0.0317916666666667,0,-0
0.0318020833333333,0,-0
0.0318125,0,-0
0.0318229166666667,0,-0
0.0318333333333333,0,-0
0.03184375,0,-0
0.0318541666666667,0,-0
0.0318645833333333,0,-0
0.031875,0,-0
0.0318854166666667,0,-0
0.0318958333333333,0,-0
0.03190625,0,-0
0.0319166666666667,0,-0
0.0319270833333333,0,-0
0.0319375,0,-0
0.0319479166666667,0,-0
0.0319583333333333,0,-0
0.03196875,0,-0
0.0319791666666667,0,-0
0.0319895833333333,0,-0
0.032,0,-0
0.0320104166666667,0,-0
0.0320208333333333,0,-0
0.03203125,0,-0
0.0320416666666667,0,-0
0.0320520833333333,0,-0
0.0320625,0,-0
0.0320729166666667,0,-0
0.0320833333333333,0,-0
0.03209375,0,-0
0.0321041666666667,0,-0
0.0321145833333333,0,-0
0.032125,0,-0
0.0321354166666667,0,-0
0.0321458333333333,0,-0
0.03215625,0,-0
0.0321666666666667,0,-0
0.0321770833333333,0,-0
0.0321875,0,-0
0.0321979166666667,0,-0
0.0322083333333333,0,-0
0.03221875,0,-0
0.0322291666666667,0,-0
0.0322395833333333,0,-0
0.03225,0,-0
0.0322604166666667,0,-0
0.0322708333333333,0,-0
0.03228125,0,-0
0.0322916666666667,0,-0
0.0323020833333333,0,-0
0.0323125,0,-0
0.0323229166666667,0,-0
0.0323333333333333,0,-0
0.03234375,0,-0
0.0323541666666667,0,-0
0.0323645833333333,0,-0
0.032375,0,-0
0.0323854166666667,0,-0
0.0323958333333333,0,-0
0.03240625,0,-0
0.0324166666666667,0,-0
0.0324270833333333,0,-0
0.0324375,0,-0
0.0324479166666667,0,-0
0.0324583333333333,0,-0
0.03246875,0,-0
0.0324791666666667,0,-0
0.0324895833333333,0,-0
0.0325,0,-0
0.0325104166666667,0,-0
0.0325208333333333,0,-0
0.03253125,0,-0
0.0325416666666667,0,-0
0.0325520833333333,0,-0
0.0325625,0,-0
0.0325729166666667,0,-0
0.0325833333333333,0,-0
0.03259375,0,-0
0.0326041666666667,0,-0
0.0326145833333333,0,-0
0.032625,0,-0
0.0326354166666667,0,-0
0.0326458333333333,0,-0
0.03265625,0,-0
0.0326666666666667,0,-0
0.0326770833333333,0,-0
0.0326875,0,-0
0.0326979166666667,0,-0
0.0327083333333333,0,-0
0.03271875,0,-0
0.0327291666666667,0,-0
0.0327395833333333,0,-0
0.03275,0,-0
0.0327604166666667,0,-0
0.0327708333333333,0,-0
0.03278125,0,-0
0.0327916666666667,0,-0
0.0328020833333333,0,-0
0.0328125,0,-0
0.0328229166666667,0,-0
0.0328333333333333,0,-0
0.03284375,0,-0
0.0328541666666667,0,-0
0.0328645833333333,0,-0
0.032875,0,-0
0.0328854166666667,0,-0
0.0328958333333333,0,-0
0.03290625,0,-0
0.0329166666666667,0,-0
0.0329270833333333,0,-0
0.0329375,0,-0
0.0329479166666667,0,-0
0.0329583333333333,0,-0
0.03296875,0,-0
0.0329791666666667,0,-0
0.0329895833333333,0,-0
0.033,0,-0
0.0330104166666667,0,-0
0.0330208333333333,0,-0
0.03303125,0,-0
0.0330416666666667,0,-0
0.0330520833333333,0,-0
0.0330625,0,-0
0.0330729166666667,0,-0
0.0330833333333333,0,-0
0.03309375,0,-0
0.0331041666666667,0,-0
0.0331145833333333,0,-0
0.033125,0,-0
0.0331354166666667,0,-0
0.0331458333333333,0,-0
0.03315625,0,-0
0.0331666666666667,0,-0
0.0331770833333333,0,-0
0.0331875,0,-0
0.0331979166666667,0,-0
0.0332083333333333,0,-0
0.03321875,0,-0
0.0332291666666667,0,-0
0.0332395833333333,0,-0
0.03325,0,-0
0.0332604166666667,0,-0
0.0332708333333333,0,-0
0.03328125,0,-0
0.0332916666666667,0,-0
0.0333020833333333,0,-0
0.0333125,0,-0
0.0333229166666667,0,-0
0.0333333333333333,0,-0
0.03334375,0,-0
0.0333541666666667,0,-0
0.0333645833333333,0,-0
0.033375,0,-0
0.0333854166666667,0,-0
0.0333958333333333,0,-0
0.03340625,0,-0
0.0334166666666667,0,-0
0.0334270833333333,0,-0
0.0334375,0,-0
0.0334479166666667,0,-0
0.0334583333333333,0,-0
0.03346875,0,-0
0.0334791666666667,0,-0
0.0334895833333333,0,-0
0.0335,0,-0
0.0335104166666667,0,-0
0.0335208333333333,0,-0
0.03353125,0,-0
0.0335416666666667,0,-0
0.0335520833333333,0,-0
0.0335625,0,-0
0.0335729166666667,0,-0
0.0335833333333333,0,-0
0.03359375,0,-0
0.0336041666666667,0,-0
0.0336145833333333,0,-0
0.033625,0,-0
0.0336354166666667,0,-0
0.0336458333333333,0,-0
0.03365625,0,-0
0.0336666666666667,0,-0
0.0336770833333333,0,-0
0.0336875,0,-0
0.0336979166666667,0,-0
0.0337083333333333,0,-0
0.03371875,0,-0
0.0337291666666667,0,-0
0.0337395833333333,0,-0
0.03375,0,-0
0.0337604166666667,0,-0
0.0337708333333333,0,-0
0.03378125,0,-0
0.0337916666666667,0,-0
0.0338020833333333,0,-0
0.0338125,0,-0
0.0338229166666667,0,-0
0.0338333333333333,0,-0
0.03384375,0,-0
0.0338541666666667,0,-0
0.0338645833333333,0,-0
0.033875,0,-0
0.0338854166666667,0,-0
0.0338958333333333,0,-0
0.03390625,0,-0
0.0339166666666667,0,-0
0.0339270833333333,0,-0
0.0339375,0,-0
0.0339479166666667,0,-0
0.0339583333333333,0,-0
0.03396875,0,-0
0.0339791666666667,0,-0
0.0339895833333333,0,-0
0.034,0,-0
0.0340104166666667,0,-0
0.0340208333333333,0,-0
0.03403125,0,-0
0.0340416666666667,0,-0
0.0340520833333333,0,-0
0.0340625,0,-0
0.0340729166666667,0,-0
0.0340833333333333,0,-0
0.03409375,0,-0
0.0341041666666667,0,-0
0.0341145833333333,0,-0
0.034125,0,-0
0.0341354166666667,0,-0
0.0341458333333333,0,-0
0.03415625,0,-0
0.0341666666666667,0,-0
0.0341770833333333,0,-0
0.0341875,0,-0
0.0341979166666667,0,-0
0.0342083333333333,0,-0
0.03421875,0,-0
0.0342291666666667,0,-0
0.0342395833333333,0,-0
0.03425,0,-0
0.0342604166666667,0,-0
0.0342708333333333,0,-0
0.03428125,0,-0
0.0342916666666667,0,-0
0.0343020833333333,0,-0
0.0343125,0,-0
0.0343229166666667,0,-0
0.0343333333333333,0,-0
0.03434375,0,-0
0.0343541666666667,0,-0
0.0343645833333333,0,-0
0.034375,0,-0
0.0343854166666667,0,-0
0.0343958333333333,0,-0
0.03440625,0,-0
0.0344166666666667,0,-0
0.0344270833333333,0,-0
0.0344375,0,-0
0.0344479166666667,0,-0
0.0344583333333333,0,-0
0.03446875,0,-0
0.0344791666666667,0,-0
0.0344895833333333,0,-0
0.0345,0,-0
0.0345104166666667,0,-0
0.0345208333333333,0,-0
0.03453125,0,-0
0.0345416666666667,0,-0
0.0345520833333333,0,-0
0.0345625,0,-0
0.0345729166666667,0,-0
0.0345833333333333,0,-0
0.03459375,0,-0
0.0346041666666667,0,-0
0.0346145833333333,0,-0
0.034625,0,-0
0.0346354166666667,0,-0
0.0346458333333333,0,-0
0.03465625,0,-0
0.0346666666666667,0,-0
0.0346770833333333,0,-0
0.0346875,0,-0
0.0346979166666667,0,-0
0.0347083333333333,0,-0
0.03471875,0,-0
0.0347291666666667,0,-0
0.0347395833333333,0,-0
0.03475,0,-0
0.0347604166666667,0,-0
0.0347708333333333,0,-0
0.03478125,0,-0
0.0347916666666667,0,-0
0.0348020833333333,0,-0
0.0348125,0,-0
0.0348229166666667,0,-0
0.0348333333333333,0,-0
0.03484375,0,-0
0.0348541666666667,0,-0
0.0348645833333333,0,-0
0.034875,0,-0
0.0348854166666667,0,-0
0.0348958333333333,0,-0
0.03490625,0,-0
0.0349166666666667,0,-0
0.0349270833333333,0,-0
0.0349375,0,-0
0.0349479166666667,0,-0
0.0349583333333333,0,-0
0.03496875,0,-0
0.0349791666666667,0,-0
0.0349895833333333,0,-0
0.035,0,-0
0.0350104166666667,0,-0
0.0350208333333333,0,-0
0.03503125,0,-0
0.0350416666666667,0,-0
0.0350520833333333,0,-0
0.0350625,0,-0
0.0350729166666667,0,-0
0.0350833333333333,0,-0
0.03509375,0,-0
0.0351041666666667,0,-0
0.0351145833333333,0,-0
0.035125,0,-0
0.0351354166666667,0,-0
0.0351458333333333,0,-0
0.03515625,0,-0
0.0351666666666667,0,-0
0.0351770833333333,0,-0
0.0351875,0,-0
0.0351979166666667,0,-0
0.0352083333333333,0,-0
0.03521875,0,-0
0.0352291666666667,0,-0
0.0352395833333333,0,-0
0.03525,0,-0
0.0352604166666667,0,-0
0.0352708333333333,0,-0
0.03528125,0,-0
0.0352916666666667,0,-0
0.0353020833333333,0,-0
0.0353125,0,-0
0.0353229166666667,0,-0
0.0353333333333333,0,-0
0.03534375,0,-0
0.0353541666666667,0,-0
0.0353645833333333,0,-0
0.035375,0,-0
0.0353854166666667,0,-0
0.0353958333333333,0,-0
0.03540625,0,-0
0.0354166666666667,0,-0
0.0354270833333333,0,-0
0.0354375,0,-0
0.0354479166666667,0,-0
0.0354583333333333,0,-0
0.03546875,0,-0
0.0354791666666667,0,-0
0.0354895833333333,0,-0
0.0355,0,-0
0.0355104166666667,0,-0
0.0355208333333333,0,-0
0.03553125,0,-0
0.0355416666666667,0,-0
0.0355520833333333,0,-0
0.0355625,0,-0
0.0355729166666667,0,-0
0.0355833333333333,0,-0
0.03559375,0,-0
0.0356041666666667,0,-0
0.0356145833333333,0,-0
0.035625,0,-0
0.0356354166666667,0,-0
0.0356458333333333,0,-0
0.03565625,0,-0
0.0356666666666667,0,-0
0.0356770833333333,0,-0
0.0356875,0,-0
0.0356979166666667,0,-0
0.0357083333333333,0,-0
0.03571875,0,-0
0.0357291666666667,0,-0
0.0357395833333333,0,-0
0.03575,0,-0
0.0357604166666667,0,-0
0.0357708333333333,0,-0
0.03578125,0,-0
0.0357916666666667,0,-0
0.0358020833333333,0,-0
0.0358125,0,-0
0.0358229166666667,0,-0
0.0358333333333333,0,-0
0.03584375,0,-0
0.0358541666666667,0,-0
0.0358645833333333,0,-0
0.035875,0,-0
0.0358854166666667,0,-0
0.0358958333333333,0,-0
0.03590625,0,-0
0.0359166666666667,0,-0
0.0359270833333333,0,-0
0.0359375,0,-0
0.0359479166666667,0,-0
0.0359583333333333,0,-0
0.03596875,0,-0
0.0359791666666667,0,-0
0.0359895833333333,0,-0
0.036,0,-0
0.0360104166666667,0,-0
0.0360208333333333,0,-0
0.03603125,0,-0
0.0360416666666667,0,-0
0.0360520833333333,0,-0
0.0360625,0,-0
0.0360729166666667,0,-0
0.0360833333333333,0,-0
0.03609375,0,-0
0.0361041666666667,0,-0
0.0361145833333333,0,-0
0.036125,0,-0
0.0361354166666667,0,-0
0.0361458333333333,0,-0
0.03615625,0,-0
0.0361666666666667,0,-0
0.0361770833333333,0,-0
0.0361875,0,-0
0.0361979166666667,0,-0
0.0362083333333333,0,-0
0.03621875,0,-0
0.0362291666666667,0,-0
0.0362395833333333,0,-0
0.03625,0,-0
0.0362604166666667,0,-0
0.0362708333333333,0,-0
0.03628125,0,-0
0.0362916666666667,0,-0
0.0363020833333333,0,-0
0.0363125,0,-0
0.0363229166666667,0,-0
0.0363333333333333,0,-0
0.03634375,0,-0
0.0363541666666667,0,-0
0.0363645833333333,0,-0
0.036375,0,-0
0.0363854166666667,0,-0
0.0363958333333333,0,-0
0.03640625,0,-0
0.0364166666666667,0,-0
0.0364270833333333,0,-0
0.0364375,0,-0
0.0364479166666667,0,-0
0.0364583333333333,0,-0
0.03646875,0,-0
0.0364791666666667,0,-0
0.0364895833333333,0,-0
0.0365,0,-0
0.0365104166666667,0,-0
0.0365208333333333,0,-0
0.03653125,0,-0
0.0365416666666667,0,-0
0.0365520833333333,0,-0
0.0365625,0,-0
0.0365729166666667,0,-0
0.0365833333333333,0,-0
0.03659375,0,-0
0.0366041666666667,0,-0
0.0366145833333333,0,-0
0.036625,0,-0
0.0366354166666667,0,-0
0.0366458333333333,0,-0
0.03665625,0,-0
0.0366666666666667,0,-0
0.0366770833333333,0,-0
0.0366875,0,-0
0.0366979166666667,0,-0
0.0367083333333333,0,-0
0.03671875,0,-0
0.0367291666666667,0,-0
0.0367395833333333,0,-0
0.03675,0,-0
0.0367604166666667,0,-0
0.0367708333333333,0,-0
0.03678125,0,-0
0.0367916666666667,0,-0
0.0368020833333333,0,-0
0.0368125,0,-0
0.0368229166666667,0,-0
0.0368333333333333,0,-0
0.03684375,0,-0
0.0368541666666667,0,-0
0.0368645833333333,0,-0
0.036875,0,-0
0.0368854166666667,0,-0
0.0368958333333333,0,-0
0.03690625,0,-0
0.0369166666666667,0,-0
0.0369270833333333,0,-0
0.0369375,0,-0
0.0369479166666667,0,-0
0.0369583333333333,0,-0
0.03696875,0,-0
0.0369791666666667,0,-0
0.0369895833333333,0,-0
0.037,0,-0
0.0370104166666667,0,-0
0.0370208333333333,0,-0
0.03703125,0,-0
0.0370416666666667,0,-0
0.0370520833333333,0,-0
0.0370625,0,-0
0.0370729166666667,0,-0
0.0370833333333333,0,-0
0.03709375,0,-0
0.0371041666666667,0,-0
0.0371145833333333,0,-0
0.037125,0,-0
0.0371354166666667,0,-0
0.0371458333333333,0,-0
0.03715625,0,-0
0.0371666666666667,0,-0
0.0371770833333333,0,-0
0.0371875,0,-0
0.0371979166666667,0,-0
0.0372083333333333,0,-0
0.03721875,0,-0
0.0372291666666667,0,-0
0.0372395833333333,0,-0
0.03725,0,-0
0.0372604166666667,0,-0
0.0372708333333333,0,-0
0.03728125,0,-0
0.0372916666666667,0,-0
0.0373020833333333,0,-0
0.0373125,0,-0
0.0373229166666667,0,-0
0.0373333333333333,0,-0
0.03734375,0,-0
0.0373541666666667,0,-0
0.0373645833333333,0,-0
0.037375,0,-0
0.0373854166666667,0,-0
0.0373958333333333,0,-0
0.03740625,0,-0
0.0374166666666667,0,-0
0.0374270833333333,0,-0
0.0374375,0,-0
0.0374479166666667,0,-0
0.0374583333333333,0,-0
0.03746875,0,-0
0.0374791666666667,0,-0
0.0374895833333333,0,-0
0.0375,0,-0
0.0375104166666667,0,-0
0.0375208333333333,0,-0
0.03753125,0,-0
0.0375416666666667,0,-0
0.0375520833333333,0,-0
0.0375625,0,-0
0.0375729166666667,0,-0
0.0375833333333333,0,-0
0.03759375,0,-0
0.0376041666666667,0,-0
0.0376145833333333,0,-0
0.037625,0,-0
0.0376354166666667,0,-0
0.0376458333333333,0,-0
0.03765625,0,-0
0.0376666666666667,0,-0
0.0376770833333333,0,-0
0.0376875,0,-0
0.0376979166666667,0,-0
0.0377083333333333,0,-0
0.03771875,0,-0
0.0377291666666667,0,-0
0.0377395833333333,0,-0
0.03775,0,-0
0.0377604166666667,0,-0
0.0377708333333333,0,-0
0.03778125,0,-0
0.0377916666666667,0,-0
0.0378020833333333,0,-0
0.0378125,0,-0
0.0378229166666667,0,-0
0.0378333333333333,0,-0
0.03784375,0,-0
0.0378541666666667,0,-0
0.0378645833333333,0,-0
0.037875,0,-0
0.0378854166666667,0,-0
0.0378958333333333,0,-0
0.03790625,0,-0
0.0379166666666667,0,-0
0.0379270833333333,0,-0
0.0379375,0,-0
0.0379479166666667,0,-0
0.0379583333333333,0,-0
0.03796875,0,-0
0.0379791666666667,0,-0
0.0379895833333333,0,-0
0.038,0,-0
0.0380104166666667,0,-0
0.0380208333333333,0,-0
0.03803125,0,-0
0.0380416666666667,0,-0
0.0380520833333333,0,-0
0.0380625,0,-0
0.0380729166666667,0,-0
0.0380833333333333,0,-0
0.03809375,0,-0
0.0381041666666667,0,-0
0.0381145833333333,0,-0
0.038125,0,-0
0.0381354166666667,0,-0
0.0381458333333333,0,-0
0.03815625,0,-0
0.0381666666666667,0,-0
0.0381770833333333,0,-0
0.0381875,0,-0
0.0381979166666667,0,-0
0.0382083333333333,0,-0
0.03821875,0,-0
0.0382291666666667,0,-0
0.0382395833333333,0,-0
0.03825,0,-0
0.0382604166666667,0,-0
0.0382708333333333,0,-0
0.03828125,0,-0
0.0382916666666667,0,-0
0.0383020833333333,0,-0
0.0383125,0,-0
0.0383229166666667,0,-0
0.0383333333333333,0,-0
0.03834375,0,-0
0.0383541666666667,0,-0
0.0383645833333333,0,-0
0.038375,0,-0
0.0383854166666667,0,-0
0.0383958333333333,0,-0
0.03840625,0,-0
0.0384166666666667,0,-0
0.0384270833333333,0,-0
0.0384375,0,-0
0.0384479166666667,0,-0
0.0384583333333333,0,-0
0.03846875,0,-0
0.0384791666666667,0,-0
0.0384895833333333,0,-0
0.0385,0,-0
0.0385104166666667,0,-0
0.0385208333333333,0,-0
0.03853125,0,-0
0.0385416666666667,0,-0
0.0385520833333333,0,-0
0.0385625,0,-0
0.0385729166666667,0,-0
0.0385833333333333,0,-0
0.03859375,0,-0
0.0386041666666667,0,-0
0.0386145833333333,0,-0
0.038625,0,-0
0.0386354166666667,0,-0
0.0386458333333333,0,-0
0.03865625,0,-0
0.0386666666666667,0,-0
0.0386770833333333,0,-0
0.0386875,0,-0
0.0386979166666667,0,-0
0.0387083333333333,0,-0
0.03871875,0,-0
0.0387291666666667,0,-0
0.0387395833333333,0,-0
0.03875,0,-0
0.0387604166666667,0,-0
0.0387708333333333,0,-0
0.03878125,0,-0
0.0387916666666667,0,-0
0.0388020833333333,0,-0
0.0388125,0,-0
0.0388229166666667,0,-0
0.0388333333333333,0,-0
0.03884375,0,-0
0.0388541666666667,0,-0
0.0388645833333333,0,-0
0.038875,0,-0
0.0388854166666667,0,-0
0.0388958333333333,0,-0
0.03890625,0,-0
0.0389166666666667,0,-0
0.0389270833333333,0,-0
0.0389375,0,-0
0.0389479166666667,0,-0
0.0389583333333333,0,-0
0.03896875,0,-0
0.0389791666666667,0,-0
0.0389895833333333,0,-0
0.039,0,-0
0.0390104166666667,0,-0
0.0390208333333333,0,-0
0.03903125,0,-0
0.0390416666666667,0,-0
0.0390520833333333,0,-0
0.0390625,0,-0
0.0390729166666667,0,-0
0.0390833333333333,0,-0
0.03909375,0,-0
0.0391041666666667,0,-0
0.0391145833333333,0,-0
0.039125,0,-0
0.0391354166666667,0,-0
0.0391458333333333,0,-0
0.03915625,0,-0
0.0391666666666667,0,-0
0.0391770833333333,0,-0
0.0391875,0,-0
0.0391979166666667,0,-0
0.0392083333333333,0,-0
0.03921875,0,-0
0.0392291666666667,0,-0
0.0392395833333333,0,-0
0.03925,0,-0
0.0392604166666667,0,-0
0.0392708333333333,0,-0
0.03928125,0,-0
0.0392916666666667,0,-0
0.0393020833333333,0,-0
0.0393125,0,-0
0.0393229166666667,0,-0
0.0393333333333333,0,-0
0.03934375,0,-0
0.0393541666666667,0,-0
0.0393645833333333,0,-0
0.039375,0,-0
0.0393854166666667,0,-0
0.0393958333333333,0,-0
0.03940625,0,-0
0.0394166666666667,0,-0
0.0394270833333333,0,-0
0.0394375,0,-0
0.0394479166666667,0,-0
0.0394583333333333,0,-0
0.03946875,0,-0
0.0394791666666667,0,-0
0.0394895833333333,0,-0
0.0395,0,-0
0.0395104166666667,0,-0
0.0395208333333333,0,-0
0.03953125,0,-0
0.0395416666666667,0,-0
0.0395520833333333,0,-0
0.0395625,0,-0
0.0395729166666667,0,-0
0.0395833333333333,0,-0
0.03959375,0,-0
0.0396041666666667,0,-0
0.0396145833333333,0,-0
0.039625,0,-0
0.0396354166666667,0,-0
0.0396458333333333,0,-0
0.03965625,0,-0
0.0396666666666667,0,-0
0.0396770833333333,0,-0
0.0396875,0,-0
0.0396979166666667,0,-0
0.0397083333333333,0,-0
0.03971875,0,-0
0.0397291666666667,0,-0
0.0397395833333333,0,-0
0.03975,0,-0
0.0397604166666667,0,-0
0.0397708333333333,0,-0
0.03978125,0,-0
0.0397916666666667,0,-0
0.0398020833333333,0,-0
0.0398125,0,-0
0.0398229166666667,0,-0
0.0398333333333333,0,-0
0.03984375,0,-0
0.0398541666666667,0,-0
0.0398645833333333,0,-0
0.039875,0,-0
0.0398854166666667,0,-0
0.0398958333333333,0,-0
0.03990625,0,-0
0.0399166666666667,0,-0
0.0399270833333333,0,-0
0.0399375,0,-0
0.0399479166666667,0,-0
0.0399583333333333,0,-0
0.03996875,0,-0
0.0399791666666667,0,-0
0.0399895833333333,0,-0
0.04,0,-0
0.0400104166666667,0,-0
0.0400208333333333,0,-0
0.04003125,0,-0
0.0400416666666667,0,-0
0.0400520833333333,0,-0
0.0400625,0,-0
0.0400729166666667,0,-0
0.0400833333333333,0,-0
0.04009375,0,-0
0.0401041666666667,0,-0
0.0401145833333333,0,-0
0.040125,0,-0
0.0401354166666667,0,-0
0.0401458333333333,0,-0
0.04015625,0,-0
0.0401666666666667,0,-0
0.0401770833333333,0,-0
0.0401875,0,-0
0.0401979166666667,0,-0
0.0402083333333333,0,-0
0.04021875,0,-0
0.0402291666666667,0,-0
0.0402395833333333,0,-0
0.04025,0,-0
0.0402604166666667,0,-0
0.0402708333333333,0,-0
0.04028125,0,-0
0.0402916666666667,0,-0
0.0403020833333333,0,-0
0.0403125,0,-0
0.0403229166666667,0,-0
0.0403333333333333,0,-0
0.04034375,0,-0
0.0403541666666667,0,-0
0.0403645833333333,0,-0
0.040375,0,-0
0.0403854166666667,0,-0
0.0403958333333333,0,-0
0.04040625,0,-0
0.0404166666666667,0,-0
0.0404270833333333,0,-0
0.0404375,0,-0
0.0404479166666667,0,-0
0.0404583333333333,0,-0
0.04046875,0,-0
0.0404791666666667,0,-0
0.0404895833333333,0,-0
0.0405,0,-0
0.0405104166666667,0,-0
0.0405208333333333,0,-0
0.04053125,0,-0
0.0405416666666667,0,-0
0.0405520833333333,0,-0
0.0405625,0,-0
0.0405729166666667,0,-0
0.0405833333333333,0,-0
0.04059375,0,-0
0.0406041666666667,0,-0
0.0406145833333333,0,-0
0.040625,0,-0
0.0406354166666667,0,-0
0.0406458333333333,0,-0
0.04065625,0,-0
0.0406666666666667,0,-0
0.0406770833333333,0,-0
0.0406875,0,-0
0.0406979166666667,0,-0
0.0407083333333333,0,-0
0.04071875,0,-0
0.0407291666666667,0,-0
0.0407395833333333,0,-0
0.04075,0,-0
0.0407604166666667,0,-0
0.0407708333333333,0,-0
0.04078125,0,-0
0.0407916666666667,0,-0
0.0408020833333333,0,-0
0.0408125,0,-0
0.0408229166666667,0,-0
0.0408333333333333,0,-0
0.04084375,0,-0
0.0408541666666667,0,-0
0.0408645833333333,0,-0
0.040875,0,-0
0.0408854166666667,0,-0
0.0408958333333333,0,-0
0.04090625,0,-0
0.0409166666666667,0,-0
0.0409270833333333,0,-0
0.0409375,0,-0
0.0409479166666667,0,-0
0.0409583333333333,0,-0
0.04096875,0,-0
0.0409791666666667,0,-0
0.0409895833333333,0,-0
0.041,0,-0
0.0410104166666667,0,-0
0.0410208333333333,0,-0
0.04103125,0,-0
0.0410416666666667,0,-0
0.0410520833333333,0,-0
0.0410625,0,-0
0.0410729166666667,0,-0
0.0410833333333333,0,-0
0.04109375,0,-0
0.0411041666666667,0,-0
0.0411145833333333,0,-0
0.041125,0,-0
0.0411354166666667,0,-0
0.0411458333333333,0,-0
0.04115625,0,-0
0.0411666666666667,0,-0
0.0411770833333333,0,-0
0.0411875,0,-0
0.0411979166666667,0,-0
0.0412083333333333,0,-0
0.04121875,0,-0
0.0412291666666667,0,-0
0.0412395833333333,0,-0
0.04125,0,-0
0.0412604166666667,0,-0
0.0412708333333333,0,-0
0.04128125,0,-0
0.0412916666666667,0,-0
0.0413020833333333,0,-0
0.0413125,0,-0
0.0413229166666667,0,-0
0.0413333333333333,0,-0
0.04134375,0,-0
0.0413541666666667,0,-0
0.0413645833333333,0,-0
0.041375,0,-0
0.0413854166666667,0,-0
0.0413958333333333,0,-0
0.04140625,0,-0
0.0414166666666667,0,-0
0.0414270833333333,0,-0
0.0414375,0,-0
0.0414479166666667,0,-0
0.0414583333333333,0,-0
0.04146875,0,-0
0.0414791666666667,0,-0
0.0414895833333333,0,-0
0.0415,0,-0
0.0415104166666667,0,-0
0.0415208333333333,0,-0
0.04153125,0,-0
0.0415416666666667,0,-0
0.0415520833333333,0,-0
0.0415625,0,-0
0.0415729166666667,0,-0
0.0415833333333333,0,-0
0.04159375,0,-0
0.0416041666666667,0,-0
0.0416145833333333,0,-0
0.041625,0,-0
0.0416354166666667,0,-0
0.0416458333333333,0,-0
0.04165625,0,-0
0.0416666666666667,0,-0
0.0416770833333333,0,-0
0.0416875,0,-0
0.0416979166666667,0,-0
0.0417083333333333,0,-0
0.04171875,0,-0
0.0417291666666667,0,-0
0.0417395833333333,0,-0
0.04175,0,-0
0.0417604166666667,0,-0
0.0417708333333333,0,-0
0.04178125,0,-0
0.0417916666666667,0,-0
0.0418020833333333,0,-0
0.0418125,0,-0
0.0418229166666667,0,-0
0.0418333333333333,0,-0
0.04184375,0,-0
0.0418541666666667,0,-0
0.0418645833333333,0,-0
0.041875,0,-0
0.0418854166666667,0,-0
0.0418958333333333,0,-0
0.04190625,0,-0
0.0419166666666667,0,-0
0.0419270833333333,0,-0
0.0419375,0,-0
0.0419479166666667,0,-0
0.0419583333333333,0,-0
0.04196875,0,-0
0.0419791666666667,0,-0
0.0419895833333333,0,-0
0.042,0,-0
0.0420104166666667,0,-0
0.0420208333333333,0,-0
0.04203125,0,-0
0.0420416666666667,0,-0
0.0420520833333333,0,-0
0.0420625,0,-0
0.0420729166666667,0,-0
0.0420833333333333,0,-0
0.04209375,0,-0
0.0421041666666667,0,-0
0.0421145833333333,0,-0
0.042125,0,-0
0.0421354166666667,0,-0
0.0421458333333333,0,-0
0.04215625,0,-0
0.0421666666666667,0,-0
0.0421770833333333,0,-0
0.0421875,0,-0
0.0421979166666667,0,-0
0.0422083333333333,0,-0
0.04221875,0,-0
0.0422291666666667,0,-0
0.0422395833333333,0,-0
0.04225,0,-0
0.0422604166666667,0,-0
0.0422708333333333,0,-0
0.04228125,0,-0
0.0422916666666667,0,-0
0.0423020833333333,0,-0
0.0423125,0,-0
0.0423229166666667,0,-0
0.0423333333333333,0,-0
0.04234375,0,-0
0.0423541666666667,0,-0
0.0423645833333333,0,-0
0.042375,0,-0
0.0423854166666667,0,-0
0.0423958333333333,0,-0
0.04240625,0,-0
0.0424166666666667,0,-0
0.0424270833333333,0,-0
0.0424375,0,-0
0.0424479166666667,0,-0
0.0424583333333333,0,-0
0.04246875,0,-0
0.0424791666666667,0,-0
0.0424895833333333,0,-0
0.0425,0,-0
0.0425104166666667,0,-0
0.0425208333333333,0,-0
0.04253125,0,-0
0.0425416666666667,0,-0
0.0425520833333333,0,-0
0.0425625,0,-0
0.0425729166666667,0,-0
0.0425833333333333,0,-0
0.04259375,0,-0
0.0426041666666667,0,-0
0.0426145833333333,0,-0
0.042625,0,-0
0.0426354166666667,0,-0
0.0426458333333333,0,-0
0.04265625,0,-0
0.0426666666666667,0,-0
0.0426770833333333,0,-0
0.0426875,0,-0
0.0426979166666667,0,-0
0.0427083333333333,0,-0
0.04271875,0,-0
0.0427291666666667,0,-0
0.0427395833333333,0,-0
0.04275,0,-0
0.0427604166666667,0,-0
0.0427708333333333,0,-0
0.04278125,0,-0
0.0427916666666667,0,-0
0.0428020833333333,0,-0
0.0428125,0,-0
0.0428229166666667,0,-0
0.0428333333333333,0,-0
0.04284375,0,-0
0.0428541666666667,0,-0
0.0428645833333333,0,-0
0.042875,0,-0
0.0428854166666667,0,-0
0.0428958333333333,0,-0
0.04290625,0,-0
0.0429166666666667,0,-0
0.0429270833333333,0,-0
0.0429375,0,-0
0.0429479166666667,0,-0
0.0429583333333333,0,-0
0.04296875,0,-0
0.0429791666666667,0,-0
0.0429895833333333,0,-0
0.043,0,-0
0.0430104166666667,0,-0
0.0430208333333333,0,-0
0.04303125,0,-0
0.0430416666666667,0,-0
0.0430520833333333,0,-0
0.0430625,0,-0
0.0430729166666667,0,-0
0.0430833333333333,0,-0
0.04309375,0,-0
0.0431041666666667,0,-0
0.0431145833333333,0,-0
0.043125,0,-0
0.0431354166666667,0,-0
0.0431458333333333,0,-0
0.04315625,0,-0
0.0431666666666667,0,-0
0.0431770833333333,0,-0
0.0431875,0,-0
0.0431979166666667,0,-0
0.0432083333333333,0,-0
0.04321875,0,-0
0.0432291666666667,0,-0
0.0432395833333333,0,-0
0.04325,0,-0
0.0432604166666667,0,-0
0.0432708333333333,0,-0
0.04328125,0,-0
0.0432916666666667,0,-0
0.0433020833333333,0,-0
0.0433125,0,-0
0.0433229166666667,0,-0
0.0433333333333333,0,-0
0.04334375,0,-0
0.0433541666666667,0,-0
0.0433645833333333,0,-0
0.043375,0,-0
0.0433854166666667,0,-0
0.0433958333333333,0,-0
0.04340625,0,-0
0.0434166666666667,0,-0
0.0434270833333333,0,-0
0.0434375,0,-0
0.0434479166666667,0,-0
0.0434583333333333,0,-0
0.04346875,0,-0
0.0434791666666667,0,-0
0.0434895833333333,0,-0
0.0435,0,-0
0.0435104166666667,0,-0
0.0435208333333333,0,-0
0.04353125,0,-0
0.0435416666666667,0,-0
0.0435520833333333,0,-0
0.0435625,0,-0
0.0435729166666667,0,-0
0.0435833333333333,0,-0
0.04359375,0,-0
0.0436041666666667,0,-0
0.0436145833333333,0,-0
0.043625,0,-0
0.0436354166666667,0,-0
0.0436458333333333,0,-0
0.04365625,0,-0
0.0436666666666667,0,-0
0.0436770833333333,0,-0
0.0436875,0,-0
0.0436979166666667,0,-0
0.0437083333333333,0,-0
0.04371875,0,-0
0.0437291666666667,0,-0
0.0437395833333333,0,-0
0.04375,0,-0
0.0437604166666667,0,-0
0.0437708333333333,0,-0
0.04378125,0,-0
0.0437916666666667,0,-0
0.0438020833333333,0,-0
0.0438125,0,-0
0.0438229166666667,0,-0
0.0438333333333333,0,-0
0.04384375,0,-0
0.0438541666666667,0,-0
0.0438645833333333,0,-0
0.043875,0,-0
0.0438854166666667,0,-0
0.0438958333333333,0,-0
0.04390625,0,-0
0.0439166666666667,0,-0
0.0439270833333333,0,-0
0.0439375,0,-0
0.0439479166666667,0,-0
0.0439583333333333,0,-0
0.04396875,0,-0
0.0439791666666667,0,-0
0.0439895833333333,0,-0
0.044,0,-0
0.0440104166666667,0,-0
0.0440208333333333,0,-0
0.04403125,0,-0
0.0440416666666667,0,-0
0.0440520833333333,0,-0
0.0440625,0,-0
0.0440729166666667,0,-0
0.0440833333333333,0,-0
0.04409375,0,-0
0.0441041666666667,0,-0
0.0441145833333333,0,-0
0.044125,0,-0
0.0441354166666667,0,-0
0.0441458333333333,0,-0
0.04415625,0,-0
0.0441666666666667,0,-0
0.0441770833333333,0,-0
0.0441875,0,-0
0.0441979166666667,0,-0
0.0442083333333333,0,-0
0.04421875,0,-0
0.0442291666666667,0,-0
0.0442395833333333,0,-0
0.04425,0,-0
0.0442604166666667,0,-0
0.0442708333333333,0,-0
0.04428125,0,-0
0.0442916666666667,0,-0
0.0443020833333333,0,-0
0.0443125,0,-0
0.0443229166666667,0,-0
0.0443333333333333,0,-0
0.04434375,0,-0
0.0443541666666667,0,-0
0.0443645833333333,0,-0
0.044375,0,-0
0.0443854166666667,0,-0
0.0443958333333333,0,-0
0.04440625,0,-0
0.0444166666666667,0,-0
0.0444270833333333,0,-0
0.0444375,0,-0
0.0444479166666667,0,-0
0.0444583333333333,0,-0
0.04446875,0,-0
0.0444791666666667,0,-0
0.0444895833333333,0,-0
0.0445,0,-0
0.0445104166666667,0,-0
0.0445208333333333,0,-0
0.04453125,0,-0
0.0445416666666667,0,-0
0.0445520833333333,0,-0
0.0445625,0,-0
0.0445729166666667,0,-0
0.0445833333333333,0,-0
0.04459375,0,-0
0.0446041666666667,0,-0
0.0446145833333333,0,-0
0.044625,0,-0
0.0446354166666667,0,-0
0.0446458333333333,0,-0
0.04465625,0,-0
0.0446666666666667,0,-0
0.0446770833333333,0,-0
0.0446875,0,-0
0.0446979166666667,0,-0
0.0447083333333333,0,-0
0.04471875,0,-0
0.0447291666666667,0,-0
0.0447395833333333,0,-0
0.04475,0,-0
0.0447604166666667,0,-0
0.0447708333333333,0,-0
0.04478125,0,-0
0.0447916666666667,0,-0
0.0448020833333333,0,-0
0.0448125,0,-0
0.0448229166666667,0,-0
0.0448333333333333,0,-0
0.04484375,0,-0
0.0448541666666667,0,-0
0.0448645833333333,0,-0
0.044875,0,-0
0.0448854166666667,0,-0
0.0448958333333333,0,-0
0.04490625,0,-0
0.0449166666666667,0,-0
0.0449270833333333,0,-0
0.0449375,0,-0
0.0449479166666667,0,-0
0.0449583333333333,0,-0
0.04496875,0,-0
0.0449791666666667,0,-0
0.0449895833333333,0,-0
0.045,0,-0
0.0450104166666667,0,-0
0.0450208333333333,0,-0
0.04503125,0,-0
0.0450416666666667,0,-0
0.0450520833333333,0,-0
0.0450625,0,-0
0.0450729166666667,0,-0
0.0450833333333333,0,-0
0.04509375,0,-0
0.0451041666666667,0,-0
0.0451145833333333,0,-0
0.045125,0,-0
0.0451354166666667,0,-0
0.0451458333333333,0,-0
0.04515625,0,-0
0.0451666666666667,0,-0
0.0451770833333333,0,-0
0.0451875,0,-0
0.0451979166666667,0,-0
0.0452083333333333,0,-0
0.04521875,0,-0
0.0452291666666667,0,-0
0.0452395833333333,0,-0
0.04525,0,-0
0.0452604166666667,0,-0
0.0452708333333333,0,-0
0.04528125,0,-0
0.0452916666666667,0,-0
0.0453020833333333,0,-0
0.0453125,0,-0
0.0453229166666667,0,-0
0.0453333333333333,0,-0
0.04534375,0,-0
0.0453541666666667,0,-0
0.0453645833333333,0,-0
0.045375,0,-0
0.0453854166666667,0,-0
0.0453958333333333,0,-0
0.04540625,0,-0
0.0454166666666667,0,-0
0.0454270833333333,0,-0
0.0454375,0,-0
0.0454479166666667,0,-0
0.0454583333333333,0,-0
0.04546875,0,-0
0.0454791666666667,0,-0
0.0454895833333333,0,-0
0.0455,0,-0
0.0455104166666667,0,-0
0.0455208333333333,0,-0
0.04553125,0,-0
0.0455416666666667,0,-0
0.0455520833333333,0,-0
0.0455625,0,-0
0.0455729166666667,0,-0
0.0455833333333333,0,-0
0.04559375,0,-0
0.0456041666666667,0,-0
0.0456145833333333,0,-0
0.045625,0,-0
0.0456354166666667,0,-0
0.0456458333333333,0,-0
0.04565625,0,-0
0.0456666666666667,0,-0
0.0456770833333333,0,-0
0.0456875,0,-0
0.0456979166666667,0,-0
0.0457083333333333,0,-0
0.04571875,0,-0
0.0457291666666667,0,-0
0.0457395833333333,0,-0
0.04575,0,-0
0.0457604166666667,0,-0
0.0457708333333333,0,-0
0.04578125,0,-0
0.0457916666666667,0,-0
0.0458020833333333,0,-0
0.0458125,0,-0
0.0458229166666667,0,-0
0.0458333333333333,0,-0
0.04584375,0,-0
0.0458541666666667,0,-0
0.0458645833333333,0,-0
0.045875,0,-0
0.0458854166666667,0,-0
0.0458958333333333,0,-0
0.04590625,0,-0
0.0459166666666667,0,-0
0.0459270833333333,0,-0
0.0459375,0,-0
0.0459479166666667,0,-0
0.0459583333333333,0,-0
0.04596875,0,-0
0.0459791666666667,0,-0
0.0459895833333333,0,-0
0.046,0,-0
0.0460104166666667,0,-0
0.0460208333333333,0,-0
0.04603125,0,-0
0.0460416666666667,0,-0
0.0460520833333333,0,-0
0.0460625,0,-0
0.0460729166666667,0,-0
0.0460833333333333,0,-0
0.04609375,0,-0
0.0461041666666667,0,-0
0.0461145833333333,0,-0
0.046125,0,-0
0.0461354166666667,0,-0
0.0461458333333333,0,-0
0.04615625,0,-0
0.0461666666666667,0,-0
0.0461770833333333,0,-0
0.0461875,0,-0
0.0461979166666667,0,-0
0.0462083333333333,0,-0
0.04621875,0,-0
0.0462291666666667,0,-0
0.0462395833333333,0,-0
0.04625,0,-0
0.0462604166666667,0,-0
0.0462708333333333,0,-0
0.04628125,0,-0
0.0462916666666667,0,-0
0.0463020833333333,0,-0
0.0463125,0,-0
0.0463229166666667,0,-0
0.0463333333333333,0,-0
0.04634375,0,-0
0.0463541666666667,0,-0
0.0463645833333333,0,-0
0.046375,0,-0
0.0463854166666667,0,-0
0.0463958333333333,0,-0
0.04640625,0,-0
0.0464166666666667,0,-0
0.0464270833333333,0,-0
0.0464375,0,-0
0.0464479166666667,0,-0
0.0464583333333333,0,-0
0.04646875,0,-0
0.0464791666666667,0,-0
0.0464895833333333,0,-0
0.0465,0,-0
0.0465104166666667,0,-0
0.0465208333333333,0,-0
0.04653125,0,-0
0.0465416666666667,0,-0
0.0465520833333333,0,-0
0.0465625,0,-0
0.0465729166666667,0,-0
0.0465833333333333,0,-0
0.04659375,0,-0
0.0466041666666667,0,-0
0.0466145833333333,0,-0
0.046625,0,-0
0.0466354166666667,0,-0
0.0466458333333333,0,-0
0.04665625,0,-0
0.0466666666666667,0,-0
0.0466770833333333,0,-0
0.0466875,0,-0
0.0466979166666667,0,-0
0.0467083333333333,0,-0
0.04671875,0,-0
0.0467291666666667,0,-0
0.0467395833333333,0,-0
0.04675,0,-0
0.0467604166666667,0,-0
0.0467708333333333,0,-0
0.04678125,0,-0
0.0467916666666667,0,-0
0.0468020833333333,0,-0
0.0468125,0,-0
0.0468229166666667,0,-0
0.0468333333333333,0,-0
0.04684375,0,-0
0.0468541666666667,0,-0
0.0468645833333333,0,-0
0.046875,0,-0
0.0468854166666667,0,-0
0.0468958333333333,0,-0
0.04690625,0,-0
0.0469166666666667,0,-0
0.0469270833333333,0,-0
0.0469375,0,-0
0.0469479166666667,0,-0
0.0469583333333333,0,-0
0.04696875,0,-0
0.0469791666666667,0,-0
0.0469895833333333,0,-0
0.047,0,-0
0.0470104166666667,0,-0
0.0470208333333333,0,-0
0.04703125,0,-0
0.0470416666666667,0,-0
0.0470520833333333,0,-0
0.0470625,0,-0
0.0470729166666667,0,-0
0.0470833333333333,0,-0
0.04709375,0,-0
0.0471041666666667,0,-0
0.0471145833333333,0,-0
0.047125,0,-0
0.0471354166666667,0,-0
0.0471458333333333,0,-0
0.04715625,0,-0
0.0471666666666667,0,-0
0.0471770833333333,0,-0
0.0471875,0,-0
0.0471979166666667,0,-0
0.0472083333333333,0,-0
0.04721875,0,-0
0.0472291666666667,0,-0
0.0472395833333333,0,-0
0.04725,0,-0
0.0472604166666667,0,-0
0.0472708333333333,0,-0
0.04728125,0,-0
0.0472916666666667,0,-0
0.0473020833333333,0,-0
0.0473125,0,-0
0.0473229166666667,0,-0
0.0473333333333333,0,-0
0.04734375,0,-0
0.0473541666666667,0,-0
0.0473645833333333,0,-0
0.047375,0,-0
0.0473854166666667,0,-0
0.0473958333333333,0,-0
0.04740625,0,-0
0.0474166666666667,0,-0
0.0474270833333333,0,-0
0.0474375,0,-0
0.0474479166666667,0,-0
0.0474583333333333,0,-0
0.04746875,0,-0
0.0474791666666667,0,-0
0.0474895833333333,0,-0
0.0475,0,-0
0.0475104166666667,0,-0
0.0475208333333333,0,-0
0.04753125,0,-0
0.0475416666666667,0,-0
0.0475520833333333,0,-0
0.0475625,0,-0
0.0475729166666667,0,-0
0.0475833333333333,0,-0
0.04759375,0,-0
0.0476041666666667,0,-0
0.0476145833333333,0,-0
0.047625,0,-0
0.0476354166666667,0,-0
0.0476458333333333,0,-0
0.04765625,0,-0
0.0476666666666667,0,-0
0.0476770833333333,0,-0
0.0476875,0,-0
0.0476979166666667,0,-0
0.0477083333333333,0,-0
0.04771875,0,-0
0.0477291666666667,0,-0
0.0477395833333333,0,-0
0.04775,0,-0
0.0477604166666667,0,-0
0.0477708333333333,0,-0
0.04778125,0,-0
0.0477916666666667,0,-0
0.0478020833333333,0,-0
0.0478125,0,-0
0.0478229166666667,0,-0
0.0478333333333333,0,-0
0.04784375,0,-0
0.0478541666666667,0,-0
0.0478645833333333,0,-0
0.047875,0,-0
0.0478854166666667,0,-0
0.0478958333333333,0,-0
0.04790625,0,-0
0.0479166666666667,0,-0
0.0479270833333333,0,-0
0.0479375,0,-0
0.0479479166666667,0,-0
0.0479583333333333,0,-0
0.04796875,0,-0
0.0479791666666667,0,-0
0.0479895833333333,0,-0
0.048,0,-0
0.0480104166666667,0,-0
0.0480208333333333,0,-0
0.04803125,0,-0
0.0480416666666667,0,-0
0.0480520833333333,0,-0
0.0480625,0,-0
0.0480729166666667,0,-0
0.0480833333333333,0,-0
0.04809375,0,-0
0.0481041666666667,0,-0
0.0481145833333333,0,-0
0.048125,0,-0
0.0481354166666667,0,-0
0.0481458333333333,0,-0
0.04815625,0,-0
0.0481666666666667,0,-0
0.0481770833333333,0,-0
0.0481875,0,-0
0.0481979166666667,0,-0
0.0482083333333333,0,-0
0.04821875,0,-0
0.0482291666666667,0,-0
0.0482395833333333,0,-0
0.04825,0,-0
0.0482604166666667,0,-0
0.0482708333333333,0,-0
0.04828125,0,-0
0.0482916666666667,0,-0
0.0483020833333333,0,-0
0.0483125,0,-0
0.0483229166666667,0,-0
0.0483333333333333,0,-0
0.04834375,0,-0
0.0483541666666667,0,-0
0.0483645833333333,0,-0
0.048375,0,-0
0.0483854166666667,0,-0
0.0483958333333333,0,-0
0.04840625,0,-0
0.0484166666666667,0,-0
0.0484270833333333,0,-0
0.0484375,0,-0
0.0484479166666667,0,-0
0.0484583333333333,0,-0
0.04846875,0,-0
0.0484791666666667,0,-0
0.0484895833333333,0,-0
0.0485,0,-0
0.0485104166666667,0,-0
0.0485208333333333,0,-0
0.04853125,0,-0
0.0485416666666667,0,-0
0.0485520833333333,0,-0
0.0485625,0,-0
0.0485729166666667,0,-0
0.0485833333333333,0,-0
0.04859375,0,-0
0.0486041666666667,0,-0
0.0486145833333333,0,-0
0.048625,0,-0
0.0486354166666667,0,-0
0.0486458333333333,0,-0
0.04865625,0,-0
0.0486666666666667,0,-0
0.0486770833333333,0,-0
0.0486875,0,-0
0.0486979166666667,0,-0
0.0487083333333333,0,-0
0.04871875,0,-0
0.0487291666666667,0,-0
0.0487395833333333,0,-0
0.04875,0,-0
0.0487604166666667,0,-0
0.0487708333333333,0,-0
0.04878125,0,-0
0.0487916666666667,0,-0
0.0488020833333333,0,-0
0.0488125,0,-0
0.0488229166666667,0,-0
0.0488333333333333,0,-0
0.04884375,0,-0
0.0488541666666667,0,-0
0.0488645833333333,0,-0
0.048875,0,-0
0.0488854166666667,0,-0
0.0488958333333333,0,-0
0.04890625,0,-0
0.0489166666666667,0,-0
0.0489270833333333,0,-0
0.0489375,0,-0
0.0489479166666667,0,-0
0.0489583333333333,0,-0
0.04896875,0,-0
0.0489791666666667,0,-0
0.0489895833333333,0,-0
0.049,0,-0
0.0490104166666667,0,-0
0.0490208333333333,0,-0
0.04903125,0,-0
0.0490416666666667,0,-0
0.0490520833333333,0,-0
0.0490625,0,-0
0.0490729166666667,0,-0
0.0490833333333333,0,-0
0.04909375,0,-0
0.0491041666666667,0,-0
0.0491145833333333,0,-0
0.049125,0,-0
0.0491354166666667,0,-0
0.0491458333333333,0,-0
0.04915625,0,-0
0.0491666666666667,0,-0
0.0491770833333333,0,-0
0.0491875,0,-0
0.0491979166666667,0,-0
0.0492083333333333,0,-0
0.04921875,0,-0
0.0492291666666667,0,-0
0.0492395833333333,0,-0
0.04925,0,-0
0.0492604166666667,0,-0
0.0492708333333333,0,-0
0.04928125,0,-0
0.0492916666666667,0,-0
0.0493020833333333,0,-0
0.0493125,0,-0
0.0493229166666667,0,-0
0.0493333333333333,0,-0
0.04934375,0,-0
0.0493541666666667,0,-0
0.0493645833333333,0,-0
0.049375,0,-0
0.0493854166666667,0,-0
0.0493958333333333,0,-0
0.04940625,0,-0
0.0494166666666667,0,-0
0.0494270833333333,0,-0
0.0494375,0,-0
0.0494479166666667,0,-0
0.0494583333333333,0,-0
0.04946875,0,-0
0.0494791666666667,0,-0
0.0494895833333333,0,-0
0.0495,0,-0
0.0495104166666667,0,-0
0.0495208333333333,0,-0
0.04953125,0,-0
0.0495416666666667,0,-0
0.0495520833333333,0,-0
0.0495625,0,-0
0.0495729166666667,0,-0
0.0495833333333333,0,-0
0.04959375,0,-0
0.0496041666666667,0,-0
0.0496145833333333,0,-0
0.049625,0,-0
0.0496354166666667,0,-0
0.0496458333333333,0,-0
0.04965625,0,-0
0.0496666666666667,0,-0
0.0496770833333333,0,-0
0.0496875,0,-0
0.0496979166666667,0,-0
0.0497083333333333,0,-0
0.04971875,0,-0
0.0497291666666667,0,-0
0.0497395833333333,0,-0
0.04975,0,-0
0.0497604166666667,0,-0
0.0497708333333333,0,-0
0.04978125,0,-0
0.0497916666666667,0,-0
0.0498020833333333,0,-0
0.0498125,0,-0
0.0498229166666667,0,-0
0.0498333333333333,0,-0
0.04984375,0,-0
0.0498541666666667,0,-0
0.0498645833333333,0,-0
0.049875,0,-0
0.0498854166666667,0,-0
0.0498958333333333,0,-0
0.04990625,0,-0
0.0499166666666667,0,-0
0.0499270833333333,0,-0
0.0499375,0,-0
0.0499479166666667,0,-0
0.0499583333333333,0,-0
0.04996875,0,-0
0.0499791666666667,0,-0
0.0499895833333333,0,-0
0.05,0,-0


==> img/IR_single_edge.txt <==
time,pressure_BTM,pressure_ours
0,0,-0
1.04166666666667e-05,0,-0
2.08333333333333e-05,0,-0
3.125e-05,0,-0
4.16666666666667e-05,0,-0
5.20833333333333e-05,0,-0
6.25e-05,0,-0
7.29166666666667e-05,0,-0
8.33333333333333e-05,0,-0
9.375e-05,0,-0
0.000104166666666667,0,-0
0.000114583333333333,0,-0
0.000125,0,-0
0.000135416666666667,0,-0
0.000145833333333333,0,-0
0.00015625,0,-0
0.000166666666666667,0,-0
0.000177083333333333,0,-0
0.0001875,0,-0
0.000197916666666667,0,-0
0.000208333333333333,0,-0
0.00021875,0,-0
0.000229166666666667,0,-0
0.000239583333333333,0,-0
0.00025,0,-0
0.000260416666666667,0,-0
0.000270833333333333,0,-0
0.00028125,0,-0
0.000291666666666667,0,-0
0.000302083333333333,0,-0
0.0003125,0,-0
0.000322916666666667,0,-0
0.000333333333333333,0,-0
0.00034375,0,-0
0.000354166666666667,0,-0
0.000364583333333333,0,-0
0.000375,0,-0
0.000385416666666667,0,-0
0.000395833333333333,0,-0
0.00040625,0,-0
0.000416666666666667,0,-0
0.000427083333333333,0,-0
0.0004375,0,-0
0.000447916666666667,0,-0
0.000458333333333333,0,-0
0.00046875,0,-0
0.000479166666666667,0,-0
0.000489583333333333,0,-0
0.0005,0,-0
0.000510416666666667,0,-0
0.000520833333333333,0,-0
0.00053125,0,-0
0.000541666666666667,0,-0
0.000552083333333333,0,-0
0.0005625,0,-0
0.000572916666666667,0,-0
0.000583333333333333,0,-0
0.00059375,0,-0
0.000604166666666667,0,-0
0.000614583333333333,0,-0
0.000625,0,-0
0.000635416666666667,0,-0
0.000645833333333333,0,-0
0.00065625,0,-0
0.000666666666666667,0,-0
0.000677083333333333,0,-0
0.0006875,0,-0
0.000697916666666667,0,-0
0.000708333333333333,0,-0
0.00071875,0,-0
0.000729166666666667,0,-0
0.000739583333333333,0,-0
0.00075,0,-0
0.000760416666666667,0,-0
0.000770833333333333,0,-0
0.00078125,0,-0
0.000791666666666667,0,-0
0.000802083333333333,0,-0
0.0008125,0,-0
0.000822916666666667,0,-0
0.000833333333333333,0,-0
0.00084375,0,-0
0.000854166666666667,0,-0
0.000864583333333333,0,-0
0.000875,0,-0
0.000885416666666667,0,-0
0.000895833333333333,0,-0
0.00090625,0,-0
0.000916666666666667,0,-0
0.000927083333333333,0,-0
0.0009375,0,-0
0.000947916666666667,0,-0
0.000958333333333333,0,-0
0.00096875,0,-0
0.000979166666666667,0,-0
0.000989583333333333,0,-0
0.001,0,-0
0.00101041666666667,0,-0
0.00102083333333333,0,-0
0.00103125,0,-0
0.00104166666666667,0,-0
0.00105208333333333,0,-0
0.0010625,0,-0
0.00107291666666667,0,-0
0.00108333333333333,0,-0
0.00109375,0,-0
0.00110416666666667,0,-0
0.00111458333333333,0,-0
0.001125,0,-0
0.00113541666666667,0,-0
0.00114583333333333,0,-0
0.00115625,0,-0
0.00116666666666667,0,-0
0.00117708333333333,0,-0
0.0011875,0,-0
0.00119791666666667,0,-0
0.00120833333333333,0,-0
0.00121875,0,-0
0.00122916666666667,0,-0
0.00123958333333333,0,-0
0.00125,0,-0
0.00126041666666667,0,-0
0.00127083333333333,0,-0
0.00128125,0,-0
0.00129166666666667,0,-0
0.00130208333333333,0,-0
0.0013125,0,-0
0.00132291666666667,0,-0
0.00133333333333333,0,-0
0.00134375,0,-0
0.00135416666666667,0,-0
0.00136458333333333,0,-0
0.001375,0,-0
0.00138541666666667,0,-0
0.00139583333333333,0,-0
0.00140625,0,-0
0.00141666666666667,0,-0
0.00142708333333333,0,-0
0.0014375,0,-0
0.00144791666666667,0,-0
0.00145833333333333,0,-0
0.00146875,0,-0
0.00147916666666667,0,-0
0.00148958333333333,0,-0
0.0015,0,-0
0.00151041666666667,0,-0
0.00152083333333333,0,-0
0.00153125,0,-0
0.00154166666666667,0,-0
0.00155208333333333,0,-0
0.0015625,0,-0
0.00157291666666667,0,-0
0.00158333333333333,0,-0
0.00159375,0,-0
0.00160416666666667,0,-0
0.00161458333333333,0,-0
0.001625,0,-0
0.00163541666666667,0,-0
0.00164583333333333,0,-0
0.00165625,0,-0
0.00166666666666667,0,-0
0.00167708333333333,0,-0
0.0016875,0,-0
0.00169791666666667,0,-0
0.00170833333333333,0,-0
0.00171875,0,-0
0.00172916666666667,0,-0
0.00173958333333333,0,-0
0.00175,0,-0
0.00176041666666667,0,-0
0.00177083333333333,0,-0
0.00178125,0,-0
0.00179166666666667,0,-0
0.00180208333333333,0,-0
0.0018125,0,-0
0.00182291666666667,0,-0
0.00183333333333333,0,-0
0.00184375,0,-0
0.00185416666666667,0,-0
0.00186458333333333,0,-0
0.001875,0,-0
0.00188541666666667,0,-0
0.00189583333333333,0,-0
0.00190625,0,-0
0.00191666666666667,0,-0
0.00192708333333333,0,-0
0.0019375,0,-0
0.00194791666666667,0,-0
0.00195833333333333,0,-0
0.00196875,0,-0
0.00197916666666667,0,-0
0.00198958333333333,0,-0
0.002,0,-0
0.00201041666666667,0,-0
0.00202083333333333,0,-0
0.00203125,0,-0
0.00204166666666667,0,-0
0.00205208333333333,0,-0
0.0020625,0,-0
0.00207291666666667,0,-0
0.00208333333333333,0,-0
0.00209375,0,-0
0.00210416666666667,0,-0
0.00211458333333333,0,-0
0.002125,0,-0
0.00213541666666667,0,-0
0.00214583333333333,0,-0
0.00215625,0,-0
0.00216666666666667,0,-0
0.00217708333333333,0,-0
0.0021875,0,-0
0.00219791666666667,0,-0
0.00220833333333333,0,-0
0.00221875,0,-0
0.00222916666666667,0,-0
0.00223958333333333,0,-0
0.00225,0,-0
0.00226041666666667,0,-0
0.00227083333333333,0,-0
0.00228125,0,-0
0.00229166666666667,0,-0
0.00230208333333333,0,-0
0.0023125,0,-0
0.00232291666666667,0,-0
0.00233333333333333,0,-0
0.00234375,0,-0
0.00235416666666667,0,-0
0.00236458333333333,0,-0
0.002375,0,-0
0.00238541666666667,0,-0
0.00239583333333333,0,-0
0.00240625,0,-0
0.00241666666666667,0,-0
0.00242708333333333,0,-0
0.0024375,0,-0
0.00244791666666667,0,-0
0.00245833333333333,0,-0
0.00246875,0,-0
0.00247916666666667,0,-0
0.00248958333333333,0,-0
0.0025,0,-0
0.00251041666666667,0,-0
0.00252083333333333,0,-0
0.00253125,0,-0
0.00254166666666667,0,-0
0.00255208333333333,0,-0
0.0025625,0,-0
0.00257291666666667,0,-0
0.00258333333333333,0,-0
0.00259375,0,-0
0.00260416666666667,0,-0
0.00261458333333333,0,-0
0.002625,0,-0
0.00263541666666667,0,-0
0.00264583333333333,0,-0
0.00265625,0,-0
0.00266666666666667,0,-0
0.00267708333333333,0,-0
0.0026875,0,-0
0.00269791666666667,0,-0
0.00270833333333333,0,-0
0.00271875,0,-0
0.00272916666666667,0,-0
0.00273958333333333,0,-0
0.00275,0,-0
0.00276041666666667,0,-0
0.00277083333333333,0,-0
0.00278125,0,-0
0.00279166666666667,0,-0
0.00280208333333333,0,-0
0.0028125,0,-0
0.00282291666666667,0,-0
0.00283333333333333,0,-0
0.00284375,0,-0
0.00285416666666667,0,-0
0.00286458333333333,0,-0
0.002875,0,-0
0.00288541666666667,0,-0
0.00289583333333333,0,-0
0.00290625,0,-0
0.00291666666666667,0,-0
0.00292708333333333,0,-0
0.0029375,0,-0
0.00294791666666667,0,-0
0.00295833333333333,0,-0
0.00296875,0,-0
0.00297916666666667,0,-0
0.00298958333333333,0,-0
0.003,0,-0
0.00301041666666667,0,-0
0.00302083333333333,0,-0
0.00303125,0,-0
0.00304166666666667,0,-0
0.00305208333333333,0,-0
0.0030625,0,-0
0.00307291666666667,0,-0
0.00308333333333333,0,-0
0.00309375,0,-0
0.00310416666666667,0,-0
0.00311458333333333,0,-0
0.003125,0,-0
0.00313541666666667,0,-0
0.00314583333333333,0,-0
0.00315625,0,-0
0.00316666666666667,0,-0
0.00317708333333333,0,-0
0.0031875,0,-0
0.00319791666666667,0,-0
0.00320833333333333,0,-0
0.00321875,0,-0
0.00322916666666667,0,-0
0.00323958333333333,0,-0
0.00325,0,-0
0.00326041666666667,0,-0
0.00327083333333333,0,-0
0.00328125,0,-0
0.00329166666666667,0,-0
0.00330208333333333,0,-0
0.0033125,0,-0
0.00332291666666667,0,-0
0.00333333333333333,0,-0
0.00334375,0,-0
0.00335416666666667,0,-0
0.00336458333333333,0,-0
0.003375,0,-0
0.00338541666666667,0,-0
0.00339583333333333,0,-0
0.00340625,0,-0
0.00341666666666667,0,-0
0.00342708333333333,0,-0
0.0034375,0,-0
0.00344791666666667,0,-0
0.00345833333333333,0,-0
0.00346875,0,-0
0.00347916666666667,0,-0
0.00348958333333333,0,-0
0.0035,0,-0
0.00351041666666667,0,-0
0.00352083333333333,0,-0
0.00353125,0,-0
0.00354166666666667,0,-0
0.00355208333333333,0,-0
0.0035625,0,-0
0.00357291666666667,0,-0
0.00358333333333333,0,-0
0.00359375,0,-0
0.00360416666666667,0,-0
0.00361458333333333,0,-0
0.003625,0,-0
0.00363541666666667,0,-0
0.00364583333333333,0,-0
0.00365625,0,-0
0.00366666666666667,0,-0
0.00367708333333333,0,-0
0.0036875,0,-0
0.00369791666666667,0,-0
0.00370833333333333,0,-0
0.00371875,0,-0
0.00372916666666667,0,-0
0.00373958333333333,0,-0
0.00375,0,-0
0.00376041666666667,0,-0
0.00377083333333333,0,-0
0.00378125,0,-0
0.00379166666666667,0,-0
0.00380208333333333,0,-0
0.0038125,0,-0
0.00382291666666667,0,-0
0.00383333333333333,0,-0
0.00384375,0,-0
0.00385416666666667,0,-0
0.00386458333333333,0,-0
0.003875,0,-0
0.00388541666666667,0,-0
0.00389583333333333,0,-0
0.00390625,0,-0
0.00391666666666667,0,-0
0.00392708333333333,0,-0
0.0039375,0,-0
0.00394791666666667,0,-0
0.00395833333333333,0,-0
0.00396875,0,-0
0.00397916666666667,0,-0
0.00398958333333333,0,-0
0.004,0,-0
0.00401041666666667,0,-0
0.00402083333333333,0,-0
0.00403125,0,-0
0.00404166666666667,0,-0
0.00405208333333333,0,-0
0.0040625,0,-0
0.00407291666666667,0,-0
0.00408333333333333,0,-0
0.00409375,0,-0
0.00410416666666667,0,-0
0.00411458333333333,0,-0
0.004125,0,-0
0.00413541666666667,0,-0
0.00414583333333333,0,-0
0.00415625,0,-0
0.00416666666666667,0,-0
0.00417708333333333,0,-0
0.0041875,0,-0
0.00419791666666667,0,-0
0.00420833333333333,0,-0
0.00421875,0,-0
0.00422916666666667,0,-0
0.00423958333333333,0,-0
0.00425,0,-0
0.00426041666666667,0,-0
0.00427083333333333,0,-0
0.00428125,0,-0
0.00429166666666667,0,-0
0.00430208333333333,0,-0
0.0043125,0,-0
0.00432291666666667,0,-0
0.00433333333333333,0,-0
0.00434375,0,-0
0.00435416666666667,0,-0
0.00436458333333333,0,-0
0.004375,0,-0
0.00438541666666667,0,-0
0.00439583333333333,0,-0
0.00440625,0,-0
0.00441666666666667,0,-0
0.00442708333333333,0,-0
0.0044375,0,-0
0.00444791666666667,0,-0
0.00445833333333333,0,-0
0.00446875,0,-0
0.00447916666666667,0,-0
0.00448958333333333,0,-0
0.0045,0,-0
0.00451041666666667,0,-0
0.00452083333333333,0,-0
0.00453125,0,-0
0.00454166666666667,0,-0
0.00455208333333333,0,-0
0.0045625,0,-0
0.00457291666666667,0,-0
0.00458333333333333,0,-0
0.00459375,0,-0
0.00460416666666667,0,-0
0.00461458333333333,0,-0
0.004625,0,-0
0.00463541666666667,0,-0
0.00464583333333333,0,-0
0.00465625,0,-0
0.00466666666666667,0,-0
0.00467708333333333,0,-0
0.0046875,0,-0
0.00469791666666667,0,-0
0.00470833333333333,0,-0
0.00471875,0,-0
0.00472916666666667,0,-0
0.00473958333333333,0,-0
0.00475,0,-0
0.00476041666666667,0,-0
0.00477083333333333,0,-0
0.00478125,0,-0
0.00479166666666667,0,-0
0.00480208333333333,0,-0
0.0048125,0,-0
0.00482291666666667,0,-0
0.00483333333333333,0,-0
0.00484375,0,-0
0.00485416666666667,0,-0
0.00486458333333333,0,-0
0.004875,0,-0
0.00488541666666667,0,-0
0.00489583333333333,0,-0
0.00490625,0,-0
0.00491666666666667,0,-0
0.00492708333333333,0,-0
0.0049375,0,-0
0.00494791666666667,0,-0
0.00495833333333333,0,-0
0.00496875,0,-0
0.00497916666666667,0,-0
0.00498958333333333,0,-0
0.005,0,-0
0.00501041666666667,0,-0
0.00502083333333333,0,-0
0.00503125,0,-0
0.00504166666666667,0,-0
0.00505208333333333,0,-0
0.0050625,0,-0
0.00507291666666667,0,-0
0.00508333333333333,0,-0
0.00509375,0,-0
0.00510416666666667,0,-0
0.00511458333333333,0,-0
0.005125,0,-0
0.00513541666666667,0,-0
0.00514583333333333,0,-0
0.00515625,0,-0
0.00516666666666667,0,-0
0.00517708333333333,0,-0
0.0051875,0,-0
0.00519791666666667,0,-0
0.00520833333333333,0,-0
0.00521875,0,-0
0.00522916666666667,0,-0
0.00523958333333333,0,-0
0.00525,0,-0
0.00526041666666667,0,-0
0.00527083333333333,0,-0
0.00528125,0,-0
0.00529166666666667,0,-0
0.00530208333333333,0,-0
0.0053125,0,-0
0.00532291666666667,0,-0
0.00533333333333333,0,-0
0.00534375,0,-0
0.00535416666666667,0,-0
0.00536458333333333,0,-0
0.005375,0,-0
0.00538541666666667,0,-0
0.00539583333333333,0,-0
0.00540625,0,-0
0.00541666666666667,0,-0
0.00542708333333333,0,-0
0.0054375,0,-0
0.00544791666666667,0,-0
0.00545833333333333,0,-0
0.00546875,0,-0
0.00547916666666667,0,-0
0.00548958333333333,0,-0
0.0055,0,-0
0.00551041666666667,0,-0
0.00552083333333333,0,-0
0.00553125,0,-0
0.00554166666666667,0,-0
0.00555208333333333,0,-0
0.0055625,0,-0
0.00557291666666667,0,-0
0.00558333333333333,0,-0
0.00559375,0,-0
0.00560416666666667,0,-0
0.00561458333333333,0,-0
0.005625,0,-0
0.00563541666666667,0,-0
0.00564583333333333,0,-0
0.00565625,0,-0
0.00566666666666667,0,-0
0.00567708333333333,0,-0
0.0056875,0,-0
0.00569791666666667,0,-0
0.00570833333333333,0,-0
0.00571875,0,-0
0.00572916666666667,0,-0
0.00573958333333333,0,-0
0.00575,0,-0
0.00576041666666667,0,-0
0.00577083333333333,0,-0
0.00578125,0,-0
0.00579166666666667,0,-0
0.00580208333333333,0,-0
0.0058125,0,-0
0.00582291666666667,0,-0
0.00583333333333333,0,-0
0.00584375,0,-0
0.00585416666666667,0,-0
0.00586458333333333,0,-0
0.005875,0,-0
0.00588541666666667,0,-0
0.00589583333333333,0,-0
0.00590625,0,-0
0.00591666666666667,0,-0
0.00592708333333333,0,-0
0.0059375,0,-0
0.00594791666666667,0,-0
0.00595833333333333,0,-0
0.00596875,0,-0
0.00597916666666667,0,-0
0.00598958333333333,0,-0
0.006,0,-0
0.00601041666666667,0,-0
0.00602083333333333,0,-0
0.00603125,0,-0
0.00604166666666667,0,-0
0.00605208333333333,0,-0
0.0060625,0,-0
0.00607291666666667,0,-0
0.00608333333333333,0,-0
0.00609375,0,-0
0.00610416666666667,0,-0
0.00611458333333333,0,-0
0.006125,0,-0
0.00613541666666667,0,-0
0.00614583333333333,0,-0
0.00615625,0,-0
0.00616666666666667,0,-0
0.00617708333333333,0,-0
0.0061875,0,-0
0.00619791666666667,0,-0
0.00620833333333333,0,-0
0.00621875,0,-0
0.00622916666666667,0,-0
0.00623958333333333,0,-0
0.00625,0,-0
0.00626041666666667,0,-0
0.00627083333333333,0,-0
0.00628125,0,-0
0.00629166666666667,0,-0
0.00630208333333333,0,-0
0.0063125,0,-0
0.00632291666666667,0,-0
0.00633333333333333,0,-0
0.00634375,0,-0
0.00635416666666667,0,-0
0.00636458333333333,0,-0
0.006375,0,-0
0.00638541666666667,0,-0
0.00639583333333333,0,-0
0.00640625,0,-0
0.00641666666666667,0,-0
0.00642708333333333,0,-0
0.0064375,0,-0
0.00644791666666667,0,-0
0.00645833333333333,0,-0
0.00646875,0,-0
0.00647916666666667,0,-0
0.00648958333333333,0,-0
0.0065,0,-0
0.00651041666666667,0,-0
0.00652083333333333,0,-0
0.00653125,0,-0
0.00654166666666667,0,-0
0.00655208333333333,0,-0
0.0065625,0,-0
0.00657291666666667,0,-0
0.00658333333333333,0,-0
0.00659375,0,-0
0.00660416666666667,0,-0
0.00661458333333333,0,-0
0.006625,0,-0
0.00663541666666667,0,-0
0.00664583333333333,0,-0
0.00665625,0,-0
0.00666666666666667,0,-0
0.00667708333333333,0,-0
0.0066875,0,-0
0.00669791666666667,0,-0
0.00670833333333333,0,-0
0.00671875,0,-0
0.00672916666666667,0,-0
0.00673958333333333,0,-0
0.00675,0,-0
0.00676041666666667,0,-0
0.00677083333333333,0,-0
0.00678125,0,-0
0.00679166666666667,0,-0
0.00680208333333333,0,-0
0.0068125,0,-0
0.00682291666666667,0,-0
0.00683333333333333,0,-0
0.00684375,0,-0
0.00685416666666667,0,-0
0.00686458333333333,0,-0
0.006875,0,-0
0.00688541666666667,0,-0
0.00689583333333333,0,-0
0.00690625,0,-0
0.00691666666666667,0,-0
0.00692708333333333,0,-0
0.0069375,0,-0
0.00694791666666667,0,-0
0.00695833333333333,0,-0
0.00696875,0,-0
0.00697916666666667,0,-0
0.00698958333333333,0,-0
0.007,0,-0
0.00701041666666667,0,-0
0.00702083333333333,0,-0
0.00703125,0,-0
0.00704166666666667,0,-0
0.00705208333333333,0,-0
0.0070625,0,-0
0.00707291666666667,0,-0
0.00708333333333333,0,-0
0.00709375,0,-0
0.00710416666666667,0,-0
0.00711458333333333,0,-0
0.007125,0,-0
0.00713541666666667,0,-0
0.00714583333333333,0,-0
0.00715625,0,-0
0.00716666666666667,0,-0
0.00717708333333333,0,-0
0.0071875,0,-0
0.00719791666666667,0,-0
0.00720833333333333,0,-0
0.00721875,0,-0
0.00722916666666667,0,-0
0.00723958333333333,0,-0
0.00725,0,-0
0.00726041666666667,0,-0
0.00727083333333333,0,-0
0.00728125,0,-0
0.00729166666666667,0,-0
0.00730208333333333,0,-0
0.0073125,0,-0
0.00732291666666667,0,-0
0.00733333333333333,0,-0
0.00734375,0,-0
0.00735416666666667,0,-0
0.00736458333333333,0,-0
0.007375,0,-0
0.00738541666666667,0,-0
0.00739583333333333,0,-0
0.00740625,0,-0
0.00741666666666667,0,-0
0.00742708333333333,0,-0
0.0074375,0,-0
0.00744791666666667,0,-0
0.00745833333333333,0,-0
0.00746875,0,-0
0.00747916666666667,0,-0
0.00748958333333333,0,-0
0.0075,0,-0
0.00751041666666667,0,-0
0.00752083333333333,0,-0
0.00753125,0,-0
0.00754166666666667,0,-0
0.00755208333333333,0,-0
0.0075625,0,-0
0.00757291666666667,0,-0
0.00758333333333333,0,-0
0.00759375,0,-0
0.00760416666666667,0,-0
0.00761458333333333,0,-0
0.007625,0,-0
0.00763541666666667,0,-0
0.00764583333333333,0,-0
0.00765625,0,-0
0.00766666666666667,0,-0
0.00767708333333333,0,-0
0.0076875,0,-0
0.00769791666666667,0,-0
0.00770833333333333,0,-0
0.00771875,0,-0
0.00772916666666667,0,-0
0.00773958333333333,0,-0
0.00775,0,-0
0.00776041666666667,0,-0
0.00777083333333333,0,-0
0.00778125,0,-0
0.00779166666666667,0,-0
0.00780208333333333,0,-0
0.0078125,0,-0
0.00782291666666667,0,-0
0.00783333333333333,0,-0
0.00784375,0,-0
0.00785416666666667,0,-0
0.00786458333333333,0,-0
0.007875,0,-0
0.00788541666666667,0,-0
0.00789583333333333,0,-0
0.00790625,0,-0
0.00791666666666667,0,-0
0.00792708333333333,0,-0
0.0079375,0,-0
0.00794791666666667,0,-0
0.00795833333333333,0,-0
0.00796875,0,-0
0.00797916666666667,0,-0
0.00798958333333333,0,-0
0.008,0,-0
0.00801041666666667,0,-0
0.00802083333333333,0,-0
0.00803125,0,-0
0.00804166666666667,0,-0
0.00805208333333333,0,-0
0.0080625,0,-0
0.00807291666666667,0,-0
0.00808333333333333,0,-0
0.00809375,0,-0
0.00810416666666667,0,-0
0.00811458333333333,0,-0
0.008125,0,-0
0.00813541666666667,0,-0
0.00814583333333333,0,-0
0.00815625,0,-0
0.00816666666666667,0,-0
0.00817708333333333,0,-0
0.0081875,0,-0
0.00819791666666667,0,-0
0.00820833333333333,0,-0
0.00821875,0,-0
0.00822916666666667,0,-0
0.00823958333333333,0,-0
0.00825,0,-0
0.00826041666666667,0,-0
0.00827083333333333,0,-0
0.00828125,0,-0
0.00829166666666667,0,-0
0.00830208333333333,0,-0
0.0083125,0,-0
0.00832291666666667,0,-0
0.00833333333333333,0,-0
0.00834375,0,-0
0.00835416666666667,0,-0
0.00836458333333333,0,-0
0.008375,0,-0
0.00838541666666667,0,-0
0.00839583333333333,0,-0
0.00840625,0,-0
0.00841666666666667,0,-0
0.00842708333333333,0,-0
0.0084375,0,-0
0.00844791666666667,0,-0
0.00845833333333333,0,-0
0.00846875,0,-0
0.00847916666666667,0,-0
0.00848958333333333,0,-0
0.0085,0,-0
0.00851041666666667,0,-0
0.00852083333333333,0,-0
0.00853125,0,-0
0.00854166666666667,0,-0
0.00855208333333333,0,-0
0.0085625,0,-0
0.00857291666666667,0,-0
0.00858333333333333,0,-0
0.00859375,0,-0
0.00860416666666667,0,-0
0.00861458333333333,0,-0
0.008625,0,-0
0.00863541666666667,0,-0
0.00864583333333333,0,-0
0.00865625,0,-0
0.00866666666666667,0,-0
0.00867708333333333,0,-0
0.0086875,0,-0
0.00869791666666667,0,-0
0.00870833333333333,0,-0
0.00871875,0,-0
0.00872916666666667,0,-0
0.00873958333333333,0,-0
0.00875,0,-0
0.00876041666666667,0,-0
0.00877083333333333,0,-0
0.00878125,0,-0
0.00879166666666667,0,-0
0.00880208333333333,0,-0
0.0088125,0,-0
0.00882291666666667,0,-0
0.00883333333333333,0,-0
0.00884375,0,-0
0.00885416666666667,0,-0
0.00886458333333333,0,-0
0.008875,0,-0
0.00888541666666667,0,-0
0.00889583333333333,0,-0
0.00890625,0,-0
0.00891666666666667,0,-0
0.00892708333333333,0,-0
0.0089375,0,-0
0.00894791666666667,0,-0
0.00895833333333333,0,-0
0.00896875,0,-0
0.00897916666666667,0,-0
0.00898958333333333,0,-0
0.009,0,-0
0.00901041666666667,0,-0
0.00902083333333333,0,-0
0.00903125,0,-0
0.00904166666666667,0,-0
0.00905208333333333,0,-0
0.0090625,0,-0
0.00907291666666667,0,-0
0.00908333333333333,0,-0
0.00909375,0,-0
0.00910416666666667,0,-0
0.00911458333333333,0,-0
0.009125,0,-0
0.00913541666666667,0,-0
0.00914583333333333,0,-0
0.00915625,0,-0
0.00916666666666667,0,-0
0.00917708333333333,0,-0
0.0091875,1277.64214194978,1277.68912344395
0.00919791666666667,3933.69512587561,3933.56574605887
0.00920833333333333,2035.95345257097,2035.98643828071
0.00921875,1429.86233679261,1429.98901224255
0.00922916666666667,1115.72191773001,1115.59499364755
0.00923958333333333,911.808218913344,911.939509737747
0.00925,766.118377838731,765.927738830692
0.00926041666666667,654.749576818199,654.838642132225
0.00927083333333333,566.81628638136,566.958243479608
0.00928125,495.602488216269,495.482797026546
0.00929166666666667,436.140012435503,436.137437615317
0.00930208333333333,386.011111545137,386.070389319245
0.0093125,343.52829663733,343.285835494587
0.00932291666666667,306.126340829745,306.339393614709
0.00933333333333333,274.10365095642,274.15597367402
0.00934375,245.957957958516,245.915872765256
0.00935416666666667,220.91996799807,220.975606311632
0.00936458333333333,199.113226430463,198.826033872513
0.009375,178.788128770604,179.067384635893
0.00938541666666667,161.477220997913,161.356597915145
0.00939583333333333,145.332552943428,145.430429325097
0.00940625,131.218102390487,131.051795290912
0.00941666666666667,117.943087712154,118.034340681264
0.00942708333333333,106.145408871944,106.219449928468
0.0094375,95.5838063828569,95.4620798010332
0.00944791666666667,85.5605078421012,85.6498705165625
0.00945833333333333,76.6971818670536,76.6793507952576
0.00946875,68.4868644426785,68.4634205099936
0.00947916666666667,60.8957723560758,60.9228318951714
0.00948958333333333,54.065510656106,53.9937879736059
0.0095,47.4845475423191,47.6145045165948
0.00951041666666667,41.8620959246893,41.7347874549247
0.00952083333333333,36.2425187898168,36.3070093602396
0.00953125,31.3280153181423,31.2924500323914
0.00954166666666667,26.6196283033656,26.6526621308824
0.00955208333333333,22.3511157810347,22.3557820532462
0.0095625,18.3759974303573,18.3736075048838
0.00957291666666667,14.6879827923385,14.6788020500061
0.00958333333333333,11.2678361102733,11.2482380015492
0.00959375,8.04375620246668,8.06090418001038
0.00960416666666667,5.1002206727099,5.09735267751778
0.00961458333333333,2.33562375982819,2.34007449063181
0.009625,-0.224996161180908,-0.22637769710455
0.00963541666666667,-2.61906622052723,-2.61669584089265
0.00964583333333333,-4.82792680320965,-4.84368053054621
0.00965625,-6.93891881048745,-6.91958274064841
0.00966666666666667,-8.84996709145198,-8.85505391068199
0.00967708333333333,-10.6479490998473,-10.6600847620799
0.0096875,-12.3723872403605,-12.3445697789583
0.00969791666666667,-13.8949366221479,-13.9154708285618
0.00970833333333333,-15.3615826824875,-15.3820011406643
0.00971875,-16.772299051707,-16.7501020905023
0.00972916666666667,-18.0289313260145,-18.0276090468241
0.00973958333333333,-19.2240942632309,-19.2191024529016
0.00975,-20.2918749471054,-20.3311849317119
0.00976041666666667,-21.4246916398407,-21.3694532188216
0.00977083333333333,-22.3271837421847,-22.33676774599
0.00978125,-23.2424762768238,-23.2395021262851
0.00979166666666667,-24.0986356959907,-24.0813477716923
0.00980208333333333,-24.8267096471494,-24.8660529816733
0.0098125,-25.5749677840632,-25.5956943273409
0.00982291666666667,-26.3068353075221,-26.2760374654034
0.00983333333333333,-26.9056535081244,-26.908691058312
0.00984375,-27.512614952711,-27.4968618338011
0.00985416666666667,-28.0272659808219,-28.0430816949772
0.00986458333333333,-28.5689797807262,-28.5501196409788
0.009875,-28.8787892588549,-29.0199752957199
0.00988541666666667,-29.6968819171237,-29.4552834401427
0.00989583333333333,-29.6713717179626,-29.8575300384275
0.00990625,-30.3946891844524,-30.2285785380462
0.00991666666666667,-30.4215271149427,-30.5715942330905
0.00992708333333333,-30.9745580331921,-30.8865701006876
0.0099375,-31.1497858806591,-31.1745735917653
0.00994791666666667,-31.3354368311505,-31.4405321625335
0.00995833333333333,-31.8663017611533,-31.6807372057711
0.00996875,-31.8185979774532,-31.9019580048638
0.00997916666666667,-32.0271900158704,-32.1018375551841
0.00998958333333333,-32.3252113105329,-32.2801082174998
0.01,-32.4783060540673,-32.4435289224241
0.0100104166666667,-32.6073155655165,-32.5875817164312
0.0100208333333333,-32.7028700275211,-32.7158014129375
0.01003125,-32.7780403060352,-32.8286595855805
0.0100416666666667,-32.8713350768274,-32.9270480029682
0.0100520833333333,-33.097151757979,-33.0118062780328
0.0100625,-33.1715884880529,-33.0844168079243
0.0100729166666667,-33.0585173231584,-33.142407797275
0.0100833333333333,-33.1488920325149,-33.1908415124186
0.01009375,-33.3393364724457,-33.2277584262237
0.0101041666666667,-33.1354998537944,-33.2527443696324
0.0101145833333333,-33.3346869818273,-33.2723939323029
0.010125,-33.2551968044686,-33.2769671765894
0.0101354166666667,-33.2285349831121,-33.2760922769826
0.0101458333333333,-33.325988181353,-33.2693110503606
0.01015625,-33.1758779497043,-33.2482606738386
0.0101666666666667,-33.3884295719175,-33.22495694404
0.0101770833333333,-33.1121189483623,-33.1918729631414
0.0101875,-33.1744402536989,-33.1566447245976
0.0101979166666667,-33.0898726431337,-33.1088321793857
0.0102083333333333,-32.9351736030852,-33.0593471929966
0.01021875,-33.1042834440344,-33.0024141879294
0.0102291666666667,-32.990781139056,-32.9439010291137
0.0102395833333333,-32.8770008846245,-32.8750779869042
0.01025,-32.7964114385552,-32.8044228266904
0.0102604166666667,-32.5576521667185,-32.7286761740573
0.0102708333333333,-32.831657200613,-32.652214324992
0.01028125,-32.6317978282556,-32.5650378018998
0.0102916666666667,-32.3036086488746,-32.480417042367
0.0103020833333333,-32.3990990219238,-32.3883695709119
0.0103125,-32.4160105504843,-32.2951903328889
0.0103229166666667,-32.1145713686248,-32.1982783197916
0.0103333333333333,-32.1634486623212,-32.0992052130201
0.01034375,-31.9758379342192,-31.9957047808825
0.0103541666666667,-31.6801749963455,-31.8930491404513
0.0103645833333333,-32.0660420723108,-31.7819900583608
0.010375,-31.5716676794663,-31.6760338577681
0.0103854166666667,-31.6350605877155,-31.5618794467382
0.0103958333333333,-31.4114381100703,-31.4494729781173
0.01040625,-31.2734149182939,-31.3325223117601
0.0104166666666667,-31.3076749462149,-31.2193435837235
0.0104270833333333,-30.9613548800626,-31.0960570907821
0.0104375,-31.1320646946404,-30.9783754528359
0.0104479166666667,-30.699597553295,-30.8575088156703
0.0104583333333333,-30.8862253563822,-30.7345499775614
0.01046875,-30.4886396079564,-30.6088100627469
0.0104791666666667,-30.5718425499849,-30.4856776660715
0.0104895833333333,-30.3287753806352,-30.3591047708944
0.0105,-30.190659946864,-30.2325741160035
0.0105104166666667,-30.2201138610683,-30.1058309051328
0.0105208333333333,-29.752134800943,-29.976793194589
0.01053125,-30.1472658009414,-29.8457404120198
0.0105416666666667,-29.5161462009899,-29.721271243226
0.0105520833333333,-29.6092545065915,-29.5866702005043
0.0105625,-29.5325001734842,-29.4574477466507
0.0105729166666667,-29.1383494458628,-29.3271480160648
0.0105833333333333,-29.3791743665074,-29.1955442175862
0.01059375,-29.1108952030092,-29.0621292687531
0.0106041666666667,-28.7690986257524,-28.9349256564836
0.0106145833333333,-28.9648243472463,-28.7979417318663
0.010625,-28.6042898395511,-28.667168539696
0.0106354166666667,-28.3793327770037,-28.5368310793008
0.0106458333333333,-28.4997722851752,-28.4033943766613
0.01065625,-28.45012295712,-28.2704893491421
0.0106666666666667,-27.9936306566276,-28.1364560257458
0.0106770833333333,-27.8638028460651,-28.0083122446873
0.0106875,-28.0445930961227,-27.8724358507763
0.0106979166666667,-27.8035312749175,-27.7411147170642
0.0107083333333333,-27.5300059640955,-27.6100931447403
0.01071875,-27.3387868169386,-27.4783776886965
0.0107291666666667,-27.4431140703126,-27.3458634020692
0.0107395833333333,-27.4036213720183,-27.2141786592565
0.01075,-26.9423727437526,-27.083872894588
0.0107604166666667,-26.8075146028185,-26.9512257507727
0.0107708333333333,-26.8876778045887,-26.8241926462807
0.01078125,-26.8769095448934,-26.6907553528777
0.0107916666666667,-26.4209689871031,-26.5615717963506
0.0108020833333333,-26.500391610034,-26.4317594002801
0.0108125,-26.2641033136243,-26.3026822746933
0.0108229166666667,-26.0145006378644,-26.1764591236482
0.0108333333333333,-26.2049228899896,-26.0427676877282
0.01084375,-25.9339865703287,-25.9209271953883
0.0108541666666667,-25.7629485609296,-25.7880864397032
0.0108645833333333,-25.7720069377074,-25.6633460147668
0.010875,-25.353681940735,-25.5366094389542
0.0108854166666667,-25.5528380771835,-25.4107819876358
0.0108958333333333,-25.1770808478657,-25.2845200208342
0.01090625,-25.1604086950865,-25.1585741461503
0.0109166666666667,-25.0702846059613,-25.0351321576667
0.0109270833333333,-24.8018453716137,-24.9111094530401
0.0109375,-24.9303122068244,-24.7867000479378
0.0109479166666667,-24.5613592542823,-24.6627609689432
0.0109583333333333,-24.7499363851998,-24.5412003794038
0.01096875,-24.1829558778405,-24.4197603604725
0.0109791666666667,-24.5311264397104,-24.2986855517825
0.0109895833333333,-23.9352045064352,-24.1769476212594
0.011,-24.2873652215004,-24.0559864923437
0.0110104166666667,-23.7006594248381,-23.9352181401067
0.0110208333333333,-24.0461296011714,-23.8200037281852
0.01103125,-23.4930263814332,-23.6960458392228
0.0110416666666667,-23.7522552120482,-23.5833040122264
0.0110520833333333,-23.3280525834659,-23.4630426002944
0.0110625,-23.4299103228583,-23.3457071185049
0.0110729166666667,-23.1934976781262,-23.2302946569223
0.0110833333333333,-23.0798700877977,-23.1148400525488
0.01109375,-23.0888033428864,-22.9992863920936
0.0111041666666667,-22.7111600981405,-22.8836485723532
0.0111145833333333,-22.9968900822602,-22.7734841397419
0.011125,-22.501406663522,-22.6569270261348
0.0111354166666667,-22.5799670104041,-22.5448664519897
0.0111458333333333,-22.4697208476222,-22.4329973307893
0.01115625,-22.1720399063419,-22.3231108580249
0.0111666666666667,-22.4076203673616,-22.210416952861
0.0111770833333333,-22.0675268496451,-22.1003244151865
0.0111875,-21.9250334071179,-21.9906112300833
0.0111979166666667,-22.0357409947161,-21.8827608854247
0.0112083333333333,-21.6473809226983,-21.7732048936778
0.01121875,-21.6494960820141,-21.6647313632094
0.0112291666666667,-21.66106490787,-21.560568457715
0.0112395833333333,-21.334048547771,-21.4512803255598
0.01125,-21.32039806034,-21.345339113545
0.0112604166666667,-21.3470817437423,-21.2416420905342
0.0112708333333333,-21.0240991054843,-21.1361663936174
0.01128125,-20.9862915615075,-21.0311107732026
0.0112916666666667,-21.2019649274734,-20.9279773963762
0.0113020833333333,-20.7233467559938,-20.8253732124832
0.0113125,-20.6240755456059,-20.723256086427
0.0113229166666667,-20.6822849780654,-20.6215396913969
0.0113333333333333,-20.5291154958117,-20.5206028696426
0.01134375,-20.3222964781008,-20.4179461152825
0.0113541666666667,-20.2329164812597,-20.3188497035561
0.0113645833333333,-20.5203638280956,-20.2228266053684
0.011375,-20.0662253098037,-20.1185388307655
0.0113854166666667,-19.9329091654737,-20.0252623722663
0.0113958333333333,-19.8368148077335,-19.9231377906733
0.01140625,-19.9048000056233,-19.8299827168856
0.0114166666666667,-19.7194798660489,-19.731948606723
0.0114270833333333,-19.7483786197922,-19.6359624944646
0.0114375,-19.4553312982794,-19.5402153872938
0.0114479166666667,-19.3985692944089,-19.4457482191482
0.0114583333333333,-19.4210915937755,-19.3522789638008
0.01146875,-19.1688663400133,-19.2577626432371
0.0114791666666667,-19.3115669619496,-19.1641888274527
0.0114895833333333,-19.004866886132,-19.0752740675655
0.0115,-18.8961055469009,-18.9798951174802
0.0115104166666667,-18.96813749061,-18.8873254287256
0.0115208333333333,-18.7803699744558,-18.801780384802
0.01153125,-18.8210034038062,-18.7060754918296
0.0115416666666667,-18.5312847834955,-18.6190179645105
0.0115520833333333,-18.4415340268983,-18.5304853905252
0.0115625,-18.3522272608893,-18.4399768947308
0.0115729166666667,-18.6558630077062,-18.3524567303483
0.0115833333333333,-18.2069413628962,-18.26508279708
0.01159375,-18.0853271488964,-18.178319726844
0.0116041666666667,-17.9977749478655,-18.0925611284127
0.0116145833333333,-18.2021455397173,-18.0054210533885
0.011625,-17.8441875845123,-17.9197610539367
0.0116354166666667,-17.7408898563679,-17.8351018800605
0.0116458333333333,-17.7052347740229,-17.7512042540742
0.01165625,-17.9333608921949,-17.6682884972191
0.0116666666666667,-17.4888102526826,-17.5807365520779
0.0116770833333333,-17.3984356486415,-17.5051466307076
0.0116875,-17.5007642514701,-17.414860859609
0.0116979166666667,-17.3822487476038,-17.3389967131104
0.0117083333333333,-17.1502157674515,-17.2547210688125
0.01171875,-17.1065886212787,-17.1736861526849
0.0117291666666667,-17.2945751273355,-17.0934812804355
0.0117395833333333,-16.9056382140927,-17.0156234907876
0.01175,-16.8241356502071,-16.934878907002
0.0117604166666667,-17.0326234324893,-16.8556159987363
0.0117708333333333,-16.7340176594554,-16.7769754051336
0.01178125,-16.5844805454304,-16.700173684304
0.0117916666666667,-16.7687468831343,-16.6235495589366
0.0118020833333333,-16.5682276155797,-16.5437162918937
0.0118125,-16.3444405340968,-16.4680787440369
0.0118229166666667,-16.4680168833191,-16.3935529679964
0.0118333333333333,-16.3655586721639,-16.31710494971
0.01184375,-16.1121888111115,-16.2403457655695
0.0118541666666667,-16.2449655318861,-16.169246779121
0.0118645833333333,-16.1364407606341,-16.0917352829795
0.011875,-15.8835543645778,-16.018381138264
0.0118854166666667,-16.0581638518319,-15.9480954390676
0.0118958333333333,-15.8778115470441,-15.872120168955
0.01190625,-15.6585206487056,-15.7995466047935
0.0119166666666667,-15.9062680189203,-15.7286768707159
0.0119270833333333,-15.5909903731851,-15.6574684516328
0.0119375,-15.4516197398236,-15.5860820442248
0.0119479166666667,-15.758856936584,-15.5156103151925
0.0119583333333333,-15.2918149642176,-15.4453001742168
0.01196875,-15.3575164913415,-15.3751528434273
0.0119791666666667,-15.4252650867304,-15.3051695108967
0.0119895833333333,-15.0762253284719,-15.2360010288212
0.012,-15.2948943597396,-15.1678777087257
0.0120104166666667,-15.0668118875428,-15.101919083464
0.0120208333333333,-14.9337467451533,-15.0304226419849
0.01203125,-15.1950764541051,-14.9660982050036
0.0120416666666667,-14.7280858729414,-14.8965942522919
0.0120520833333333,-14.8971885928104,-14.8325358910741
0.0120625,-14.7850572091714,-14.7627600620331
0.0120729166666667,-14.5444799136631,-14.7031859684272
0.0120833333333333,-14.8693176633349,-14.6325804220546
0.01209375,-14.3861054652354,-14.5680053430416
0.0121041666666667,-14.5831054682546,-14.5038259672216
0.0121145833333333,-14.4309258821451,-14.44328243175
0.012125,-14.2661558139773,-14.3751211229736
0.0121354166666667,-14.4863707224239,-14.3137685987529
0.0121458333333333,-14.0534440277214,-14.2493515764081
0.01215625,-14.3506979210215,-14.1869675283558
0.0121666666666667,-14.0703791659972,-14.1247354600153
0.0121770833333333,-14.0940559110641,-14.0646818150493
0.0121875,-14.0437296369178,-14.002066821445
0.0121979166666667,-13.8007411780473,-13.9398057482477
0.0122083333333333,-14.0609878401938,-13.878109304987
0.01221875,-13.6055717060545,-13.820793370539
0.0122291666666667,-13.9460299767457,-13.7585759020762
0.0122395833333333,-13.5406874718149,-13.6979976898375
0.01225,-13.7077205734413,-13.6418930115231
0.0122604166666667,-13.6204646941698,-13.5782158458216
0.0122708333333333,-13.5035878483836,-13.5242945520308
0.01228125,-13.5184533984468,-13.4630674019195
0.0122916666666667,-13.2716102471943,-13.4036798539686
0.0123020833333333,-13.4910343479893,-13.3505058409715
0.0123125,-13.070925309341,-13.2900029770124
0.0123229166666667,-13.4539017363638,-13.2326494733093
0.0123333333333333,-13.0171411742138,-13.1765034926272
0.01234375,-13.3457126473408,-13.1210170028653
0.0123541666666667,-12.8705719110398,-13.063983614591
0.0123645833333333,-13.1315086531611,-13.0095618636816
0.012375,-12.8126063849266,-12.952979439964
0.0123854166666667,-12.9692766939761,-12.8994329445084
0.0123958333333333,-12.8123807277252,-12.8432303326878
0.01240625,-12.8908206056022,-12.7888048243481
0.0124166666666667,-12.6722838757126,-12.734517043506
0.0124270833333333,-12.6796567124858,-12.680367256799
0.0124375,-12.5884511806728,-12.6298831585193
0.0124479166666667,-12.5498446644586,-12.5744231516074
0.0124583333333333,-12.6369085454953,-12.5194336382341
0.01246875,-12.4419759333356,-12.4715896888292
0.0124791666666667,-12.3983169713113,-12.4158550262444
0.0124895833333333,-12.3226450955864,-12.3653437322736
0.0125,-12.2906910571133,-12.3124227358815
0.0125104166666667,-12.3590045132393,-12.2631074386218
0.0125208333333333,-12.2018514543053,-12.208938844311
0.01253125,-12.1346049473274,-12.1622314728536
0.0125416666666667,-12.0547897415144,-12.1089533483403
0.0125520833333333,-12.0727968574821,-12.0580954569958
0.0125625,-12.0767399854823,-12.0087100249362
0.0125729166666667,-11.9838647585462,-11.9621698260513
0.0125833333333333,-11.7904810349246,-11.9096947809516
0.01259375,-11.9212084549918,-11.8606508405857
0.0126041666666667,-11.7649436311901,-11.813008661372
0.0126145833333333,-11.9290904064852,-11.7635299356615
0.012625,-11.4994050304156,-11.715433113887
0.0126354166666667,-11.8231159559751,-11.6678656488826
0.0126458333333333,-11.4479845831606,-11.6196646087583
0.01265625,-11.8452166646628,-11.571633700177
0.0126666666666667,-11.2977084279252,-11.5264828572069
0.0126770833333333,-11.5743644293062,-11.4796428378778
0.0126875,-11.3546764819645,-11.4307849014392
0.0126979166666667,-11.5147011948074,-11.3839747774886
0.0127083333333333,-11.2608828648548,-11.3404483312983
0.01271875,-11.2238968381127,-11.2936118565635
0.0127291666666667,-11.3641807291248,-11.2451091400212
0.0127395833333333,-11.1285035332966,-11.2065102527411
0.01275,-11.2541202309806,-11.1535968720898
0.0127604166666667,-10.872619161223,-11.1148274491915
0.0127708333333333,-11.392180683015,-11.0648046094011
0.01278125,-10.8381742249318,-11.0267912088901
0.0127916666666667,-11.0206073503874,-10.9766382418422
0.0128020833333333,-10.8816019979534,-10.935660682906
0.0128125,-10.9716434510598,-10.8930699210336
0.0128229166666667,-10.8537179066239,-10.8467803754346
0.0128333333333333,-10.6085080420787,-10.8041874377071
0.01284375,-11.0569947697468,-10.7629087323673
0.0128541666666667,-10.5330844570178,-10.7205711679681
0.0128645833333333,-10.7412380504484,-10.6764661430875
0.012875,-10.5905597440128,-10.63429818491
0.0128854166666667,-10.6458148210776,-10.5922358239303
0.0128958333333333,-10.5487670458665,-10.5513037333684
0.01290625,-10.3266216064914,-10.5092309775966
0.0129166666666667,-10.7962708014143,-10.4675774343521
0.0129270833333333,-10.20149294058,-10.4271719863236
0.0129375,-10.392756118793,-10.3854646668965
0.0129479166666667,-10.4763392122766,-10.3443313757175
0.0129583333333333,-10.1649822882414,-10.3079698000184
0.01296875,-10.3317565875237,-10.2639916181629
0.0129791666666667,-10.1973294375218,-10.2235752219544
0.0129895833333333,-10.2684337942554,-10.1834399428665
0.013,-10.0136755973445,-10.1484652586574
0.0130104166666667,-10.1686956608851,-10.1043438000715
0.0130208333333333,-10.1510036699878,-10.0654262102104
0.01303125,-9.80892422259839,-10.0302143856623
0.0130416666666667,-10.2306296597873,-9.98628245088933
0.0130520833333333,-9.85671347710888,-9.95411114602239
0.0130625,-9.77698212098789,-9.90768765788619
0.0130729166666667,-10.1304323896759,-9.87900553473244
0.0130833333333333,-9.64631474356442,-9.83227140139616
0.01309375,-9.81758748434657,-9.8004405610744
0.0131041666666667,-9.88931370317956,-9.7608338810534
0.0131145833333333,-9.54232755754584,-9.7215492526291
0.013125,-9.81915049835027,-9.68773847128532
0.0131354166666667,-9.63090573836586,-9.65062706496333
0.0131458333333333,-9.55755541126434,-9.61170685942983
0.01315625,-9.63911872709587,-9.5755368494359
0.0131666666666667,-9.46602654168816,-9.5394546246903
0.0131770833333333,-9.56067023544613,-9.50376522863232
0.0131875,-9.48731489489465,-9.46878843611148
0.0131979166666667,-9.34601760369107,-9.43214815205277
0.0132083333333333,-9.4527994301133,-9.39577244141834
0.01321875,-9.39255776218962,-9.36012927542194
0.0132291666666667,-9.26288756647746,-9.32639667529778
0.0132395833333333,-9.3455410045308,-9.28947194714162
0.01325,-9.19666178356002,-9.25679173065402
0.0132604166666667,-9.23772314379367,-9.22119755228072
0.0132708333333333,-9.26414195495672,-9.18682545173738
0.01328125,-8.99044860796844,-9.15170460154894
0.0132916666666667,-9.26982515610731,-9.11704275104308
0.0133020833333333,-9.07196405406174,-9.08301820635255
0.0133125,-8.90067321264284,-9.05327491890616
0.0133229166666667,-9.23294347916253,-9.01532196421434
0.0133333333333333,-8.84603872771357,-8.98141915236112
0.01334375,-8.91352493418835,-8.95275890617192
0.0133541666666667,-9.0888461583093,-8.91519632689982
0.0133645833333333,-8.67625596563566,-8.88315243847729
0.013375,-8.99823178740889,-8.85208048950869
0.0133854166666667,-8.80460355255449,-8.81706592854629
0.0133958333333333,-8.67178821534256,-8.78786353255433
0.01340625,-8.89813529476381,-8.75156878126182
0.0134166666666667,-8.61525366736556,-8.72294911037167
0.0134270833333333,-8.73887980251829,-8.68928916489714
0.0134375,-8.65836125605948,-8.6554438286131
0.0134479166666667,-8.65193355741772,-8.63020523086544
0.0134583333333333,-8.50922428480726,-8.59252131221329
0.01346875,-8.61198170467194,-8.56181355805787
0.0134791666666667,-8.61065970099185,-8.53419266252102
0.0134895833333333,-8.29558681954435,-8.50128138835487
0.0135,-8.70363788362476,-8.46963538942142
0.0135104166666667,-8.3304475340869,-8.43904195589834
0.0135208333333333,-8.3655832480228,-8.40903712207329
0.01353125,-8.47231742017767,-8.37898819633776
0.0135416666666667,-8.29835965096928,-8.34938025880883
0.0135520833333333,-8.30919486271085,-8.31782371971241
0.0135625,-8.25633393122394,-8.28813026714525
0.0135729166666667,-8.40998596940783,-8.25908132036613
0.0135833333333333,-8.02394998069091,-8.22808731281719
0.01359375,-8.35397170970235,-8.20001082764031
0.0136041666666667,-8.13159522252565,-8.16909765897106
0.0136145833333333,-8.10395858612486,-8.14267126466187
0.013625,-8.11623588403241,-8.11171668495806
0.0136354166666667,-8.13593616670211,-8.08260232626454
0.0136458333333333,-8.02168938339016,-8.05432210446246
0.01365625,-7.93034016233122,-8.02461871552314
0.0136666666666667,-8.20250586581638,-7.99624345310003
0.0136770833333333,-7.78081196600077,-7.97143542243527
0.0136875,-8.00632262771368,-7.93930802592551
0.0136979166666667,-7.92900409626439,-7.9108621407654
0.0137083333333333,-7.95151969767693,-7.88645888868591
0.01371875,-7.6753203046271,-7.85618775318368
0.0137291666666667,-8.0104443736254,-7.82666598094435
0.0137395833333333,-7.72332110637162,-7.80520537242956
0.01375,-7.76934402224322,-7.77129793126739
0.0137604166666667,-7.71550782928988,-7.74864252454993
0.0137708333333333,-7.82477158095259,-7.7177240457807
0.01378125,-7.60454017410961,-7.69472972596981
0.0137916666666667,-7.61768146318658,-7.66291726088081
0.0138020833333333,-7.78387638991564,-7.6423181404605
0.0138125,-7.5428891923396,-7.60995550029021
0.0138229166666667,-7.53816681805913,-7.58680772656812
0.0138333333333333,-7.60527351046585,-7.55998198843425
0.01384375,-7.58056852329285,-7.5317857218224
0.0138541666666667,-7.41620393110349,-7.50858680717087
0.0138645833333333,-7.48808468867564,-7.48147843678158
0.013875,-7.53293970572085,-7.45424647323948
0.0138854166666667,-7.40969256286713,-7.4288367709307
0.0138958333333333,-7.3076357832068,-7.40528014023783
0.01390625,-7.49051367775215,-7.37911198714628
0.0139166666666667,-7.32944468766654,-7.35255030045801
0.0139270833333333,-7.30682295504373,-7.32736647792413
0.0139375,-7.23517977814207,-7.30262115737662
0.0139479166666667,-7.42718179234514,-7.27812203697692
0.0139583333333333,-7.17645855447542,-7.25237332969783
0.01396875,-7.19042327126864,-7.22806681825111
0.0139791666666667,-7.23569325860843,-7.20385760256103
0.0139895833333333,-7.22423565484898,-7.17835370824407
0.014,-7.11024745128954,-7.15505431890167
0.0140104166666667,-7.06108240082574,-7.12974290847626
0.0140208333333333,-7.23877403913143,-7.10558447734829
0.01403125,-7.02234129554391,-7.08222939630327
0.0140416666666667,-7.05983727624461,-7.05712843842547
0.0140520833333333,-6.94118198628519,-7.03326125369525
0.0140625,-7.20073483003577,-7.01060440649064
0.0140729166666667,-6.84330519586667,-6.98822438676297
0.0140833333333333,-7.02460773349971,-6.96228422025
0.01409375,-6.82973695501538,-6.938472631162
0.0141041666666667,-7.12458732938186,-6.91596655960424
0.0141145833333333,-6.72463288563547,-6.89523668928062
0.014125,-6.92586206813694,-6.86868966320485
0.0141354166666667,-6.81072728340548,-6.84589436179565
0.0141458333333333,-6.92147370634977,-6.82658100908994
0.01415625,-6.7169910530902,-6.79855589268454
0.0141666666666667,-6.75047083546938,-6.7803865666109
0.0141770833333333,-6.82689506583131,-6.75566500658227
0.0141875,-6.71942920480457,-6.7323080705493
0.0141979166666667,-6.72290379935443,-6.7132430304625
0.0142083333333333,-6.56471626985281,-6.68670843918787
0.01421875,-6.84528528151426,-6.6687316590991
0.0142291666666667,-6.54187434931084,-6.64357268258089
0.0142395833333333,-6.6949793510455,-6.62214454978263
0.01425,-6.47371876656826,-6.60288586972374
0.0142604166666667,-6.70341303197126,-6.57639254326776
0.0142708333333333,-6.54144779978965,-6.5597559555642
0.01428125,-6.48982411339821,-6.53497784326752
0.0142916666666667,-6.51053207124813,-6.51297347726216
0.0143020833333333,-6.47891450524694,-6.49523861501653
0.0143125,-6.59493797685807,-6.47155278117487
0.0143229166666667,-6.30909331307176,-6.44943091405675
0.0143333333333333,-6.49223660123715,-6.42871516866546
0.01434375,-6.37344504642532,-6.41045815238627
0.0143541666666667,-6.46167685545052,-6.38777920784067
0.0143645833333333,-6.33395705081883,-6.36612817321034
0.014375,-6.26497040367831,-6.34544635854808
0.0143854166666667,-6.40482803624421,-6.32544862873066
0.0143958333333333,-6.284332229975,-6.3051607433896
0.01440625,-6.3561310381565,-6.28385867766984
0.0144166666666667,-6.1579229515094,-6.26492415013439
0.0144270833333333,-6.23596219964336,-6.24349245483559
0.0144375,-6.33803530379714,-6.22436917781592
0.0144479166666667,-6.11881334017076,-6.20313931862995
0.0144583333333333,-6.24369482898395,-6.18477397517659
0.01446875,-6.03954709129386,-6.16335020047081
0.0144791666666667,-6.27295532422272,-6.14375618224541
0.0144895833333333,-6.10903669471533,-6.12505014448402
0.0145,-6.06062518824381,-6.10427523446001
0.0145104166666667,-6.10402070562871,-6.08472984840596
0.0145208333333333,-5.96827454579052,-6.06522475685448
0.01453125,-6.24112486046565,-6.04575988836501
0.0145416666666667,-5.9256667418748,-6.02780872268212
0.0145520833333333,-5.99223858857302,-6.00896391673641
0.0145625,-5.98445201168109,-5.98792688364322
0.0145729166666667,-5.94139555907227,-5.96862104407584
0.0145833333333333,-6.09305012566211,-5.95091512840724
0.01459375,-5.81988254889715,-5.93333692440029
0.0146041666666667,-5.90836639634844,-5.9112588873411
0.0146145833333333,-5.88761249909203,-5.89430833798394
0.014625,-5.89355923584275,-5.87796066931128
0.0146354166666667,-5.95034920792996,-5.85443658444628
0.0146458333333333,-5.73177245528982,-5.8403645003771
0.01465625,-5.80978539407317,-5.820118450506
0.0146666666666667,-5.8437637632391,-5.80053694014923
0.0146770833333333,-5.76305657224594,-5.78613093892429
0.0146875,-5.84447742934177,-5.76286067760288
0.0146979166666667,-5.66034080609363,-5.75041863175229
0.0147083333333333,-5.6972449341138,-5.72706178840349
0.01471875,-5.8040334472797,-5.71447664011895
0.0147291666666667,-5.64891300177904,-5.69102585658208
0.0147395833333333,-5.72285697252607,-5.67771955394071
0.01475,-5.60705669788817,-5.65834720107554
0.0147604166666667,-5.57146773700027,-5.63911757970829
0.0147708333333333,-5.76829432651849,-5.62600644022358
0.01478125,-5.54929408914765,-5.60378040344689
0.0147916666666667,-5.58842756633095,-5.58801408566501
0.0148020833333333,-5.57001765112554,-5.57322670979711
0.0148125,-5.46179951382226,-5.55244582184974
0.0148229166666667,-5.67912217185147,-5.53550138501741
0.0148333333333333,-5.4921584031276,-5.52146341967553
0.01484375,-5.44187110988789,-5.50255146086908
0.0148541666666667,-5.5484645591204,-5.48547396114397
0.0148645833333333,-5.38059791050903,-5.46793122272144
0.014875,-5.51301957427496,-5.45114959978446
0.0148854166666667,-5.48852848933929,-5.4374379353542
0.0148958333333333,-5.33249770789963,-5.41850770778665
0.01490625,-5.44435898968795,-5.40106591527812
0.0149166666666667,-5.34960538165129,-5.38617007401175
0.0149270833333333,-5.33030761218208,-5.36792255475241
0.0149375,-5.49954908637257,-5.35354297667021
0.0149479166666667,-5.2591046168369,-5.33561345329325
0.0149583333333333,-5.27132610082456,-5.32033299666786
0.01496875,-5.36162142079528,-5.30413542084293
0.0149791666666667,-5.21979759101656,-5.28740740706503
0.0149895833333333,-5.34871300391288,-5.27175529779419
0.015,-5.28016134244285,-5.25631918629688
0.0150104166666667,-5.16190032529586,-5.23961031769068
0.0150208333333333,-5.23945610157328,-5.22379660595509
0.01503125,-5.20534886221215,-5.20801300469951
0.0150416666666667,-5.18569338837238,-5.19225945960081
0.0150520833333333,-5.24680191551903,-5.17653591630379
0.0150625,-5.1353434216115,-5.16240920827187
0.0150729166666667,-5.07209150015723,-5.14638056452204
0.0150833333333333,-5.18930088964199,-5.12982259740756
0.01509375,-5.08552478944864,-5.11421760031454
0.0151041666666667,-5.10977513316651,-5.09864233470968
0.0151145833333333,-5.15728823744409,-5.08566938465179
0.015125,-5.0125393229406,-5.07010362738408
0.0151354166666667,-4.98429456647076,-5.05271525932695
0.0151458333333333,-5.12188335510676,-5.03733189349426
0.01515625,-5.0023935130825,-5.02720471167851
0.0151666666666667,-4.99167889545422,-5.0074873191256
0.0151770833333333,-5.07856972465552,-4.99182213235884
0.0151875,-4.91216282730549,-4.98339719041766
0.0151979166666667,-4.90108481506259,-4.96114732596994
0.0152083333333333,-5.0329299431251,-4.95122650302667
0.01521875,-4.92776067778441,-4.93499052837087
0.0152291666666667,-4.88711141706309,-4.91878216506773
0.0152395833333333,-4.99015474131437,-4.90892546009289
0.01525,-4.82856192891774,-4.88760155635381
0.0152604166666667,-4.81452935397698,-4.88106648201385
0.0152708333333333,-4.93914603632813,-4.8591811488063
0.01528125,-4.85354175147077,-4.85187064599896
0.0152916666666667,-4.79975229778002,-4.83062090226652
0.0153020833333333,-4.88380014468547,-4.82279291576874
0.0153125,-4.76529168846601,-4.8038069595103
0.0153229166666667,-4.73246101683702,-4.79244698933772
0.0153333333333333,-4.82566948006078,-4.77830482493296
0.01534375,-4.7874190321008,-4.76160262531892
0.0153541666666667,-4.72721228542087,-4.75305773788226
0.0153645833333333,-4.76344414230846,-4.73456103110115
0.015375,-4.71983843919191,-4.72053958585717
0.0153854166666667,-4.6522043930022,-4.71155297603208
0.0153958333333333,-4.69861982462165,-4.69337994941401
0.01540625,-4.72656795965644,-4.67969600162541
0.0154166666666667,-4.66866872393611,-4.66888728769849
0.0154270833333333,-4.62993329328959,-4.65519885062009
0.0154375,-4.69125554692757,-4.63923032701811
0.0154479166666667,-4.57371276624513,-4.62690217336037
0.0154583333333333,-4.56120480987306,-4.61322757654591
0.01546875,-4.67857093353244,-4.60196787019201
0.0154791666666667,-4.6006459179545,-4.5877960443477
0.0154895833333333,-4.53495681520995,-4.57296689291903
0.0155,-4.60194798130803,-4.56121868594124
0.0155104166666667,-4.53528400089881,-4.5472094287135
0.0155208333333333,-4.4847021382151,-4.53453497469909
0.01553125,-4.52310608815411,-4.52217037352117
0.0155416666666667,-4.55120450193725,-4.50831650932373
0.0155520833333333,-4.50521195581123,-4.49584623313089
0.0155625,-4.44087751077668,-4.48376871237505
0.0155729166666667,-4.54195724660682,-4.47011171710415
0.0155833333333333,-4.40986800168398,-4.45744898887799
0.01559375,-4.39793305407188,-4.44485065520032
0.0156041666666667,-4.46824947509922,-4.43224598732788
0.0156145833333333,-4.4394196626258,-4.41967029138261
0.015625,-4.4054633425713,-4.40717719405617
0.0156354166666667,-4.37905585401956,-4.39453190746107
0.0156458333333333,-4.4284978334455,-4.38199712060978
0.01565625,-4.32497958985194,-4.36965468412888
0.0156666666666667,-4.31333942667028,-4.35711899730087
0.0156770833333333,-4.3954671207914,-4.34467390408605
0.0156875,-4.3351441619141,-4.33225044228413
0.0156979166666667,-4.322962012996,-4.32088898163584
0.0157083333333333,-4.29980048706029,-4.30936073578867
0.01571875,-4.33693201101231,-4.29613858733387
0.0157291666666667,-4.24221116838581,-4.28356885702338
0.0157395833333333,-4.23085724322095,-4.27084123227047
0.01575,-4.3059140148204,-4.26195924282002
0.0157604166666667,-4.23808749095878,-4.24877186248548
0.0157708333333333,-4.25663736573817,-4.23440109956732
0.01578125,-4.20424292076143,-4.22452241818424
0.0157916666666667,-4.26599506584631,-4.21466386281217
0.0158020833333333,-4.16150047324188,-4.20031999731389
0.0158125,-4.15042450529688,-4.1865315513663
0.0158229166666667,-4.20069115870286,-4.18199342572269
0.0158333333333333,-4.17702746975136,-4.16337868847533
0.01584375,-4.14734824243121,-4.15378017534915
0.0158541666666667,-4.13430593672557,-4.1452678581496
0.0158645833333333,-4.19091672127127,-4.12835034694849
0.015875,-4.09456862157532,-4.12244902557677
0.0158854166666667,-4.07198116961304,-4.10698014435568
0.0158958333333333,-4.08084775908716,-4.09830232741683
0.01590625,-4.13688499137117,-4.08513534946581
0.0159166666666667,-4.03906891851961,-4.07463790765074
0.0159270833333333,-4.06962950245388,-4.06325885630709
0.0159375,-4.07770748286346,-4.05227824596108
0.0159479166666667,-4.06544453438589,-4.04055250982462
0.0159583333333333,-3.99546908979649,-4.03089356158242
0.01596875,-3.98496055875654,-4.01702121605804
0.0159791666666667,-4.03921385125787,-4.01047844494912
0.0159895833333333,-4.00093909361591,-3.9941997240168
0.016,-3.95296213818863,-3.98796778146184
0.0160104166666667,-3.97774043313178,-3.97410510530411
0.0160208333333333,-4.02900760455837,-3.9623915175427
0.01603125,-3.94219659745673,-3.95677011527317
0.0160416666666667,-3.91057705841101,-3.94086874273576
0.0160520833333333,-3.90035636406237,-3.93042528397592
0.0160625,-3.97762552272129,-3.92346463450803
0.0160729166666667,-3.88996135250388,-3.91005320166154
0.0160833333333333,-3.86924183353358,-3.89805267395303
0.01609375,-3.87283720280865,-3.89073301644893
0.0161041666666667,-3.97662631298723,-3.87953542840068
0.0161145833333333,-3.84311746628875,-3.8665527874894
0.016125,-3.82803142675739,-3.85794697695456
0.0161354166666667,-3.81808924429427,-3.84706292842952
0.0161458333333333,-3.8974927642149,-3.83898203890964
0.01615625,-3.80237454710866,-3.8255067235727
0.0161666666666667,-3.78782972691481,-3.81590242638882
0.0161770833333333,-3.77802201239346,-3.80601978775358
0.0161875,-3.87673122001828,-3.79502327832601
0.0161979166666667,-3.788686188079,-3.78599949135287
0.0162083333333333,-3.74775535788631,-3.77699281363523
0.01621875,-3.73808269188803,-3.76479258423092
0.0162291666666667,-3.80015219927106,-3.75486358319093
0.0162395833333333,-3.73668086670408,-3.74495016670564
0.01625,-3.70865033757833,-3.73566338361858
0.0162604166666667,-3.69910782773085,-3.72507966351803
0.0162708333333333,-3.74562999031889,-3.71516826876457
0.01628125,-3.73084409437221,-3.70531712006364
0.0162916666666667,-3.69537085893088,-3.6954814243461
0.0163020833333333,-3.66026293373172,-3.68566115544407
0.0163125,-3.68687044712701,-3.67585628720898
0.0163229166666667,-3.69145833459463,-3.66606679351445
0.0163333333333333,-3.63163088336514,-3.65629264825239
0.01634375,-3.62234505219511,-3.64653382533627
0.0163541666666667,-3.62482212120422,-3.63701890710994
0.0163645833333333,-3.67629104042074,-3.62765302171964
0.016375,-3.59409963012336,-3.61748202277739
0.0163854166666667,-3.62203363294875,-3.60943811142712
0.0163958333333333,-3.57997864235756,-3.5985109846067
0.01640625,-3.63219324907658,-3.5896747231486
0.0164166666666667,-3.57328324717854,-3.57942423364461
0.0164270833333333,-3.5476638080288,-3.5694763301211
0.0164375,-3.53865589751124,-3.5611147564099
0.0164479166666667,-3.56164419034,-3.55270224832552
0.0164583333333333,-3.56898702129685,-3.54273398003697
0.01646875,-3.51126303968036,-3.5330180587656
0.0164791666666667,-3.50237472453906,-3.52227872261918
0.0164895833333333,-3.52764862358834,-3.51542165824964
0.0165,-3.56190856357475,-3.50678370502584
0.0165104166666667,-3.4806514643899,-3.49574633792703
0.0165208333333333,-3.46622839735191,-3.48575172279416
0.01653125,-3.4574885066117,-3.47946497531514
0.0165416666666667,-3.47893917248152,-3.46995554623845
0.0165520833333333,-3.48643168347463,-3.45794295579074
0.0165625,-3.43091758183497,-3.45198634849455
0.0165729166666667,-3.42229305301193,-3.44336184324186
0.0165833333333333,-3.41369640262124,-3.43086814276982
0.01659375,-3.47607644038844,-3.42663763830422
0.0166041666666667,-3.43583748057094,-3.41406525486521
0.0166145833333333,-3.3872336464348,-3.40598794241971
0.016625,-3.37875226421014,-3.40008204591846
0.0166354166666667,-3.37825537767646,-3.38616598459163
0.0166458333333333,-3.42688611045879,-3.38365004483614
0.01665625,-3.35297385465404,-3.3688112230392
0.0166666666666667,-3.34460376664733,-3.36495094000155
0.0166770833333333,-3.33626058089222,-3.35257596136829
0.0166875,-3.35333533806616,-3.34706879805172
0.0166979166666667,-3.36529810012444,-3.33562809041007
0.0167083333333333,-3.31664741747501,-3.32999950083267
0.01671875,-3.3298824775049,-3.31797138543123
0.0167291666666667,-3.2941545170479,-3.31432081950768
0.0167395833333333,-3.32250275343397,-3.30006970934085
0.01675,-3.31044890266007,-3.2979495393885
0.0167604166666667,-3.26922138280923,-3.2835087138756
0.0167708333333333,-3.26112272162147,-3.27853352105491
0.01678125,-3.25304992657893,-3.27048342780027
0.0167916666666667,-3.28662374241853,-3.25864259216236
0.0168020833333333,-3.26269043750049,-3.25588149083349
0.0168125,-3.22852400893403,-3.24325068238904
0.0168229166666667,-3.22055612669369,-3.2352982073077
0.0168333333333333,-3.22172486627012,-3.23015879281068
0.01684375,-3.26658510016597,-3.21921733285187
0.0168541666666667,-3.22115806369159,-3.20960398132894
0.0168645833333333,-3.18820108612815,-3.20771550442323
0.016875,-3.18036332880164,-3.19331599817472
0.0168854166666667,-3.17255044593761,-3.18745069276746
0.0168958333333333,-3.1994177032416,-3.17922867338274
0.01690625,-3.18618360536789,-3.17345745094695
0.0169166666666667,-3.1488208532523,-3.16225782586072
0.0169270833333333,-3.14110884078287,-3.15446411407916
0.0169375,-3.133421228434,-3.14795745862274
0.0169479166666667,-3.14882433250155,-3.14147399096413
0.0169583333333333,-3.15722457722126,-3.13086852057574
0.01696875,-3.12626901993948,-3.12426560639147
0.0169791666666667,-3.1134744938641,-3.11559751405772
0.0169895833333333,-3.09465632065806,-3.10783303805285
0.017,-3.09349137043592,-3.10040633003746
0.0170104166666667,-3.13378116984044,-3.0943028490166
0.0170208333333333,-3.07169207002947,-3.08533397084452
0.01703125,-3.06422607526679,-3.07722288027982
0.0170416666666667,-3.05678355162019,-3.06955683823918
0.0170520833333333,-3.04936441152554,-3.06199294914212
0.0170625,-3.08574720209187,-3.054439631008
0.0170729166666667,-3.04939273174603,-3.04689686718636
0.0170833333333333,-3.0268408940868,-3.03936464104577
0.01709375,-3.01951654747039,-3.03184293597306
0.0171041666666667,-3.01221514171989,-3.02433173537001
0.0171145833333333,-3.04240225799078,-3.01683102265734
0.017125,-3.04156775263451,-3.00937440891378
0.0171354166666667,-2.98980838982148,-3.00252227895227
0.0171458333333333,-2.9826015671036,-2.99450773149981
0.01715625,-2.97541724229583,-2.98704866483461
0.0171666666666667,-2.96825533192082,-2.97960000371557
0.0171770833333333,-3.00050051151847,-2.97216173166957
0.0171875,-2.96982033301097,-2.96596433286158
0.0171979166666667,-2.94651936243413,-2.95747382377289
0.0172083333333333,-2.93944829670583,-2.95002433773024
0.01721875,-2.93239922325592,-2.9436523877122
0.0172291666666667,-2.92689170881998,-2.93594763460996
0.0172395833333333,-2.97063800994155,-2.9287229981692
0.01725,-2.91100862181583,-2.92381770578816
0.0172604166666667,-2.90404867271129,-2.91365342389296
0.0172708333333333,-2.91705612009991,-2.9075821364144
0.01728125,-2.89169928641111,-2.89977066853136
0.0172916666666667,-2.89514680033329,-2.89302855005273
0.0173020833333333,-2.91618426948257,-2.88635605954008
0.0173125,-2.86898830914966,-2.88119460272379
0.0173229166666667,-2.86215999416251,-2.87093547552472
0.0173333333333333,-2.85535276696554,-2.86555893041541
0.01734375,-2.84856654992123,-2.85679142406823
0.0173541666666667,-2.85758299050265,-2.85362451358812
0.0173645833333333,-2.86964897620983,-2.84464460543752
0.017375,-2.82798041663862,-2.83608458101789
0.0173854166666667,-2.82127932319606,-2.82979005173858
0.0173958333333333,-2.81459884740556,-2.82731145184213
0.01740625,-2.80793891354569,-2.81546201053349
0.0174166666666667,-2.81427475891993,-2.80858904793666
0.0174270833333333,-2.8304594168401,-2.80587675744325
0.0174375,-2.79502695440762,-2.79612453616628
0.0174479166666667,-2.79257294143391,-2.78851112733683
0.0174583333333333,-2.77440479128791,-2.78616158778985
0.01746875,-2.76786964344225,-2.77506477843086
0.0174791666666667,-2.76531778701722,-2.76901623356868
0.0174895833333333,-2.79808758277637,-2.76558567682334
0.0175,-2.74805158913012,-2.75431391648555
0.0175104166666667,-2.74159776619231,-2.75197512366476
0.0175208333333333,-2.73516364779182,-2.74266213241198
0.01753125,-2.72874916198971,-2.73653261632147
0.0175416666666667,-2.72235423715405,-2.73165674431073
0.0175520833333333,-2.75070823180626,-2.72176651719245
0.0175625,-2.72025440606457,-2.72004489465385
0.0175729166666667,-2.7029652147399,-2.70767376557186
0.0175833333333333,-2.69664951113896,-2.70837309640364
0.01759375,-2.69035300644203,-2.69458227870914
0.0176041666666667,-2.68407563076063,-2.69512092012744
0.0176145833333333,-2.69055791918241,-2.68160371439254
0.017625,-2.70275295409283,-2.6817065055557
0.0176354166666667,-2.67684409466746,-2.67073444551866
0.0176458333333333,-2.66274848989037,-2.66788570911127
0.01765625,-2.6524864848906,-2.65818962942376
0.0176666666666667,-2.64632523894067,-2.6542021932334
0.0176770833333333,-2.64018262588561,-2.64814788718345
0.0176875,-2.662044651892,-2.63811732825781
0.0176979166666667,-2.64218559113604,-2.63913927663443
0.0177083333333333,-2.6215650982703,-2.62574692448937
0.01771875,-2.61549792795578,-2.62302083598111
0.0177291666666667,-2.60944904790093,-2.61729142496019
0.0177395833333333,-2.60341839196525,-2.60806412619705
0.01775,-2.59740589428695,-2.60577283401076
0.0177604166666667,-2.62663851237886,-2.59778720177312
0.0177708333333333,-2.59079822775932,-2.59009617546625
0.01778125,-2.57918619922688,-2.58745742682741
0.0177916666666667,-2.57324721174901,-2.57921484185901
0.0178020833333333,-2.56732604977097,-2.57340980396016
0.0178125,-2.56142264906017,-2.56678276768062
0.0178229166666667,-2.55553694564004,-2.56333403954231
0.0178333333333333,-2.58455872792026,-2.55534718856574
0.01784375,-2.54795599490459,-2.54826666230752
0.0178541666666667,-2.53869654760437,-2.54384318332975
0.0178645833333333,-2.54366695222271,-2.53970869878165
0.017875,-2.52593774075159,-2.53120792622191
0.0178854166666667,-2.52015940160806,-2.52510688603849
0.0178958333333333,-2.51439830575419,-2.51939805626717
0.01790625,-2.53603761803541,-2.51577576621703
0.0179166666666667,-2.51307248886968,-2.50896561976581
0.0179270833333333,-2.49694690433875,-2.50236886308009
0.0179375,-2.49125559477878,-2.49638262556076
0.0179479166666667,-2.48558121477159,-2.49070921268868
0.0179583333333333,-2.47992370375123,-2.48504276753383
0.01796875,-2.47428300138996,-2.48044549494239
0.0179791666666667,-2.48175780371638,-2.47445804968494
0.0179895833333333,-2.48604268913562,-2.46793784625357
0.018,-2.4571994417537,-2.46229949124203
0.0180104166666667,-2.45162675668145,-2.45666805379616
0.0180208333333333,-2.44607057552493,-2.45104352402591
0.01803125,-2.44053083942185,-2.44542589204871
0.0180416666666667,-2.43500748976697,-2.43981514799646
0.0180520833333333,-2.42950046819246,-2.43430866996119
0.0180625,-2.45113113362738,-2.42925570720808
0.0180729166666667,-2.42587074870435,-2.42312409259216
0.0180833333333333,-2.41282534359165,-2.41754070022278
0.01809375,-2.40738438348843,-2.41196414679141
0.0181041666666667,-2.40195945663058,-2.40639442250231
0.0181145833333333,-2.39655050605693,-2.40202077774068
0.018125,-2.3911574750585,-2.39542169950251
0.0181354166666667,-2.39078716302418,-2.38982547043963
0.0181458333333333,-2.41706218433545,-2.38493396881668
0.01815625,-2.37563156848653,-2.37972777072325
0.0181666666666667,-2.36937135149865,-2.37331702983664
0.0181770833333333,-2.36405923775196,-2.36879109298026
0.0181875,-2.35876269651665,-2.36320978730764
0.0181979166666667,-2.35348167269157,-2.3569683048876
0.0182083333333333,-2.34821611144111,-2.35339034381644
0.01821875,-2.34296595812845,-2.34596958322607
0.0182291666666667,-2.3666271754847,-2.34239067082665
0.0182395833333333,-2.33502851903412,-2.33550558899513
0.01825,-2.32707524382438,-2.33300308841257
0.0182604166666667,-2.32188740887119,-2.32545944621561
0.0182708333333333,-2.31671470596511,-2.32137351161518
0.01828125,-2.31155708179249,-2.31422217015759
0.0182916666666667,-2.30641448326183,-2.31063151754341
0.0183020833333333,-2.30128685750296,-2.3042045341756
0.0183125,-2.31386299380868,-2.30015318027537
0.0183229166666667,-2.30338261223804,-2.29662017437568
0.0183333333333333,-2.28577019737719,-2.28843214089939
0.01834375,-2.28070311982762,-2.28351223669156
0.0183541666666667,-2.27565074804498,-2.27936140320938
0.0183645833333333,-2.27061303044848,-2.27524632720697
0.018375,-2.26558991563875,-2.26917518207941
0.0183854166666667,-2.26058135244115,-2.263217463312
0.0183958333333333,-2.25558728987649,-2.25847822261243
0.01840625,-2.27832288302003,-2.25529516311112
0.0184166666666667,-2.24635582691595,-2.24896833681916
0.0184270833333333,-2.24047834138058,-2.24257601037093
0.0184375,-2.23554290670183,-2.23823423495084
0.0184479166666667,-2.23062171528423,-2.23634875237448
0.0184583333333333,-2.2257147173916,-2.22784985288825
0.01846875,-2.22082186346491,-2.22235802856804
0.0184791666666667,-2.21594310416862,-2.22224354540891
0.0184895833333333,-2.21193957946405,-2.2124056407052
0.0185,-2.23251395271398,-2.20782309317755
0.0185104166666667,-2.20118595070398,-2.20720898368424
0.0185208333333333,-2.20089908048417,-2.19743594008653
0.01853125,-2.19265743371556,-2.19455062986645
0.0185416666666667,-2.18665928636043,-2.19100806419852
0.0185520833333333,-2.18187961037206,-2.18252677093725
0.0185625,-2.17711363170987,-2.18260592536308
0.0185729166666667,-2.17236130280512,-2.17415619716801
0.0185833333333333,-2.16762257628659,-2.17041965478494
0.01859375,-2.18211140395694,-2.16651813250511
0.0186041666666667,-2.16450486911841,-2.15877200191857
0.0186145833333333,-2.15329264539097,-2.15877479993376
0.018625,-2.14860889485115,-2.14812158378954
0.0186354166666667,-2.14393850759022,-2.15074857743592
0.0186458333333333,-2.13928143738127,-2.13888275983597
0.01865625,-2.13463763817597,-2.13943977188728
0.0186666666666667,-2.13000706409282,-2.13000477892257
0.0186770833333333,-2.12538966946501,-2.13106542302179
0.0186875,-2.12272808933544,-2.12047524797731
0.0186979166666667,-2.13844827877859,-2.12059308737128
0.0187083333333333,-2.11142977927602,-2.11219537365502
0.01871875,-2.10686564129143,-2.11207558997015
0.0187291666666667,-2.10231445219012,-2.10158108308391
0.0187395833333333,-2.09777616736483,-2.10353428796877
0.01875,-2.09325074240999,-2.09283539988542
0.0187604166666667,-2.0887381330847,-2.09297932370334
0.0187708333333333,-2.0842382953248,-2.08578868862033
0.01878125,-2.07975118522884,-2.08112315712424
0.0187916666666667,-2.07527675909397,-2.07949938939271
0.0188020833333333,-2.093270821633,-2.07128525806686
0.0188125,-2.06648438727415,-2.06908341103131
0.0188229166666667,-2.06175289598764,-2.06491620982246
0.0188333333333333,-2.0573297124484,-2.05663374400286
0.01884375,-2.05291899225584,-2.05898214219817
0.0188541666666667,-2.04852069271443,-2.04871340994351
0.0188645833333333,-2.0441347713325,-2.04458036317241
0.018875,-2.03976118576567,-2.04548514266412
0.0188854166666667,-2.03539989383414,-2.03523826680159
0.0188958333333333,-2.0310508535289,-2.03159992807119
0.01890625,-2.0356495717973,-2.03205016397409
0.0189166666666667,-2.03467453365392,-2.02275721233389
0.0189270833333333,-2.01790920224148,-2.01833366250553
0.0189375,-2.01360964772472,-2.01740309332329
0.0189479166666667,-2.00932213287507,-2.01190263124375
0.0189583333333333,-2.00504661668786,-2.00565074423214
0.01896875,-2.00078305830762,-2.00150249434615
0.0189791666666667,-1.99653141704338,-2.00015765826743
0.0189895833333333,-1.9922916523673,-1.99469806337069
0.019,-1.98806372390659,-1.9888747157342
0.0190104166666667,-1.98384759144144,-1.98474438391103
0.0190208333333333,-1.98589499128034,-1.98187653701501
0.01903125,-1.98898422153703,-1.97823392825653
0.0190416666666667,-1.97111100344544,-1.97225723070227
0.0190520833333333,-1.96694250554689,-1.96814465195041
0.0190625,-1.96278560076691,-1.96403643954472
0.0190729166666667,-1.95864024984637,-1.96027859794186
0.0190833333333333,-1.95450641367554,-1.95787337609375
0.01909375,-1.95038405329331,-1.95161664356181
0.0191041666666667,-1.94627312989237,-1.94752607109495
0.0191145833333333,-1.94217360482533,-1.9434398371935
0.019125,-1.9380854395796,-1.93935793638709
0.0191354166666667,-1.93400859580292,-1.93528036321117
0.0191458333333333,-1.94097408001729,-1.93120711220993
0.01915625,-1.93314798818726,-1.92853753252858
0.0191666666666667,-1.92169641391312,-1.92309778121451
0.0191770833333333,-1.91766527706054,-1.91889377677342
0.0191875,-1.91364526820265,-1.91520283709642
0.0191979166666667,-1.90963634990645,-1.91133757291221
0.0192083333333333,-1.90563848485547,-1.90682390548594
0.01921875,-1.901651635887,-1.9027809123086
0.0192291666666667,-1.89767576599379,-1.89874219769157
0.0192395833333333,-1.89371083828768,-1.89549052407104
0.01925,-1.88975681604685,-1.89123155958061
0.0192604166666667,-1.8858136626762,-1.88673593816058
0.0192708333333333,-1.88493223308481,-1.88274780873789
0.01928125,-1.89180602504642,-1.88025091262162
0.0192916666666667,-1.87390866970459,-1.87476757075754
0.0193020833333333,-1.87000938515532,-1.87079048520441
0.0193125,-1.86612078495749,-1.86855989492455
0.0193229166666667,-1.86224283336644,-1.86283695349438
0.0193333333333333,-1.85837549479454,-1.85961657506145
0.01934375,-1.85451873379159,-1.85616020406791
0.0193541666666667,-1.85067251502045,-1.85095434605726
0.0193645833333333,-1.84683680331536,-1.84920330584699
0.019375,-1.84301156361815,-1.84306393165253
0.0193854166666667,-1.83919676101505,-1.84108006918345
0.0193958333333333,-1.83539236073429,-1.83562779223847
0.01940625,-1.83159832812774,-1.83327963043115
0.0194166666666667,-1.84228227594709,-1.82789116175853
0.0194270833333333,-1.82490957514127,-1.82582222379677
0.0194375,-1.8201474287683,-1.82150213944104
0.0194479166666667,-1.81639522988763,-1.81855091203328
0.0194583333333333,-1.81265322399649,-1.81291216128494
0.01946875,-1.80892137724124,-1.80986735562309
0.0194791666666667,-1.80519965593134,-1.806307731069
0.0194895833333333,-1.8014880264821,-1.80152685905456
0.0195,-1.79778645543677,-1.79908574445668
0.0195104166666667,-1.79409490948558,-1.79582788801842
0.0195208333333333,-1.79041335542956,-1.79164165346203
0.01953125,-1.78674176019607,-1.78772670420002
0.0195416666666667,-1.78308009085737,-1.78367796936151
0.0195520833333333,-1.77942831458243,-1.77941652220696
0.0195625,-1.78570689887868,-1.77611754261594
0.0195729166666667,-1.77613212365204,-1.77578344594308
0.0195833333333333,-1.76841041058375,-1.76865382993033
0.01959375,-1.76479854150738,-1.76481599260955
0.0196041666666667,-1.76119640007413,-1.7611673642539
0.0196145833333333,-1.7576039542308,-1.75977401320066
0.019625,-1.75402117205172,-1.75582471753944
0.0196354166666667,-1.75044802172068,-1.75048019797094
0.0196458333333333,-1.74688447154974,-1.74664210564124
0.01965625,-1.74333048997524,-1.74584977491557
0.0196666666666667,-1.73978604554002,-1.74061683561264
0.0196770833333333,-1.73625110692613,-1.7358734502804
0.0196875,-1.73272564292194,-1.7330423339614
0.0196979166666667,-1.72920962242881,-1.73224875104427
0.0197083333333333,-1.72570301448733,-1.72513770940102
0.01971875,-1.72573474785656,-1.72153037543437
0.0197291666666667,-1.72765099431876,-1.72237294168531
0.0197395833333333,-1.71512680508905,-1.71471088505738
0.01975,-1.71165815425491,-1.71083854406905
0.0197604166666667,-1.70819875985483,-1.71193439772475
0.0197708333333333,-1.70474859163648,-1.70412299729485
0.01978125,-1.70130761944637,-1.70071423807104
0.0197916666666667,-1.69787581326474,-1.70143262537744
0.0198020833333333,-1.69445314316524,-1.69312679800098
0.0198125,-1.69103957935335,-1.69195137980956
0.0198229166666667,-1.68763509213204,-1.68927410542719
0.0198333333333333,-1.68423965192586,-1.68296312817415
0.01984375,-1.68085322926553,-1.68461210575986
0.0198541666666667,-1.67747579479956,-1.67625842927862
0.0198645833333333,-1.67410731928369,-1.67482022115735
0.019875,-1.67074777357986,-1.6719015719544
0.0198854166666667,-1.6673971286704,-1.66626091024604
0.0198958333333333,-1.6678539236544,-1.66794044851176
0.01990625,-1.66786452481322,-1.65812532274737
0.0199166666666667,-1.65729529130678,-1.66043831846485
0.0199270833333333,-1.65398052726274,-1.65274971862498
0.0199375,-1.65067451775157,-1.65329017467528
0.0199479166666667,-1.64737723441882,-1.64623181436782
0.0199583333333333,-1.64408864900683,-1.64571738319924
0.01996875,-1.64080873336754,-1.64123101716513
0.0199791666666667,-1.63753745946428,-1.6381708217968
0.0199895833333333,-1.63427479935505,-1.63454243630264
0.02,-1.63102072521014,-1.6325295061251
0.0200104166666667,-1.62777520930038,-1.62658030793595
0.0200208333333333,-1.62453822400864,-1.62760265328093
0.02003125,-1.62130974180729,-1.61920760048968
0.0200416666666667,-1.61808973528987,-1.6214167903481
0.0200520833333333,-1.61487817713193,-1.61215477758068
0.0200625,-1.61167504013051,-1.61590051385759
0.0200729166666667,-1.60848029717129,-1.60611138161761
0.0200833333333333,-1.60529392124963,-1.60774602660393
0.02009375,-1.60615677670578,-1.60154776860079
0.0201041666666667,-1.60428296728938,-1.59932029823587
0.0201145833333333,-1.59569149977475,-1.59719493712672
0.020125,-1.59253883992299,-1.59142437343079
0.0201354166666667,-1.58939441104248,-1.5918731252457
0.0201458333333333,-1.58821516384194,-1.58629839226525
0.02015625,-1.58509719169156,-1.58259452365795
0.0201666666666667,-1.5800408283384,-1.58225829682958
0.0201770833333333,-1.57692878512332,-1.57595484946893
0.0201875,-1.57382484360415,-1.57486987516697
0.0201979166666667,-1.5707289778507,-1.57183252825258
0.0202083333333333,-1.56764116205734,-1.56659491629995
0.02021875,-1.56456137048712,-1.56642455916351
0.0202291666666667,-1.56148957751803,-1.56168613115788
0.0202395833333333,-1.55842575761519,-1.55791998762165
0.02025,-1.55536988534096,-1.5570967175514
0.0202604166666667,-1.552321935343,-1.55245770125724
0.0202708333333333,-1.54928188238418,-1.54864454229976
0.02028125,-1.54624970129333,-1.54753299847513
0.0202916666666667,-1.54322536701828,-1.54462393251283
0.0203020833333333,-1.54020885459005,-1.53922073589143
0.0203125,-1.53720013911784,-1.53633123793076
0.0203229166666667,-1.54004077858245,-1.53724685144974
0.0203333333333333,-1.53309537791649,-1.53132969172223
0.02034375,-1.52813760364089,-1.52750741791175
0.0203541666666667,-1.52516029281014,-1.52465308512918
0.0203645833333333,-1.52219065365523,-1.52522475647447
0.020375,-1.51922866185565,-1.51877958341331
0.0203854166666667,-1.5162742931912,-1.51590865352584
0.0203958333333333,-1.51332752350759,-1.51304031160279
0.02040625,-1.51038832876701,-1.51219342418097
0.0204166666666667,-1.50745668500471,-1.50829668996701
0.0204270833333333,-1.50453256833972,-1.50435259342848
0.0204375,-1.50161595499552,-1.50149473536901
0.0204479166666667,-1.49870682127321,-1.49863945119019
0.0204583333333333,-1.49580514355431,-1.49734898476243
0.02046875,-1.49291089832609,-1.49388979040938
0.0204791666666667,-1.49002406214493,-1.48999163009166
0.0204895833333333,-1.48714461166017,-1.48714677264136
0.0205,-1.48427252361407,-1.48430447508018
0.0205104166666667,-1.48140777481448,-1.48146473465875
0.0205208333333333,-1.47855034217963,-1.47933379259962
0.02053125,-1.47570020269721,-1.47702088334692
0.0205416666666667,-1.47285733343564,-1.47286440564459
0.0205520833333333,-1.47002171156319,-1.47003502404081
0.0205625,-1.4671933143208,-1.46720818569588
0.0205729166666667,-1.46437211902858,-1.46498950565402
0.0205833333333333,-1.46418736431952,-1.46188047133479
0.02059375,-1.46641255931074,-1.45881319437762
0.0206041666666667,-1.45699746476099,-1.45599645371117
0.0206145833333333,-1.4531063494868,-1.45335613454303
0.020625,-1.45032102693967,-1.45196573185248
0.0206354166666667,-1.44754277135648,-1.44804343809415
0.0206458333333333,-1.44477156064486,-1.4447299701489
0.02065625,-1.44200737278802,-1.44192595888963
0.0206666666666667,-1.43925018584775,-1.44009517649126
0.0206770833333333,-1.43649997796834,-1.43690625841554
0.0206875,-1.43375672737888,-1.43359887495185
0.0206979166666667,-1.43102041237621,-1.43139573313603
0.0207083333333333,-1.42829101134686,-1.42918175147694
0.02071875,-1.42556850274901,-1.42529407945429
0.0207291666666667,-1.42285286512613,-1.42333621826646
0.0207395833333333,-1.4201440770948,-1.42086140547921
0.02075,-1.41744211734834,-1.41701150150772
0.0207604166666667,-1.41474696466336,-1.41591533213361
0.0207708333333333,-1.41205859788962,-1.41194638000294
0.02078125,-1.40937699595247,-1.4095927422441
0.0207916666666667,-1.40670213785493,-1.40744843569871
0.0208020833333333,-1.40403400268348,-1.40355063902054
0.0208125,-1.40137256958712,-1.40268931351815
0.0208229166666667,-1.39871781780051,-1.39781766433785
0.0208333333333333,-1.39606972662756,-1.39761131501187
0.02084375,-1.39342827545709,-1.39239455063569
0.0208541666666667,-1.39079344373964,-1.39227059316399
0.0208645833333333,-1.38816521100687,-1.38716265098004
0.020875,-1.38554355686603,-1.3879966396775
0.0208854166666667,-1.38292846099609,-1.38228698931754
0.0208958333333333,-1.38031990314671,-1.38113885780578
0.02090625,-1.37771786314606,-1.37762536826799
0.0209166666666667,-1.37924582553405,-1.37507852848392
0.0209270833333333,-1.37457349358898,-1.37325805740201
0.0209375,-1.36996361353735,-1.36925441794035
0.0209479166666667,-1.37145889416493,-1.36817781910363
0.0209583333333333,-1.36476983999242,-1.36461849114403
0.02096875,-1.36219417330201,-1.36286363220879
0.0209791666666667,-1.3596373795507,-1.36150192213659
0.0209895833333333,-1.35708694422081,-1.35668736527115
0.021,-1.35454284779539,-1.3540427834131
0.0210104166666667,-1.35200507082018,-1.35273616500053
0.0210208333333333,-1.34947359389427,-1.34928339343406
0.02103125,-1.34694839771618,-1.34702397177184
0.0210416666666667,-1.34442946302626,-1.34611577249713
0.0210520833333333,-1.34191677065263,-1.34258455693526
0.0210625,-1.33941030148703,-1.33891159573162
0.0210729166666667,-1.33691003648073,-1.33640432755397
0.0210833333333333,-1.33441595666681,-1.33399680958456
0.02109375,-1.33192804314327,-1.3350804255975
0.0211041666666667,-1.32944627706184,-1.32922893681647
0.0211145833333333,-1.32697063966423,-1.32642109971953
0.021125,-1.32450111224723,-1.32392490434548
0.0211354166666667,-1.32203767616539,-1.32324351213436
0.0211458333333333,-1.31958031286237,-1.32062161861195
0.02115625,-1.31712900382872,-1.31680698807583
0.0211666666666667,-1.31468373062831,-1.3143631819464
0.0211770833333333,-1.31224447489543,-1.31338372563938
0.0211875,-1.30981121832352,-1.31097894718537
0.0211979166666667,-1.31231035166192,-1.3066233343405
0.0212083333333333,-1.30678770117987,-1.30414465556954
0.02121875,-1.30255541799073,-1.30502396768021
0.0212291666666667,-1.30014583611163,-1.30003156514064
0.0212395833333333,-1.29774216378924,-1.29680819537791
0.02125,-1.2953443830879,-1.2961051564437
0.0212604166666667,-1.2929524761604,-1.29455680666674
0.0212708333333333,-1.29056642521188,-1.28949071125287
0.02128125,-1.28818621249983,-1.2879859454676
0.0212916666666667,-1.28581182036829,-1.28831909363673
0.0213020833333333,-1.28344323120737,-1.2821921461994
0.0213125,-1.28108042746936,-1.28066262632057
0.0213229166666667,-1.27872339168073,-1.28132202502543
0.0213333333333333,-1.27637210642088,-1.27491244344551
0.02134375,-1.27402655432733,-1.27413150329286
0.0213541666666667,-1.27168671811536,-1.27356918751721
0.0213645833333333,-1.26935258053712,-1.26789634318308
0.021375,-1.26702412443172,-1.26884021267518
0.0213854166666667,-1.26470133268468,-1.26512771418216
0.0213958333333333,-1.2623841882362,-1.26047291849729
0.02140625,-1.26007267410343,-1.26349460678136
0.0214166666666667,-1.25776677335735,-1.25587393311744
0.0214270833333333,-1.25546646911378,-1.25585253790691
0.0214375,-1.25317174457392,-1.25519309426104
0.0214479166666667,-1.25673843133269,-1.24860777283873
0.0214583333333333,-1.24993388800305,-1.25210695465202
0.02146875,-1.24632534486949,-1.24376564155914
0.0214791666666667,-1.24405265437159,-1.24610676846529
0.0214895833333333,-1.24178546120739,-1.24186924317578
0.0215,-1.23952374892041,-1.23909191215627
0.0215104166666667,-1.23726750110017,-1.23827742407283
0.0215208333333333,-1.23501670139749,-1.23418732369427
0.02153125,-1.23277133352667,-1.23549436653922
0.0215416666666667,-1.23053138125076,-1.2273041074271
0.0215520833333333,-1.22829682839245,-1.23246326341275
0.0215625,-1.22606765883726,-1.2234022464561
0.0215729166666667,-1.2238438565152,-1.22653728572409
0.0215833333333333,-1.22221867801615,-1.21960945311207
0.02159375,-1.22001328601093,-1.22245897459419
0.0216041666666667,-1.21716268413142,-1.21411419308263
0.0216145833333333,-1.21496044729128,-1.21914944167455
0.021625,-1.21276349693972,-1.20960285581746
0.0216354166666667,-1.21057181735222,-1.21404423547501
0.0216458333333333,-1.20838539286418,-1.20571377659372
0.02165625,-1.20620420786469,-1.20951876165521
0.0216666666666667,-1.20409121739,-1.20222550029678
0.0216770833333333,-1.20932443914536,-1.20371104189529
0.0216875,-1.19969353591101,-1.19933020393862
0.0216979166666667,-1.1975330533374,-1.19802689733705
0.0217083333333333,-1.19537773372106,-1.19625083109804
0.02171875,-1.19322756176706,-1.19216385833319
0.0217291666666667,-1.19108252224348,-1.19374667001266
0.0217395833333333,-1.18894259995818,-1.18576551404305
0.02175,-1.18680777978591,-1.19176623875641
0.0217604166666667,-1.1846780466394,-1.18149316441612
0.0217708333333333,-1.18255338549789,-1.18503836529525
0.02178125,-1.18043378138231,-1.18015376100711
0.0217916666666667,-1.17831921937244,-1.17722026463596
0.0218020833333333,-1.17620968459805,-1.17965156552256
0.0218125,-1.17410516223828,-1.17148820597332
0.0218229166666667,-1.1720056375239,-1.17443469834293
0.0218333333333333,-1.1699110957448,-1.17012160733339
0.02184375,-1.16782152222967,-1.16596655319707
0.0218541666666667,-1.1657369023646,-1.16956580325919
0.0218645833333333,-1.16365722159177,-1.16228449842066
0.021875,-1.16158246538925,-1.16037203271015
0.0218854166666667,-1.16560534035639,-1.1636306478634
0.0218958333333333,-1.15915665576363,-1.15562958968961
0.02190625,-1.15538670812998,-1.15428225770394
0.0219166666666667,-1.15333142093198,-1.15747798352303
0.0219270833333333,-1.15128098711829,-1.14973039712944
0.0219375,-1.14923539247062,-1.14796832103232
0.0219479166666667,-1.14719462282261,-1.15056959021184
0.0219583333333333,-1.14515866405575,-1.14485392892553
0.02196875,-1.1431275020884,-1.14192027276902
0.0219791666666667,-1.14110112290977,-1.1433080916003
0.0219895833333333,-1.13907951253863,-1.13897817815759
0.022,-1.13706265704783,-1.13692781446905
0.0220104166666667,-1.13505054256611,-1.13562403109467
0.0220208333333333,-1.1330431552532,-1.13494574833547
0.02203125,-1.13104048133355,-1.13024752924852
0.0220416666666667,-1.12904250706739,-1.12834299632948
0.0220520833333333,-1.1270492187685,-1.12862197307384
0.0220625,-1.12506060279466,-1.1265522492442
0.0220729166666667,-1.12307664555532,-1.12266691706541
0.0220833333333333,-1.1274556117824,-1.12060393325742
0.02209375,-1.12078422205345,-1.12059265449583
0.0221041666666667,-1.11714967854234,-1.11825203784338
0.0221145833333333,-1.11518414847798,-1.11483911341272
0.022125,-1.11322321043196,-1.11294620434436
0.0221354166666667,-1.11126685107342,-1.11140893267555
0.0221458333333333,-1.10931505713255,-1.11182927456807
0.02215625,-1.10736781538168,-1.10719914331073
0.0221666666666667,-1.10542511263495,-1.10531199908438
0.0221770833333333,-1.10348693574851,-1.10342626644979
0.0221875,-1.10155327163947,-1.10184817274682
0.0221979166666667,-1.09962410724484,-1.10198866317601
0.0222083333333333,-1.09769942957146,-1.09770123285811
0.02221875,-1.09577922565725,-1.09582123936196
0.0222291666666667,-1.09386348257742,-1.0939426511866
0.0222395833333333,-1.09195218747207,-1.09206546710581
0.02225,-1.09004532750282,-1.09079653763069
0.0222604166666667,-1.08814288989178,-1.08988827344007
0.0222708333333333,-1.09288969642198,-1.08636667203271
0.02228125,-1.08639200280002,-1.08449519655578
0.0222916666666667,-1.08306674740399,-1.08262511895305
0.0223020833333333,-1.08059962881326,-1.08075643800676
0.0223125,-1.07871886850506,-1.07888915250063
0.0223229166666667,-1.07684245617034,-1.07703613217159
0.0223333333333333,-1.07497037932976,-1.07747517809648
0.02234375,-1.0731026255258,-1.07336600990706
0.0223541666666667,-1.07123918235733,-1.0714159115805
0.0223645833333333,-1.06938003746209,-1.06955565772811
0.022375,-1.06752517851638,-1.06769679197211
0.0223854166666667,-1.06567459323606,-1.06583931310599
0.0223958333333333,-1.06382826939226,-1.06500766946823
0.02240625,-1.06198619477671,-1.06226444660991
0.0224166666666667,-1.06014835724123,-1.06033178669058
0.0224270833333333,-1.05831474467267,-1.05847981252545
0.0224375,-1.0564853449892,-1.05709103351463
0.0224479166666667,-1.06021588580309,-1.05616043841164
0.0224583333333333,-1.05562696536873,-1.05329196018306
0.02246875,-1.05101621689988,-1.05106849037357
0.0224791666666667,-1.04920349585815,-1.05001232066725
0.0224895833333333,-1.04739492839197,-1.04819977689611
0.0225,-1.04559050266478,-1.04559394249931
0.0225104166666667,-1.0437902068894,-1.04398068287956
0.0225208333333333,-1.04199402930711,-1.04346179472444
0.02253125,-1.0402019582021,-1.0401315649443
0.0225416666666667,-1.03841398190644,-1.0384570331428
0.0225520833333333,-1.03663008877341,-1.03823986795036
0.0225625,-1.03485026721525,-1.03468132638064
0.0225729166666667,-1.03307450567354,-1.0334405586086
0.0225833333333333,-1.03130279262216,-1.03253474746772
0.02259375,-1.0295351165891,-1.02924319560634
0.0226041666666667,-1.02777146612956,-1.0289304482394
0.0226145833333333,-1.02797889354202,-1.02634718260227
0.022625,-1.03075525229266,-1.02436433310892
0.0226354166666667,-1.02249721782771,-1.02383150966453
0.0226458333333333,-1.02074951083706,-1.02022511269285
0.02265625,-1.01900577318867,-1.02069451192854
0.0226666666666667,-1.01726599366258,-1.01684332744135
0.0226770833333333,-1.01553016107805,-1.01668473540322
0.0226875,-1.01379826430038,-1.01430142112574
0.0226979166666667,-1.012070292221,-1.01330047539057
0.0227083333333333,-1.01034623377296,-1.01061232593097
0.02271875,-1.00862607792918,-1.00940030821896
0.0227291666666667,-1.00690981369669,-1.00714480550155
0.0227395833333333,-1.00519743011642,-1.00605375477558
0.02275,-1.00348891627209,-1.00346680388014
0.0227604166666667,-1.00178426127629,-1.002927880532
0.0227708333333333,-1.00008345428783,-0.999578534224563
0.02278125,-1.00192542975079,-1.00002245492846
0.0227916666666667,-1.00171728217317,-0.996057615939216
0.0228020833333333,-0.994995561840991,-0.996232067796295
0.0228125,-0.993310001061688,-0.994938001114057
0.0228229166666667,-0.991628234954474,-0.99184148382138
0.0228333333333333,-0.989950252877934,-0.991012830381478
0.02284375,-0.988276044239304,-0.987824991257922
0.0228541666666667,-0.98660559846933,-0.987666238221145
0.0228645833333333,-0.984938905042483,-0.985106544650905
0.022875,-0.983275953464881,-0.982868364074833
0.0228854166666667,-0.981616733274697,-0.984193004609298
0.0228958333333333,-0.979961234050896,-0.980768484253802
0.02290625,-0.978309445398154,-0.97799235268095
0.0229166666666667,-0.976661356968023,-0.977989982305803
0.0229270833333333,-0.975016958432021,-0.974825991049832
0.0229375,-0.974506723883487,-0.973057693078537
0.0229479166666667,-0.979254286417768,-0.973769851478744
0.0229583333333333,-0.970096388528564,-0.971695221950191
0.02296875,-0.968489358641572,-0.968203013277667
0.0229791666666667,-0.969544818108662,-0.96658131604907
0.0229895833333333,-0.9652346109681,-0.966240944875226
0.023,-0.96361559515465,-0.964427351397759
0.0230104166666667,-0.962000188883892,-0.963667297033025
0.0230208333333333,-0.960388382127009,-0.960123747603522
0.02303125,-0.958780164898392,-0.959243442922148
0.0230416666666667,-0.957175527233465,-0.957304167304554
0.0230520833333333,-0.955574459212628,-0.957623278711597
0.0230625,-0.953976950940415,-0.954572385420403
0.0230729166666667,-0.952382992558291,-0.952073949911224
0.0230833333333333,-0.950792574238527,-0.950759479841005
0.02309375,-0.952020465975803,-0.951308985849387
0.0231041666666667,-0.953516189758168,-0.948958546889199
0.0231145833333333,-0.946032193141882,-0.945658545844116
0.023125,-0.944455811123129,-0.944053499321947
0.0231354166666667,-0.9428829208035,-0.944862694225101
0.0231458333333333,-0.941313512548451,-0.942326173610104
0.02315625,-0.939747576748334,-0.939312717283864
0.0231666666666667,-0.938185103828874,-0.938011787850457
0.0231770833333333,-0.936626084251929,-0.940338816578543
0.0231875,-0.935070508497624,-0.934578921735345
0.0231979166666667,-0.933518367091956,-0.932934371594459
0.0232083333333333,-0.931969650581201,-0.933731793321178
0.02321875,-0.930424349548572,-0.931713378036988
0.0232291666666667,-0.928882454605391,-0.928217474663143
0.0232395833333333,-0.927343956394137,-0.927967550154017
0.02325,-0.934036064614222,-0.928254428499801
0.0232604166666667,-0.924803641542266,-0.923510701655516
0.0232708333333333,-0.922737716147664,-0.922813779025874
0.02328125,-0.921212690693693,-0.924204418944621
0.0232916666666667,-0.919691015908568,-0.918814028309354
0.0233020833333333,-0.918172682606712,-0.918268094518915
0.0233125,-0.916657681644769,-0.919565688649556
0.0233229166666667,-0.915146003906184,-0.914127430456083
0.0233333333333333,-0.913637640296196,-0.914328117918125
0.02334375,-0.912132581761105,-0.914340570369548
0.0233541666666667,-0.91063081927233,-0.909450884022793
0.0233645833333333,-0.909132343823531,-0.910991477187581
0.023375,-0.908512966670815,-0.908531390361812
0.0233854166666667,-0.908729477457257,-0.905092577927033
0.0233958333333333,-0.912903806890526,-0.908532744459693
0.02340625,-0.903741381586445,-0.902190846266525
0.0234166666666667,-0.901688814039443,-0.902058699794868
0.0234270833333333,-0.900209752944563,-0.90240808436887
0.0234375,-0.89873391749824,-0.897100919421745
0.0234479166666667,-0.897261298924207,-0.900319576898685
0.0234583333333333,-0.895791888478042,-0.895052241342783
0.02346875,-0.894325677442646,-0.895405668880115
0.0234791666666667,-0.892862657132324,-0.894942383924548
0.0234895833333333,-0.89140281887759,-0.889463351121078
0.0235,-0.889946154055628,-0.893998221274405
0.0235104166666667,-0.88849265405294,-0.886382414226013
0.0235208333333333,-0.887042310296097,-0.889472991441711
0.02353125,-0.88804155234335,-0.886172148143688
0.0235416666666667,-0.890537492513001,-0.884494000388751
0.0235520833333333,-0.882697859369929,-0.88403620784368
0.0235625,-0.881260042436946,-0.880090534122743
0.0235729166666667,-0.879825339491382,-0.883758230190099
0.0235833333333333,-0.878393742119012,-0.87613963053465
0.02359375,-0.876965241937681,-0.880695668190538
0.0236041666666667,-0.875539830576987,-0.872860926024568
0.0236145833333333,-0.874117499713833,-0.878898611305353
0.023625,-0.872698241036886,-0.870343353754304
0.0236354166666667,-0.871282046262124,-0.873961258591941
0.0236458333333333,-0.869868907145036,-0.869093249430668
0.02365625,-0.8684588154485,-0.871354264634876
0.0236666666666667,-0.867051762977371,-0.865242719707536
0.0236770833333333,-0.873908166651644,-0.868867279108601
0.0236875,-0.864833491032741,-0.863199286538975
0.0236979166666667,-0.86438387487495,-0.865127493710767
0.0237083333333333,-0.863836799047309,-0.860518003640989
0.02371875,-0.860057455940158,-0.863411752220235
0.0237291666666667,-0.858668371011838,-0.855745315819847
0.0237395833333333,-0.857282269309486,-0.862621480018855
0.02375,-0.855899142828909,-0.852826787204785
0.0237604166666667,-0.854518983602488,-0.858281331523496
0.0237708333333333,-0.853141783686542,-0.852028616366415
0.02378125,-0.851767535152108,-0.853338704056978
0.0237916666666667,-0.850396230111735,-0.85145655767117
0.0238020833333333,-0.849027860694164,-0.849149397556701
0.0238125,-0.855435794204275,-0.849476474143614
0.0238229166666667,-0.847389483997752,-0.845449863271523
0.0238333333333333,-0.844927025459208,-0.847939614896708
0.02384375,-0.843570314358026,-0.842066246174558
0.0238541666666667,-0.842216500079591,-0.845342418723388
0.0238645833333333,-0.840865574899266,-0.840552270895249
0.023875,-0.839517531115766,-0.840080975479604
0.0238854166666667,-0.838172361060241,-0.840404560113789
0.0238958333333333,-0.836830057080526,-0.834765927914652
0.02390625,-0.83549061155112,-0.840317553287796
0.0239166666666667,-0.834154016874687,-0.83213066254928
0.0239270833333333,-0.832820265469822,-0.834824923247694
0.0239375,-0.832237613105139,-0.832609724399108
0.0239479166666667,-0.838295431503821,-0.828935654573027
0.0239583333333333,-0.828822324551611,-0.832892092528731
0.02396875,-0.82749986781839,-0.826150321615834
0.0239791666666667,-0.82953916582484,-0.827366339164267
0.0239895833333333,-0.825805549828716,-0.826688202781135
0.024,-0.823555282216708,-0.823559324726512
0.0240104166666667,-0.822243929035006,-0.823287299179389
0.0240208333333333,-0.820935352580638,-0.822442233630936
0.02403125,-0.819629545509524,-0.819317844642574
0.0240416666666667,-0.818326500504609,-0.8199127123005
0.0240520833333333,-0.817026210262447,-0.818718295882348
0.0240625,-0.815728667513573,-0.814729982272313
0.0240729166666667,-0.819210806128228,-0.816386359325674
0.0240833333333333,-0.817244209046812,-0.815128723323599
0.02409375,-0.811838413062218,-0.810567542800115
0.0241041666666667,-0.810551787615593,-0.812385592516694
0.0241145833333333,-0.809267873771566,-0.811548955599686
0.024125,-0.807986664394813,-0.806891498545277
0.0241354166666667,-0.806708152363855,-0.807727773059743
0.0241458333333333,-0.805432330584555,-0.808346786072328
0.02415625,-0.804159191985727,-0.803516648070379
0.0241666666666667,-0.802888729517426,-0.802599518951603
0.0241770833333333,-0.80162093614778,-0.805151488673694
0.0241875,-0.800355804875545,-0.800627052741938
0.0241979166666667,-0.801028379819198,-0.798451092844624
0.0242083333333333,-0.804780498462232,-0.799747968959696
0.02421875,-0.796561948900173,-0.798304571110811
0.0242291666666667,-0.799573362360839,-0.795513277106069
0.0242395833333333,-0.794366290699006,-0.793659621693246
0.02425,-0.792810189813889,-0.795958445006373
0.0242604166666667,-0.791563435730624,-0.791687619352323
0.0242708333333333,-0.790319288974199,-0.791145155376912
0.02428125,-0.789077742731334,-0.788895963401346
0.0242916666666667,-0.787838790206394,-0.791203984557584
0.0243020833333333,-0.786602424632161,-0.786488027484307
0.0243125,-0.78536863925437,-0.785322409657079
0.0243229166666667,-0.785110080920783,-0.78498578268137
0.0243333333333333,-0.790813509961699,-0.785734694752192
0.02434375,-0.78166804184039,-0.782363453434156
0.0243541666666667,-0.780444514419728,-0.780564010650835
0.0243645833333333,-0.779223533868992,-0.779402005271161
0.024375,-0.778005093566506,-0.779052142487655
0.0243854166666667,-0.776789186903182,-0.779248620688798
0.0243958333333333,-0.775575807294021,-0.776399820145271
0.02440625,-0.774364948174606,-0.774785793766454
0.0244166666666667,-0.773156602998093,-0.773500058438511
0.0244270833333333,-0.771950765239798,-0.773145992819921
0.0244375,-0.770747428397683,-0.773071520094596
0.0244479166666667,-0.77162016991607,-0.769971307343994
0.0244583333333333,-0.779935427372634,-0.768815771067429
0.02446875,-0.767139911463834,-0.767660934471845
0.0244791666666667,-0.765946462317803,-0.766506797089469
0.0244895833333333,-0.764755482304625,-0.767103308971128
0.0245,-0.763566965040824,-0.764794623654015
0.0245104166666667,-0.762380904153744,-0.762991231690151
0.0245208333333333,-0.761197293298797,-0.761839951677196
0.02453125,-0.760016126146077,-0.760689368500938
0.0245416666666667,-0.758837396387764,-0.75953948169784
0.0245520833333333,-0.757661097734351,-0.759017423090272
0.0245625,-0.75648722391781,-0.75861519722657
0.0245729166666667,-0.759508419497074,-0.756037047907291
0.0245833333333333,-0.758802030555685,-0.754890006829705
0.02459375,-0.752964951947365,-0.753743659768069
0.0246041666666667,-0.751800723362217,-0.752598006261042
0.0246145833333333,-0.750638888646864,-0.751453045851306
0.024625,-0.749479441643011,-0.750308778079986
0.0246354166666667,-0.748322376213545,-0.749877670501507
0.0246458333333333,-0.747167686243288,-0.748856339489964
0.02465625,-0.746015365629684,-0.746823702971532
0.0246666666666667,-0.748376652507451,-0.745682265616703
0.0246770833333333,-0.745183725103887,-0.744541518567192
0.0246875,-0.742573639722826,-0.743401461368738
0.0246979166666667,-0.7495756467785,-0.742262093567215
0.0247083333333333,-0.740969232037732,-0.7412633261574
0.02471875,-0.739136456299159,-0.740552599295915
0.0247291666666667,-0.73800051235397,-0.738892083774769
0.0247395833333333,-0.736866890025012,-0.737755450393111
0.02475,-0.735735583370136,-0.73692204905851
0.0247604166666667,-0.734606586475642,-0.73611086015291
0.0247708333333333,-0.733479893443963,-0.734293960700688
0.02478125,-0.732355498388921,-0.733206335268645
0.0247916666666667,-0.731233395451144,-0.732993357317669
0.0248020833333333,-0.730113578785852,-0.730938378016957
0.0248125,-0.733701629625233,-0.729806590332729
0.0248229166666667,-0.731985489060032,-0.7286754866107
0.0248333333333333,-0.726752275426884,-0.727545066405749
0.02484375,-0.725641557225333,-0.727216704735335
0.0248541666666667,-0.724533096411516,-0.725758311679832
0.0248645833333333,-0.726229019561688,-0.724201625168162
0.024875,-0.724647998953186,-0.723073916033965
0.0248854166666667,-0.721221138095542,-0.722119232095755
0.0248958333333333,-0.720121605038358,-0.722094532346361
0.02490625,-0.719024301108609,-0.71973852463092
0.0249166666666667,-0.717929220658506,-0.718613519537658
0.0249270833333333,-0.719474267272328,-0.717716122338113
0.0249375,-0.721899457879869,-0.717757591319381
0.0249479166666667,-0.71464159395566,-0.71528615704642
0.0249583333333333,-0.713555364105319,-0.71416384900341
0.02496875,-0.712471329780248,-0.714006227732853
0.0249791666666667,-0.711389485429105,-0.712748581039784
0.0249895833333333,-0.710309825509691,-0.710844494612891
0.025,-0.709232344505831,-0.710187403457722
0.0250104166666667,-0.70815703691639,-0.710063348793963
0.0250208333333333,-0.70708389724797,-0.707531119205784
0.02503125,-0.706012920036575,-0.706754501521401
0.0250416666666667,-0.706805568372277,-0.707003982622115
0.0250520833333333,-0.712731223995789,-0.70422371121432
0.0250625,-0.706103783092044,-0.703707048810437
0.0250729166666667,-0.701733684003027,-0.703570932721801
0.0250833333333333,-0.70067341245342,-0.700922259119603
0.02509375,-0.69961527119293,-0.701044572757602
0.0251041666666667,-0.698559254863617,-0.699764648834791
0.0251145833333333,-0.697505358118763,-0.697626751447826
0.025125,-0.69645357563955,-0.699658965192108
0.0251354166666667,-0.695403902114157,-0.695729764681238
0.0251458333333333,-0.694356332247287,-0.695518261746561
0.02515625,-0.695610584577036,-0.694670760718511
0.0251666666666667,-0.698708933425985,-0.692384321083054
0.0251770833333333,-0.691210270555582,-0.693539616257202
0.0251875,-0.690171078139245,-0.690042258382898
0.0251979166666667,-0.689133963201273,-0.690997688364555
0.0252083333333333,-0.688098920547151,-0.688496027353456
0.02521875,-0.687065944993103,-0.688285020339265
0.0252291666666667,-0.686137103020508,-0.686956482383409
0.0252395833333333,-0.69026481462993,-0.686631806568174
0.02525,-0.683977460160739,-0.685983714125161
0.0252604166666667,-0.682952666552216,-0.683414803990036
0.0252708333333333,-0.685809779167363,-0.683443114606183
0.02528125,-0.685739226605772,-0.681204095725602
0.0252916666666667,-0.679874497028543,-0.681416715406934
0.0253020833333333,-0.678857856026354,-0.679160481233199
0.0253125,-0.677843236431945,-0.679228326908178
0.0253229166666667,-0.676830633205432,-0.678285895453101
0.0253333333333333,-0.675820041337581,-0.677917688454738
0.02534375,-0.674811455822836,-0.675626284241441
0.0253541666666667,-0.673804871670872,-0.674418313447244
0.0253645833333333,-0.672800283913504,-0.67408302808635
0.025375,-0.671797687590834,-0.671744596611736
0.0253854166666667,-0.677329710841495,-0.672706332396939
0.0253958333333333,-0.671940751332671,-0.671467614127377
0.02540625,-0.67081351577363,-0.670841978588244
0.0254166666666667,-0.671213764029175,-0.667985254737427
0.0254270833333333,-0.666795655773101,-0.667467684482856
0.0254375,-0.665804891603653,-0.66702234069988
0.0254479166666667,-0.664816084815288,-0.664806913484887
0.0254583333333333,-0.663829230569744,-0.668010972516275
0.02546875,-0.662844324035361,-0.662916180903415
0.0254791666666667,-0.661861360398075,-0.662192345839644
0.0254895833333333,-0.662419760698867,-0.662366231842266
0.0255,-0.667014545821222,-0.659673336888613
0.0255104166666667,-0.658907900642027,-0.662446648065461
0.0255208333333333,-0.657932679214125,-0.659095770713742
0.02553125,-0.656959376852336,-0.656791342333455
0.0255416666666667,-0.655987988834003,-0.656994322307331
0.0255520833333333,-0.655018510439048,-0.656264595311224
0.0255625,-0.654050936967828,-0.656474398183009
0.0255729166666667,-0.654940570982876,-0.653887199293872
0.0255833333333333,-0.655793858125467,-0.652936783781202
0.02559375,-0.651156235252425,-0.650991615508398
0.0256041666666667,-0.656380785651316,-0.653008195325817
0.0256145833333333,-0.651664683152562,-0.651291003474399
0.025625,-0.64826556681191,-0.648124899130185
0.0256354166666667,-0.647311190026908,-0.647166456761874
0.0256458333333333,-0.64635868125723,-0.649576839329734
0.02565625,-0.645408035924522,-0.647125009170106
0.0256666666666667,-0.644459249460135,-0.644306469727117
0.0256770833333333,-0.643512317312283,-0.643350326149571
0.0256875,-0.642567234938898,-0.646329191525663
0.0256979166666667,-0.641623997817321,-0.64279267463116
0.0257083333333333,-0.643816872098264,-0.640497052071635
0.02571875,-0.645191734273643,-0.639709103844323
0.0257291666666667,-0.63878903352751,-0.642930859811102
0.0257395833333333,-0.642525781682937,-0.638462448167715
0.02575,-0.637837789664917,-0.636696624205898
0.0257604166666667,-0.635982874891624,-0.637825268928639
0.0257708333333333,-0.635052425195156,-0.636902932041348
0.02578125,-0.634123785204282,-0.634342031459225
0.0257916666666667,-0.633196950510438,-0.634048501313385
0.0258020833333333,-0.632271916714784,-0.635839936567011
0.0258125,-0.632341496104171,-0.63105682158271
0.0258229166666667,-0.637986431349857,-0.630108642788353
0.0258333333333333,-0.629491256657781,-0.632925635394425
0.02584375,-0.628573403573533,-0.629289932856628
0.0258541666666667,-0.627657329610939,-0.627880238445378
0.0258645833333333,-0.626743030446173,-0.629514155138519
0.025875,-0.625830501774361,-0.626891821332368
0.0258854166666667,-0.624919739295432,-0.624491886793611
0.0258958333333333,-0.6285892685958,-0.626590137355475
0.02590625,-0.624171991700414,-0.624395388253694
0.0259166666666667,-0.62219348882483,-0.62171000018102
0.0259270833333333,-0.629522101270832,-0.62411375051647
0.0259375,-0.620657500501463,-0.622002695759293
0.0259479166666667,-0.619471107619347,-0.618910585227109
0.0259583333333333,-0.618572590301935,-0.622045336724519
0.02596875,-0.617675805431171,-0.618050464770741
0.0259791666666667,-0.616780748817459,-0.616172851314772
0.0259895833333333,-0.615887416290954,-0.620359377639155
0.026,-0.614995803685235,-0.614293347270413
0.0260104166666667,-0.614105906854401,-0.614882930906329
0.0260208333333333,-0.613217721657891,-0.616262510534817
0.02603125,-0.6200668830207,-0.611529176006595
0.0260416666666667,-0.613377488642785,-0.61403541313545
0.0260520833333333,-0.615043854995647,-0.611732390481864
0.0260625,-0.609660701597522,-0.608948372645857
0.0260729166666667,-0.608781016640297,-0.61327176958256
0.0260833333333333,-0.607903018898826,-0.606948977445528
0.02609375,-0.607026704316905,-0.608834825208792
0.0261041666666667,-0.606152068851201,-0.608022786825493
0.0261145833333333,-0.605279108467713,-0.604235221635545
0.026125,-0.604407819146853,-0.609084610271006
0.0261354166666667,-0.611550481761672,-0.60238192980505
0.0261458333333333,-0.603086048011531,-0.604851762499929
0.02615625,-0.601787584189562,-0.603120603522362
0.0261666666666667,-0.600922961787444,-0.600737060496149
0.0261770833333333,-0.600059990518137,-0.603707378502542
0.0261875,-0.599198666430598,-0.597827995036369
0.0261979166666667,-0.604045447718439,-0.60207982145543
0.0262083333333333,-0.59750760408821,-0.597032172936543
0.02621875,-0.596619099466632,-0.598447494662746
0.0262291666666667,-0.596381864777364,-0.597146397840613
0.0262395833333333,-0.602697809877901,-0.595007220422721
0.02625,-0.594043232902465,-0.597506628804982
0.0262604166666667,-0.593193337053613,-0.591945222023359
0.0262708333333333,-0.592345057307843,-0.596848523690604
0.02628125,-0.591498389815573,-0.58972047319662
0.0262916666666667,-0.590653330733241,-0.594436516954334
0.0263020833333333,-0.589809876232215,-0.588902704867626
0.0263125,-0.588968022492036,-0.591665747197683
0.0263229166666667,-0.58812776570673,-0.588172849911984
0.0263333333333333,-0.590381104488993,-0.589291371119856
0.02634375,-0.597493623082603,-0.587971383869596
0.0263541666666667,-0.585594357219489,-0.586732338360918
0.0263645833333333,-0.584760460180257,-0.586191958796381
0.026375,-0.583928141339766,-0.584531198966901
0.0263854166666667,-0.583097396950964,-0.584903989258598
0.0263958333333333,-0.582268223280685,-0.582552210820024
0.02640625,-0.581440616606777,-0.584542687273282
0.0264166666666667,-0.580614573214955,-0.580733459137086
0.0264270833333333,-0.579790089402486,-0.581810257637201
0.0264375,-0.583734959735384,-0.579098444116143
0.0264479166666667,-0.581695914118532,-0.579967641480531
0.0264583333333333,-0.577309614760393,-0.578842840672243
0.02646875,-0.57649135648013,-0.578117981748866
0.0264791666666667,-0.579013814589008,-0.576429375961723
0.0264895833333333,-0.577317230708666,-0.575767991141334
0.0265,-0.574039634136526,-0.575964685942627
0.0265104166666667,-0.573227507200526,-0.574283166333494
0.0265208333333333,-0.572416907105608,-0.574508864350917
0.02653125,-0.571607830254126,-0.570834874940501
0.0265416666666667,-0.578595613994123,-0.574418055062608
0.0265520833333333,-0.570471026085001,-0.569131688360118
0.0265625,-0.56917338714064,-0.573333820807569
0.0265729166666667,-0.568370391857753,-0.566255487443351
0.0265833333333333,-0.567568901963017,-0.572030753882823
0.02659375,-0.566768913919385,-0.566371503773469
0.0266041666666667,-0.565970424192476,-0.567661297824885
0.0266145833333333,-0.567015940691008,-0.566176771576427
0.026625,-0.568357013510727,-0.565750951547696
0.0266354166666667,-0.56674815173352,-0.565910955161213
0.0266458333333333,-0.567855169438369,-0.560809937169308
0.02665625,-0.561977502421264,-0.568103756290208
0.0266666666666667,-0.561187944101431,-0.559333997892869
0.0266770833333333,-0.560399859773597,-0.562268790717934
0.0266875,-0.559613245988339,-0.561971278113339
0.0266979166666667,-0.558828099298746,-0.558378870971627
0.0267083333333333,-0.558044416280434,-0.560861053316642
0.02671875,-0.557262193507217,-0.55750384834671
0.0267291666666667,-0.556481427567342,-0.559147914809524
0.0267395833333333,-0.563094448737072,-0.555785915724302
0.02675,-0.55762661081275,-0.556376008455928
0.0267604166666667,-0.558069137212403,-0.556397800546039
0.0267708333333333,-0.553349833274095,-0.553051505288574
0.02678125,-0.552576317457647,-0.555820013842083
0.0267916666666667,-0.551804238285754,-0.551630189452097
0.0268020833333333,-0.551033592417628,-0.552365752476181
0.0268125,-0.550264376511027,-0.553188559272727
0.0268229166666667,-0.549496587241919,-0.549262978668548
0.0268333333333333,-0.552712459610732,-0.550607155367282
0.02684375,-0.552141049511084,-0.549496825105008
0.0268541666666667,-0.547185506314841,-0.547563833565821
0.0268645833333333,-0.546423415826685,-0.54869245624749
0.026875,-0.545662735457349,-0.547581461891356
0.0268854166666667,-0.548320828908235,-0.543447590953916
0.0268958333333333,-0.546581204888071,-0.549280220577666
0.02690625,-0.543382062158777,-0.542691634865131
0.0269166666666667,-0.542626982987108,-0.54291443968513
0.0269270833333333,-0.543028886850541,-0.545989049649751
0.0269375,-0.548087951472162,-0.540309705253939
0.0269479166666667,-0.54035388591094,-0.541732086617027
0.0269583333333333,-0.53960438876047,-0.542354027533321
0.02696875,-0.538856272671795,-0.539437947645122
0.0269791666666667,-0.538109534458783,-0.538027942780134
0.0269895833333333,-0.537364170937205,-0.541777798959997
0.027,-0.536620178928434,-0.535521137948342
0.0270104166666667,-0.536300025714305,-0.537229548207577
0.0270208333333333,-0.540581578819971,-0.53819264383623
0.02703125,-0.541362279051751,-0.53498592116312
0.0270416666666667,-0.534746965275346,-0.533050035560885
0.0270520833333333,-0.532897222333602,-0.537466958372089
0.0270625,-0.532161413963199,-0.532223383735294
0.0270729166666667,-0.531426955200867,-0.531340485817107
0.0270833333333333,-0.530693842937077,-0.534006995985874
0.02709375,-0.529962074077539,-0.530726589679845
0.0271041666666667,-0.529231645534109,-0.530379994235484
0.0271145833333333,-0.528502554228114,-0.52854820220186
0.027125,-0.532976216331758,-0.532239293058065
0.0271354166666667,-0.529878571005029,-0.52633822956363
0.0271458333333333,-0.530866371495852,-0.526838915351912
0.02715625,-0.526894645107245,-0.528956641189222
0.0271666666666667,-0.524853470027709,-0.525316208308026
0.0271770833333333,-0.524132360023139,-0.525695046201531
0.0271875,-0.523412565992703,-0.523051796254453
0.0271979166666667,-0.52269408492353,-0.527025308872803
0.0272083333333333,-0.521976913809678,-0.52238172213825
0.02721875,-0.525200787574312,-0.520702478240968
0.0272291666666667,-0.524599255549634,-0.523417868985832
0.0272395833333333,-0.519817166748325,-0.522078938910664
0.02725,-0.51910523174705,-0.519341900218791
0.0272604166666667,-0.518394591779869,-0.519705866917078
0.0272708333333333,-0.521689684127149,-0.51834490795094
0.02728125,-0.518848874291744,-0.520274834040392
0.0272916666666667,-0.516262691160301,-0.517220373711368
0.0273020833333333,-0.515557199204738,-0.515371571942257
0.0273125,-0.518018848194205,-0.516093558075434
0.0273229166666667,-0.518936500551654,-0.518140885038629
0.0273333333333333,-0.513432380724033,-0.513371510062449
0.02734375,-0.512732019275336,-0.513604116839626
0.0273541666666667,-0.512032926598166,-0.513218631403742
0.0273645833333333,-0.511335099805302,-0.513430676650641
0.027375,-0.510638536024474,-0.512203295088575
0.0273854166666667,-0.509943232386746,-0.511659554729959
0.0273958333333333,-0.513805730338901,-0.509422426691354
0.02740625,-0.512735960398928,-0.508783216218523
0.0274166666666667,-0.512909721866509,-0.512155556826377
0.0274270833333333,-0.507150698410896,-0.508157944649776
0.0274375,-0.506461677768388,-0.506793096638388
0.0274479166666667,-0.505773900263967,-0.506210033684837
0.0274583333333333,-0.505087363082404,-0.507133723280675
0.02746875,-0.504402063420377,-0.507203442616827
0.0274791666666667,-0.503717998476838,-0.504538277970746
0.0274895833333333,-0.503035165460226,-0.503609166209151
0.0275,-0.505350008923775,-0.504358259173547
0.0275104166666667,-0.506811419830864,-0.502227394694053
0.0275208333333333,-0.506596091889274,-0.502544985584708
0.02753125,-0.500292155109392,-0.50247781803526
0.0275416666666667,-0.499615466183292,-0.501250557075784
0.0275520833333333,-0.498939992629167,-0.500048795567532
0.0275625,-0.498265731711178,-0.498977837306604
0.0275729166666667,-0.497592680695077,-0.498343623925569
0.0275833333333333,-0.496920836857057,-0.498486185959421
0.02759375,-0.499810498937405,-0.499561015451622
0.0276041666666667,-0.4998463352043,-0.496577720554044
0.0276145833333333,-0.494896683639727,-0.49573630231351
0.027625,-0.494229668085681,-0.495103642434612
0.0276354166666667,-0.496406008658616,-0.494471283335046
0.0276458333333333,-0.495935203191178,-0.494109494814982
0.02765625,-0.492227553285758,-0.495072483891337
0.0276666666666667,-0.491565296752046,-0.493394100417139
0.0276770833333333,-0.490904223236327,-0.491871660382642
0.0276875,-0.494775014598752,-0.491240850359156
0.0276979166666667,-0.492836918625422,-0.490610340261592
0.0277083333333333,-0.488912302962877,-0.489980129952152
0.02771875,-0.488255961811221,-0.489764256850179
0.0277291666666667,-0.487600790456637,-0.489126135644981
0.0277395833333333,-0.486946786286312,-0.489095574126075
0.02775,-0.486756381738772,-0.488004898446631
0.0277604166666667,-0.491057407165177,-0.486760762313298
0.0277708333333333,-0.48498339401856,-0.486132394925968
0.02778125,-0.490223128810746,-0.485504326345203
0.0277916666666667,-0.48553405594131,-0.484876556436427
0.0278020833333333,-0.483023072501329,-0.484249085061668
0.0278125,-0.482377194312466,-0.483724878571195
0.0278229166666667,-0.481732462646669,-0.483419982992954
0.0278333333333333,-0.481088874952726,-0.482336325334534
0.02784375,-0.480446428681566,-0.482618212497154
0.0278541666666667,-0.479805121292151,-0.4813822366933
0.0278645833333333,-0.479164950254019,-0.480418186044314
0.027875,-0.490980122349894,-0.479792847465572
0.0278854166666667,-0.478991326287109,-0.47916780631763
0.0278958333333333,-0.477227121597802,-0.47854306246734
0.02790625,-0.476591499893997,-0.47791861577951
0.0279166666666667,-0.475957001987633,-0.477294466120703
0.0279270833333333,-0.475323625387936,-0.47667061335719
0.0279375,-0.474691367605633,-0.476047057355056
0.0279479166666667,-0.474060226161338,-0.475423797981463
0.0279583333333333,-0.475468093852641,-0.474800835103065
0.02796875,-0.478424835641901,-0.474178168586542
0.0279791666666667,-0.472157895830855,-0.473555798299397
0.0279895833333333,-0.475695364974494,-0.472933724109146
0.028,-0.472600736470211,-0.472680663974444
0.0280104166666667,-0.470272591016495,-0.471927862403984
0.0280208333333333,-0.469649224925942,-0.47102960164111
0.02803125,-0.469026955579786,-0.47040874684225
0.0280416666666667,-0.468405780555197,-0.469788187458711
0.0280520833333333,-0.472288476379605,-0.469167923359198
0.0280625,-0.470278606855363,-0.468547954410886
0.0280729166666667,-0.466533296956003,-0.467928280484676
0.0280833333333333,-0.465916502035704,-0.467308901447981
0.02809375,-0.465300789391683,-0.466689817170644
0.0281041666666667,-0.468965382355067,-0.466071027523028
0.0281145833333333,-0.465643636337539,-0.465452532373067
0.028125,-0.463451426596327,-0.464834331591638
0.0281354166666667,-0.462840023107924,-0.464216425048709
0.0281458333333333,-0.46951847165839,-0.463598812614103
0.02815625,-0.461898978885822,-0.462981494158353
0.0281666666666667,-0.460996807375513,-0.462364469552121
0.0281770833333333,-0.46038969855079,-0.46222177373799
0.0281875,-0.459783650779681,-0.461248035331245
0.0281979166666667,-0.459178661738335,-0.460546936663542
0.0282083333333333,-0.458574729101782,-0.459931075992879
0.02821875,-0.463111770951563,-0.459315508528032
0.0282291666666667,-0.46091462957724,-0.458700234139985
0.0282395833333333,-0.461449588087129,-0.458085252700589
0.02825,-0.456145373386994,-0.457470564082446
0.0282604166666667,-0.455546719657425,-0.456856168157433
0.0282708333333333,-0.454949108535458,-0.456563003774459
0.02828125,-0.454352537742061,-0.456181813555476
0.0282916666666667,-0.453757005005213,-0.455046423975386
0.0283020833333333,-0.453162508057264,-0.454433187380985
0.0283125,-0.452569044637631,-0.453820242844152
0.0283229166666667,-0.459125579150212,-0.453207590237418
0.0283333333333333,-0.457556569793592,-0.45259522943605
0.02834375,-0.450770685355946,-0.452844416369816
0.0283541666666667,-0.450181365580954,-0.452288421522446
0.0283645833333333,-0.449593068116009,-0.450830002720729
0.028375,-0.44900579073301,-0.450218762072987
0.0283854166666667,-0.448419531213313,-0.449607812621345
0.0283958333333333,-0.447834287343502,-0.448997154239254
0.02840625,-0.449782260051175,-0.449268216501066
0.0284166666666667,-0.451587287975055,-0.448177135253021
0.0284270833333333,-0.446069414864007,-0.447198483032693
0.0284375,-0.448609836115858,-0.44658897751618
0.0284479166666667,-0.447604588169114,-0.44597976244614
0.0284583333333333,-0.444319951479735,-0.44632876204287
0.02846875,-0.443741788157604,-0.445241929181786
0.0284791666666667,-0.443164622972588,-0.444185367729111
0.0284895833333333,-0.442588453761041,-0.443577303037831
0.0285,-0.448566247373584,-0.443427123590076
0.0285104166666667,-0.442289361002625,-0.44472347232999
0.0285208333333333,-0.440850778709921,-0.441824276742122
0.02853125,-0.440278598711804,-0.441217325124001
0.0285416666666667,-0.439901830983613,-0.440623930036351
0.0285520833333333,-0.444751975373788,-0.441676685347319
0.0285625,-0.438558945375043,-0.439429635883566
0.0285729166666667,-0.437990699732676,-0.438823830785592
0.0285833333333333,-0.440878994155904,-0.438491088719779
0.02859375,-0.44077006875334,-0.439149751080567
0.0286041666666667,-0.436276759293966,-0.437075839780562
0.0286145833333333,-0.435712434845189,-0.43803353940899
0.028625,-0.435149078708835,-0.436887492325587
0.0286354166666667,-0.434586688801382,-0.436177684564234
0.0286458333333333,-0.43402526304374,-0.43469151901007
0.02865625,-0.437158536892481,-0.434315229444542
0.0286666666666667,-0.435682064852069,-0.435282643836751
0.0286770833333333,-0.438989812314451,-0.432913045168795
0.0286875,-0.431765107296357,-0.432310345394317
0.0286979166666667,-0.431208504906061,-0.435171103125811
0.0287083333333333,-0.430652854284115,-0.43176310873237
0.02871875,-0.430098153383945,-0.430572554125632
0.0287291666666667,-0.429544400171763,-0.431634446443242
0.0287395833333333,-0.428991592613955,-0.429946670140559
0.02875,-0.428439728683392,-0.428799881718316
0.0287604166666667,-0.435386597813976,-0.429973117223055
0.0287708333333333,-0.432900498219666,-0.429916858589978
0.02878125,-0.426765760172197,-0.427501961579861
0.0287916666666667,-0.426217684596078,-0.428621032677795
0.0288020833333333,-0.425670542574866,-0.426137267144115
0.0288125,-0.425124332110226,-0.425618132411535
0.0288229166666667,-0.424579051214024,-0.426865634662927
0.0288333333333333,-0.424034697898889,-0.42536986532516
0.02884375,-0.426809369559268,-0.425896172795458
0.0288541666666667,-0.426877189983572,-0.42440264933218
0.0288645833333333,-0.423233049117022,-0.422405657371663
0.028875,-0.426773707130145,-0.424050217984661
0.0288854166666667,-0.421302833815365,-0.421636116701076
0.0288958333333333,-0.42076403890638,-0.423561651821306
0.02890625,-0.420226157799422,-0.422532774790937
0.0289166666666667,-0.419689188553857,-0.419518822322455
0.0289270833333333,-0.420563344842297,-0.421343411016304
0.0289375,-0.424417776297339,-0.418725150048333
0.0289479166666667,-0.418068986117015,-0.420411333491794
0.0289583333333333,-0.417535671546066,-0.420253348847379
0.02896875,-0.417247506830358,-0.417036981625681
0.0289791666666667,-0.421974413975258,-0.418585357796903
0.0289895833333333,-0.415931915233427,-0.415479951904625
0.029,-0.415402206036565,-0.418915067570082
0.0290104166666667,-0.414873391393699,-0.416331973347234
0.0290208333333333,-0.421300743470095,-0.415667462877897
0.02903125,-0.414021606635653,-0.414360256130993
0.0290416666666667,-0.413277650444492,-0.41396809889384
0.0290520833333333,-0.412752421579253,-0.416349481031419
0.0290625,-0.41222807779194,-0.413064864393353
0.0290729166666667,-0.411871961988934,-0.4131774922849
0.0290833333333333,-0.41674437575652,-0.410957581676098
0.02909375,-0.410651084234752,-0.413547057264569
0.0291041666666667,-0.415690180580643,-0.411822310615168
0.0291145833333333,-0.411171676941634,-0.411533792344662
0.029125,-0.409076699533201,-0.408415791525722
0.0291354166666667,-0.408558534184824,-0.410857605114759
0.0291458333333333,-0.408041239043547,-0.41047405756404
0.02915625,-0.407524812276141,-0.409429697092306
0.0291666666666667,-0.407009252054395,-0.406342174866322
0.0291770833333333,-0.407080332930597,-0.408279690314409
0.0291875,-0.415530578472807,-0.409021527845321
0.0291979166666667,-0.408117608613327,-0.406865747390691
0.0292083333333333,-0.404931872651452,-0.404736178110145
0.02921875,-0.404420653171342,-0.405811882884127
0.0292291666666667,-0.403910289328212,-0.407466139839694
0.0292395833333333,-0.403400779319693,-0.403842484194193
0.02925,-0.402892121357683,-0.403597247646335
0.0292604166666667,-0.402384313653581,-0.403452757130838
0.0292708333333333,-0.405417391372412,-0.405809307707941
0.02928125,-0.406353343836871,-0.400410287254237
0.0292916666666667,-0.405066380533011,-0.402825152438631
0.0293020833333333,-0.400337853302129,-0.402203948661993
0.0293125,-0.399834305721603,-0.402146004745731
0.0293229166666667,-0.399331597732385,-0.399345437410468
0.0293333333333333,-0.398829727574731,-0.399384684546255
0.02934375,-0.398328693498975,-0.402912357420031
0.0293541666666667,-0.400725768979692,-0.396903390947573
0.0293645833333333,-0.401439598400439,-0.398867150580868
0.029375,-0.396816256024345,-0.399242575415736
0.0293854166666667,-0.399134951077293,-0.397753069347365
0.0293958333333333,-0.398675191739679,-0.396505612356104
0.02940625,-0.395316364922917,-0.396023347397174
0.0294166666666667,-0.394821170368279,-0.39895587913904
0.0294270833333333,-0.394326797998806,-0.39378247040694
0.0294375,-0.39632082847725,-0.394039635035647
0.0294479166666667,-0.397822270475565,-0.398370960543358
0.0294583333333333,-0.392834343283508,-0.391926011019977
0.02946875,-0.392343268627108,-0.3927743517559
0.0294791666666667,-0.391853007589873,-0.396414883773979
0.0294895833333333,-0.395948136425657,-0.390728232524778
0.0295,-0.391937766578376,-0.391775573607595
0.0295104166666667,-0.39037774657573,-0.393990917168576
0.0295208333333333,-0.392193234445482,-0.389737783577463
0.02953125,-0.394032706132524,-0.390526351780958
0.0295416666666667,-0.388904948073326,-0.392132380061366
0.0295520833333333,-0.388420371149157,-0.388438286725183
0.0295625,-0.387936594392217,-0.389026901078258
0.0295729166666667,-0.387453616142705,-0.390838265839084
0.0295833333333333,-0.388098314431425,-0.386830526879567
0.02959375,-0.39099640792882,-0.387277436343558
0.0296041666666667,-0.388333922163303,-0.390107569081797
0.0296145833333333,-0.390078269855159,-0.38491528774506
0.029625,-0.385027213268245,-0.38566230615229
0.0296354166666667,-0.384549027551581,-0.389171018181898
0.0296458333333333,-0.384071628814829,-0.383077485511989
0.02965625,-0.383595015431392,-0.384473700770888
0.0296666666666667,-0.383119185779811,-0.387443659424944
0.0296770833333333,-0.382644138241619,-0.381609876814212
0.0296875,-0.388457889462153,-0.383930369260979
0.0296979166666667,-0.387869695366592,-0.384487422778083
0.0297083333333333,-0.381200298337536,-0.380731775838335
0.02971875,-0.380728399380758,-0.384139300376237
0.0297291666666667,-0.380257274470811,-0.380145542742919
0.0297395833333333,-0.379786922017913,-0.381364126975416
0.02975,-0.379317340432452,-0.382855741044816
0.0297604166666667,-0.378848528125233,-0.37773523231253
0.0297708333333333,-0.38139460239054,-0.380387929512133
0.02978125,-0.382791235966811,-0.380930047229061
0.0297916666666667,-0.381946425837186,-0.376275027712769
0.0298020833333333,-0.376957664360693,-0.381383839905298
0.0298125,-0.376492711109912,-0.37544021596283
0.0298229166666667,-0.376028517666589,-0.378672022716246
0.0298333333333333,-0.37556508247646,-0.377877299665161
0.02984375,-0.375102403983427,-0.373874768257412
0.0298541666666667,-0.378288357231013,-0.378958348091347
0.0298645833333333,-0.377305382429337,-0.373587373086336
0.029875,-0.373705056534202,-0.376419957810912
0.0298854166666667,-0.377658117242773,-0.375021540089138
0.0298958333333333,-0.373939647065162,-0.371818278238085
0.02990625,-0.372318999874919,-0.376699293034904
0.0299166666666667,-0.371861611374987,-0.370879017369232
0.0299270833333333,-0.371404967235035,-0.375050219664078
0.0299375,-0.375416685053963,-0.371654774107437
0.0299479166666667,-0.372760617041309,-0.370906381960873
0.0299583333333333,-0.370025734775824,-0.373001519310704
0.02996875,-0.369572078278038,-0.368153660410527
0.0299791666666667,-0.371651831669352,-0.374491863408783
0.0299895833333333,-0.371682041891841,-0.367813717777133
0.03,-0.368206141931964,-0.370831305395301

==> img/single_slit_spectrum.txt <==
pos,spectrum_theory,spectrum_sampled
-10,2.60635923625246e-06,0.00602326244199533
-9.99,2.61292572326792e-06,0.0056301700156165
-9.98,2.61951817438532e-06,0.00710064231724415
-9.97,2.62613673325214e-06,0.00899282653765309
-9.96,2.6327815395721e-06,0.00819987372023732
-9.95,2.63945273970715e-06,0.00699024218773201
-9.94,2.6461504725379e-06,0.00623761460525577
-9.93,2.65287488934091e-06,0.00715189672815926
-9.92,2.6596261293794e-06,0.00487340763037502
-9.91,2.66640434545155e-06,0.00746298924391384
-9.9,2.67320968078738e-06,0.00667443074459731
-9.89,2.6800422883212e-06,0.00460014812099228
-9.88,2.68690231407995e-06,0.00775981778167579
-9.87,2.69378991577512e-06,0.00877901024313036
-9.86,2.70070523536435e-06,0.0102897565012138
-9.85,2.70764843744293e-06,0.00822140759985542
-9.84,2.71461966665032e-06,0.00529724656715244
-9.83,2.72161908595186e-06,0.00593322165656793
-9.82,2.7286468461392e-06,0.00805046976895012
-9.81,2.73570310864721e-06,0.00805740566492538
-9.8,2.7427880289944e-06,0.00731012563324466
-9.79,2.74990177075653e-06,0.00827130354100675
-9.78,2.75704449094342e-06,0.00387237838126208
-9.77,2.76421635645033e-06,0.00178480831815572
-9.76,2.77141752425693e-06,0.004848574038544
-9.75,2.77864816587539e-06,0.00579581123540077
-9.74,2.78590844065584e-06,0.0099413703277633
-9.73,2.79319851968093e-06,0.00768444797756874
-9.72,2.80051856842615e-06,0.00800100002520408
-9.71,2.80786875769613e-06,0.00678986884429269
-9.7,2.81524925713795e-06,0.00649238623518354
-9.69,2.82266023884963e-06,0.00578998545779228
-9.68,2.83010187533583e-06,0.0047757129521096
-9.67,2.83757433928975e-06,0.00736180173909849
-9.66,2.8450778102773e-06,0.00510946888121979
-9.65,2.85261246023126e-06,0.011326135320181
-9.64,2.86017847032436e-06,0.00906089215280847
-9.63,2.86777601794666e-06,0.0065217501842
-9.62,2.87540528439062e-06,0.008152465916645
-9.61,2.88306645222803e-06,0.00814159910991517
-9.6,2.89075970306501e-06,0.00619711233544804
-9.59,2.89848522232917e-06,0.00641368366838133
-9.58,2.90624319570845e-06,0.00676220746586609
-9.57,2.9140338107088e-06,0.00971435980548124
-9.56,2.92185725601015e-06,0.0102898042634141
-9.55,2.92971372137086e-06,0.0101809550718087
-9.54,2.93760339703113e-06,0.00677947418829657
-9.53,2.94552647810074e-06,0.00724989485220307
-9.52,2.95348315688317e-06,0.00623081287814096
-9.51,2.96147363085568e-06,0.0028909073711111
-9.5,2.96949809458102e-06,0.00654481700105357
-9.49,2.9775567485312e-06,0.0102411552480588
-9.48,2.98564979420366e-06,0.0107069972646852
-9.47,2.99377742779378e-06,0.00855028058869218
-9.46,3.00193985911081e-06,0.00825959733186757
-9.45,3.01013728680592e-06,0.00889888980946759
-9.44,3.0183699233607e-06,0.00538996788150372
-9.43,3.02663796704023e-06,0.00888213797928907
-9.42,3.03494163943894e-06,0.0100272660910481
-9.41,3.04328113751419e-06,0.0118256441934975
-9.4,3.0516566874426e-06,0.0127977675105274
-9.39,3.06006848959543e-06,0.0110527247678801
-9.38,3.06851677412521e-06,0.00792385424166492
-9.37,3.07700174137489e-06,0.00756520698904849
-9.36,3.08552362848185e-06,0.0140087501775372
-9.35,3.09408263841186e-06,0.0108648089651372
-9.34,3.10267900937471e-06,0.00713200891963517
-9.33,3.11131295051221e-06,0.00797120760118568
-9.32,3.11998470022742e-06,0.00799705027746413
-9.31,3.12869447610683e-06,0.00916976303952575
-9.3,3.13744251303821e-06,0.0108594216541889
-9.29,3.14622904053449e-06,0.00720957454522178
-9.28,3.1550542863033e-06,0.00902038307959983
-9.27,3.16391849722771e-06,0.00739213504938556
-9.26,3.17282189059715e-06,0.01075955179582
-9.25,3.18176472531463e-06,0.0119918226012401
-9.24,3.19074722085909e-06,0.0112905639636587
-9.23,3.1997696399496e-06,0.00640129738512256
-9.22,3.20883220343624e-06,0.00836515583209008
-9.21,3.21793517928107e-06,0.0089499169354965
-9.2,3.22707879477907e-06,0.0142256812694036
-9.19,3.23626331618244e-06,0.0089534744627368
-9.18,3.24548897970604e-06,0.0115758749600287
-9.17,3.2547560536917e-06,0.00945798734365285
-9.16,3.26406477672298e-06,0.0119415331336011
-9.15,3.27341542208922e-06,0.0124060402865166
-9.14,3.28280823576684e-06,0.012564273877717
-9.13,3.29224348913786e-06,0.0106054045156655
-9.12,3.30172143832538e-06,0.0099326031103709
-9.11,3.31124235129436e-06,0.00955203776326375
-9.1,3.32080649832374e-06,0.0127813420782479
-9.09,3.33041414162175e-06,0.0104352908336494
-9.08,3.34006556430639e-06,0.00975130038573918
-9.07,3.34976102450998e-06,0.00977401627937451
-9.06,3.35950081712959e-06,0.0089359390971286
-9.05,3.36928520117415e-06,0.00583680753220548
-9.04,3.37911447522761e-06,0.00936435713797603
-9.03,3.38898890433658e-06,0.00754080991085694
-9.02,3.39890879023977e-06,0.0119931846866724
-9.01,3.4088744057478e-06,0.0103949331989153
-9,3.41888605294204e-06,0.00834919567072964
-8.99,3.42894401304141e-06,0.00887373991683799
-8.98,3.43904858744519e-06,0.012850296114366
-8.97,3.44920006911445e-06,0.0107563140086034
-8.96,3.45939875919436e-06,0.00769505494879097
-8.95,3.46964495859064e-06,0.0078747126141518
-8.94,3.47993896914329e-06,0.0112483742163068
-8.93,3.49028110135788e-06,0.0112618362172706
-8.92,3.500671658535e-06,0.00892315289270136
-8.91,3.51111095930562e-06,0.0105765875120151
-8.9,3.52159930948789e-06,0.0117559360561842
-8.89,3.53213703316759e-06,0.0102109282824541
-8.88,3.54272444186055e-06,0.00594967250711617
-8.87,3.55336186612622e-06,0.0112085103932178
-8.86,3.56404962065662e-06,0.0107616557763836
-8.85,3.57478804117893e-06,0.00539946481615631
-8.84,3.58557745034052e-06,0.0102287685162708
-8.83,3.59641818653438e-06,0.0109629630942849
-8.82,3.60731058174921e-06,0.0116128894103166
-8.81,3.61825497444383e-06,0.00713300181682939
-8.8,3.62925170486084e-06,0.00934688382370735
-8.79,3.64030111837826e-06,0.0101400301176475
-8.78,3.65140356057343e-06,0.00644774585087109
-8.77,3.66255937981386e-06,0.00909864313688266
-8.76,3.67376893144739e-06,0.0129314318782165
-8.75,3.68503256559539e-06,0.0124062936814248
-8.74,3.69635064813114e-06,0.00780576942643701
-8.73,3.70772353169261e-06,0.00860894824909712
-8.72,3.71915158845427e-06,0.00993995723649085
-8.71,3.73063518032622e-06,0.0034413389268295
-8.7,3.74217468071061e-06,0.0080982047210226
-8.69,3.75377046245925e-06,0.0128313138416157
-8.68,3.76542290221269e-06,0.01052770164759
-8.67,3.77713238103483e-06,0.00671451768760422
-8.66,3.78889928117666e-06,0.00844705568014181
-8.65,3.80072398967201e-06,0.00957671408460725
-8.64,3.81260689675549e-06,0.0102350966823377
-8.63,3.82454839463884e-06,0.0105913499092885
-8.62,3.83654888038538e-06,0.00908295505699492
-8.61,3.84860875461163e-06,0.00617360196752739
-8.6,3.86072842144408e-06,0.00984184216901624
-8.59,3.87290828416278e-06,0.0110018730846269
-8.58,3.88514875885168e-06,0.00733801696942068
-8.57,3.89745025475749e-06,0.00890048175407597
-8.56,3.90981319152363e-06,0.00633861697160653
-8.55,3.92223799113709e-06,0.0056937251364678
-8.54,3.93472507606926e-06,0.0102772441477515
-8.53,3.94727487834062e-06,0.00728987614558245
-8.52,3.95988782746945e-06,0.00796066956516245
-8.51,3.97256436000431e-06,0.0114964592949484
-8.5,3.98530491898286e-06,0.00990978244167566
-8.49,3.99810994152317e-06,0.00700385227076477
-8.48,4.01097988570918e-06,0.00918928858201108
-8.47,4.02391519141584e-06,0.0102500128408112
-8.46,4.03691632477718e-06,0.00791023460534372
-8.45,4.04998373868748e-06,0.0102996747967207
-8.44,4.06311789990722e-06,0.00750819690292607
-8.43,4.07631927662721e-06,0.0110474533284776
-8.42,4.08958833864634e-06,0.00966227062925324
-8.41,4.10292556618726e-06,0.00423703312791046
-8.4,4.11633143370816e-06,0.00844927942886513
-8.39,4.12980643601572e-06,0.00697840984394766
-8.38,4.14335104873122e-06,0.0061766307321278
-8.37,4.15696578037805e-06,0.00852764053365747
-8.36,4.17065111572965e-06,0.00671109911753708
-8.35,4.18440756873909e-06,0.00741093748316901
-8.34,4.19823563608975e-06,0.00889200377900085
-8.33,4.21213583943144e-06,0.0058944773608653
-8.32,4.2261086856649e-06,0.0107088911993256
-8.31,4.2401547056116e-06,0.00678419485800977
-8.3,4.25427441400268e-06,0.00641685431694374
-8.29,4.26846835570615e-06,0.0103380335056422
-8.28,4.28273704780925e-06,0.00714205762353523
-8.27,4.29708105057597e-06,0.00661709753952221
-8.26,4.31150089227382e-06,0.00701145801541345
-8.25,4.32599713583142e-06,0.00964213588333043
-8.24,4.340570327286e-06,0.00827912521820645
-8.23,4.35522103441371e-06,0.00645620780289511
-8.22,4.369949818106e-06,0.00562766636857074
-8.21,4.38475725209842e-06,0.00810789385018017
-8.2,4.39964391123799e-06,0.00201741468409471
-8.19,4.41461037653398e-06,0.00736659282643055
-8.18,4.42965723858705e-06,0.00392700796218332
-8.17,4.44478508455996e-06,0.00590792940975695
-8.16,4.45999451903024e-06,0.00819512872226206
-8.15,4.47528613776933e-06,0.00509967275292575
-8.14,4.49066055900417e-06,0.00569905784809102
-8.13,4.50611838821646e-06,0.00359772343254125
-8.12,4.52166025731553e-06,0.00511911014943924
-8.11,4.53728678226447e-06,0.00541307368189439
-8.1,4.55299860426837e-06,0.00730760672384285
-8.09,4.56879635454711e-06,0.00830825361710836
-8.08,4.58468068603352e-06,0.00630256776914467
-8.07,4.60065224087732e-06,0.00991198605249138
-8.06,4.61671168564349e-06,0.00390928033034476
-8.05,4.63285967416436e-06,0.00948217956855068
-8.04,4.64909688478175e-06,0.0087056039671795
-8.03,4.66542398656799e-06,0.00698038363747119
-8.02,4.68184166848442e-06,0.00926619022446411
-8.01,4.69835061368452e-06,0.00518456909457063
-8,4.71495152373432e-06,0.00628503761345011
-7.99,4.73164509815208e-06,0.00615776450073732
-7.98,4.74843204654265e-06,0.00672883419167321
-7.97,4.7653130860885e-06,0.00563395696789369
-7.96,4.78228893955178e-06,0.00585468657012282
-7.95,4.79936033935188e-06,0.00625649637131389
-7.94,4.81652801917202e-06,0.00708481916983874
-7.93,4.83379272800803e-06,0.00464118407246393
-7.92,4.85115521345054e-06,0.00526719661458363
-7.91,4.86861624047631e-06,0.0111498523612823
-7.9,4.88617657079461e-06,0.00674875719556299
-7.89,4.90383698300345e-06,0.0121378943488349
-7.88,4.92159825657493e-06,0.00612256737531781
-7.87,4.93946118384858e-06,0.00851796528609755
-7.86,4.95742655939456e-06,0.00435365149805418
-7.85,4.97549519198433e-06,0.00807404317502853
-7.84,4.99366789464133e-06,0.00372238692764582
-7.83,5.01194548872975e-06,0.00527362990509352
-7.82,5.03032880481785e-06,0.00311198004019778
-7.81,5.04881868127502e-06,0.00593697276618266
-7.8,5.06741596548922e-06,0.00608784866792163
-7.79,5.08612151100736e-06,0.00690451751319641
-7.78,5.1049361869723e-06,0.00564157907207279
-7.77,5.12386085941599e-06,0.00554674813111921
-7.76,5.14289641624891e-06,0.0066123694259264
-7.75,5.16204374261454e-06,0.0109317329911179
-7.74,5.18130374476132e-06,0.011089115541522
-7.73,5.20067732552946e-06,0.00980526456378327
-7.72,5.22016540718572e-06,0.00816234662019334
-7.71,5.23976891454533e-06,0.0109447014011799
-7.7,5.25948878775481e-06,0.00913687070614637
-7.69,5.27932597135041e-06,0.012753422502997
-7.68,5.29928142366397e-06,0.00804945020968565
-7.67,5.31935610919041e-06,0.0116700967318052
-7.66,5.33955100766626e-06,0.00770654562874731
-7.65,5.35986710226906e-06,0.0109001940395595
-7.64,5.38030539244472e-06,0.00757388430043725
-7.63,5.40086688454761e-06,0.0115615253193166
-7.62,5.42155259653517e-06,0.00803291732576026
-7.61,5.44236355710309e-06,0.0122732252937137
-7.6,5.46330080602621e-06,0.00748748747567665
-7.59,5.48436539354312e-06,0.0118086813994262
-7.58,5.50555837882523e-06,0.00985526507400539
-7.57,5.52688083981076e-06,0.015011181013238
-7.56,5.54833385271362e-06,0.0105066348359593
-7.55,5.56991852125541e-06,0.0136330779411831
-7.54,5.59163594503424e-06,0.00925481844277244
-7.53,5.61348724919314e-06,0.0117837859370503
-7.52,5.63547356057767e-06,0.0109117685360939
-7.51,5.65759602406147e-06,0.00758656003023706
-7.5,5.67985579446427e-06,0.0109166006912939
-7.49,5.70225403916454e-06,0.010241288080638
-7.48,5.72479193856281e-06,0.0115907653870573
-7.47,5.74747068627762e-06,0.0106554957443759
-7.46,5.77029148546032e-06,0.0153966976132671
-7.45,5.79325556112963e-06,0.00878515615357933
-7.44,5.81636413897849e-06,0.0133205335019984
-7.43,5.83961846853803e-06,0.0109807272547812
-7.42,5.86301980825888e-06,0.0119991893720006
-7.41,5.88656943044072e-06,0.0138716579507852
-7.4,5.91026862358315e-06,0.00935453617763655
-7.39,5.93411868752453e-06,0.0125289319037183
-7.38,5.95812093959364e-06,0.0112765456824829
-7.37,5.98227670643854e-06,0.0138607862889181
-7.36,6.00658733977047e-06,0.00994588488428707
-7.35,6.03105418955617e-06,0.0101246676398923
-7.34,6.05567864114799e-06,0.0100413002024196
-7.33,6.08046207643414e-06,0.0117257696517726
-7.32,6.10540590567327e-06,0.0127925613597844
-7.31,6.13051154989301e-06,0.00837875469313674
-7.3,6.1557804440546e-06,0.0160308656015767
-7.29,6.18121404536626e-06,0.0122568219084212
-7.28,6.20681382167034e-06,0.0113324969943549
-7.27,6.2325812600415e-06,0.0120931913747168
-7.26,6.25851786578737e-06,0.0084320635588729
-7.25,6.28462515609759e-06,0.0141950071762339
-7.24,6.31090467092695e-06,0.00844271707165999
-7.23,6.33735796813042e-06,0.0112160206761959
-7.22,6.36398661461381e-06,0.0135753319655405
-7.21,6.3907922104681e-06,0.00709995235115112
-7.2,6.4177763557502e-06,0.0116113627650272
-7.19,6.44494068770542e-06,0.0106313156831008
-7.18,6.47228684497789e-06,0.0111767194101899
-7.17,6.4998165025795e-06,0.0146821351931037
-7.16,6.52753133493981e-06,0.00962331263007009
-7.15,6.55543305967946e-06,0.0159106378879579
-7.14,6.58352338957214e-06,0.0122319389933753
-7.13,6.61180407923734e-06,0.00853972719610493
-7.12,6.64027688782276e-06,0.0141186107447267
-7.11,6.66894360415664e-06,0.0105917269935137
-7.1,6.69780603571587e-06,0.0105165835142782
-7.09,6.72686601131688e-06,0.0129194131237937
-7.08,6.75612537845952e-06,0.00844767673048101
-7.07,6.78558601325778e-06,0.0117284766666721
-7.06,6.81524980692523e-06,0.0127760809509074
-7.05,6.84511867744718e-06,0.00958168559908172
-7.04,6.87519456641597e-06,0.0133237446284212
-7.03,6.90547943319018e-06,0.0120083707783598
-7.02,6.93597526904146e-06,0.0117285175182114
-7.01,6.96668408046784e-06,0.0138467053145278
-7,6.99760790496006e-06,0.0109977930384396
-6.99,7.02874880124454e-06,0.00972069600206484
-6.98,7.06010885369563e-06,0.00788708396241749
-6.97,7.0916901717869e-06,0.00833523597401798
-6.96,7.12349489072841e-06,0.00821876137185221
-6.95,7.15552517423205e-06,0.00998221574809284
-6.94,7.18778320610873e-06,0.00772949444107478
-6.93,7.22027120810878e-06,0.0102665152759948
-6.92,7.25299141269068e-06,0.00947113397307148
-6.91,7.28594610081097e-06,0.00511309628241693
-6.9,7.31913756047579e-06,0.0100742951865118
-6.89,7.35256812655434e-06,0.00813175520562726
-6.88,7.38624014611233e-06,0.00604681329495916
-6.87,7.42015601175952e-06,0.0108976938891985
-6.86,7.45431813099908e-06,0.00713957971536907
-6.85,7.48872895552409e-06,0.00607879413384791
-6.84,7.52339095410621e-06,0.00843077802603946
-6.83,7.55830663813226e-06,0.00782861323812396
-6.82,7.59347854493178e-06,0.00470620336439463
-6.81,7.62890924268583e-06,0.0122056625114901
-6.8,7.66460133920321e-06,0.00908786553124871
-6.79,7.70055746377983e-06,0.00458488066423534
-6.78,7.73678029309497e-06,0.0111171912513998
-6.77,7.77327252657964e-06,0.00514105616554643
-6.76,7.81003690679879e-06,0.00459512353642015
-6.75,7.8470762036905e-06,0.00690785677736125
-6.74,7.88439322906216e-06,0.00834610377397735
-6.73,7.92199082819948e-06,0.00285215315349967
-6.72,7.95987188693051e-06,0.00853362925719266
-6.71,7.99803931982302e-06,0.00805789097749189
-6.7,8.03649609162005e-06,0.00334932258113914
-6.69,8.0752451931239e-06,0.00633011097518516
-6.68,8.11428966744167e-06,0.00840043498903286
-6.67,8.15363258385169e-06,0.00557270980087654
-6.66,8.1932770667516e-06,0.00332940260679243
-6.65,8.23322626476097e-06,0.00787590658370559
-6.64,8.27348338870833e-06,0.00507788870943321
-6.63,8.31405166985816e-06,0.0040705240025775
-6.62,8.35493440224676e-06,0.0071679440350732
-6.61,8.39613490905706e-06,0.00776459548446614
-6.6,8.43765656841972e-06,0.00654987332871868
-6.59,8.47950279639907e-06,0.00571359399613004
-6.58,8.52167706211428e-06,0.00689007343343294
-6.57,8.5641828718431e-06,0.00590001138719957
-6.56,8.60702379159897e-06,0.00580223921967045
-6.55,8.65020342123776e-06,0.00919285702516644
-6.54,8.6937254290839e-06,0.00418182223946999
-6.53,8.73759350749379e-06,0.0062526518346802
-6.52,8.78181142856932e-06,0.00810728660768514
-6.51,8.82638298979817e-06,0.00740755300298912
-6.5,8.87131206091878e-06,0.00711645286003856
-6.49,8.91660255174727e-06,0.00667719614957828
-6.48,8.96225843401139e-06,0.0102283816198511
-6.47,9.00828373220523e-06,0.0121189135708083
-6.46,9.05468252201738e-06,0.00719969886530903
-6.45,9.10145895007314e-06,0.00932281133187468
-6.44,9.14861719791084e-06,0.00897260691582136
-6.43,9.19616153583469e-06,0.00923618562521429
-6.42,9.2440962603427e-06,0.0128611215865467
-6.41,9.29242576409976e-06,0.00966379675589677
-6.4,9.3411544646971e-06,0.0103085468730982
-6.39,9.39028688479752e-06,0.00895564131430131
-6.38,9.43982756119451e-06,0.00725027449756243
-6.37,9.4897811518526e-06,0.01203363880978
-6.36,9.54015232475851e-06,0.0124163022341997
-6.35,9.59094586840889e-06,0.0116644244060366
-6.34,9.64216658973933e-06,0.00639367658265008
-6.33,9.69381941428746e-06,0.0122318655395821
-6.32,9.74590929196834e-06,0.01229909224876
-6.31,9.79844128618958e-06,0.0116989737190202
-6.3,9.85142050297206e-06,0.00838934608666898
-6.29,9.90485214070045e-06,0.0114004770778788
-6.28,9.95874147058083e-06,0.013336167445863
-6.27,1.00130938316267e-05,0.0120696419091679
-6.26,1.00679146622814e-05,0.0136831829614744
-6.25,1.01232094533921e-05,0.0143688259928033
-6.24,1.01789838095402e-05,0.0142017469285317
-6.23,1.02352433842502e-05,0.0125033898220261
-6.22,1.0291993951966e-05,0.00879748463275978
-6.21,1.03492413348924e-05,0.0107375424872346
-6.2,1.04069914863881e-05,0.0129930549697737
-6.19,1.0465250397066e-05,0.013918649934252
-6.18,1.05240242100039e-05,0.013867130566659
-6.17,1.05833190955069e-05,0.0131723125780152
-6.16,1.06431413806482e-05,0.0126748690953832
-6.15,1.07034974324506e-05,0.0119956001122677
-6.14,1.07643937668382e-05,0.0142830396679158
-6.13,1.08258369527428e-05,0.0121042582416626
-6.12,1.08878337020852e-05,0.0164584521889713
-6.11,1.0950390795406e-05,0.0145359155773992
-6.1,1.10135151459821e-05,0.0158068152946774
-6.09,1.10772137539213e-05,0.0133572289748053
-6.08,1.11414937428942e-05,0.0129020252355458
-6.07,1.12063623417608e-05,0.00922866320315118
-6.06,1.12718268894548e-05,0.0114446811424049
-6.05,1.13378948517924e-05,0.0118148893567953
-6.04,1.14045737969145e-05,0.0117316654385918
-6.03,1.14718714315291e-05,0.0127741026963599
-6.02,1.15397955638346e-05,0.0137374194509197
-6.01,1.16083541493722e-05,0.016081392308031
-6,1.16775552464036e-05,0.0127745155472116
-5.99,1.17474070695334e-05,0.012636568846664
-5.98,1.18179179383045e-05,0.0121434194350057
-5.97,1.18890963316497e-05,0.0115288428086217
-5.96,1.19609508450638e-05,0.00994332707024868
-5.95,1.20334902314251e-05,0.0132766765233674
-5.94,1.21067233709968e-05,0.011990317996953
-5.93,1.21806593049838e-05,0.0119576152785282
-5.92,1.2255307206843e-05,0.0117019388829643
-5.91,1.23306764166966e-05,0.0126711231669764
-5.9,1.24067764169066e-05,0.0104938624938281
-5.89,1.24836168562885e-05,0.00932716104918669
-5.88,1.25612075385679e-05,0.00731996985660436
-5.87,1.2639558433554e-05,0.0125883089788446
-5.86,1.27186796777846e-05,0.00915729039639122
-5.85,1.27985815805516e-05,0.0116247566302425
-5.84,1.28792746204591e-05,0.0127639080417278
-5.83,1.29607694578247e-05,0.00926511101122757
-5.82,1.30430769340345e-05,0.00827274004959514
-5.81,1.31262080715588e-05,0.0118959088645498
-5.8,1.3210174087211e-05,0.0108717083263953
-5.79,1.3294986385287e-05,0.0124696590208292
-5.78,1.33806565699674e-05,0.00998682195615554
-5.77,1.34671964441211e-05,0.0079841682108187
-5.76,1.3554618019392e-05,0.00558933217871293
-5.75,1.36429335085702e-05,0.00386178057196178
-5.74,1.37321553506582e-05,0.00720487553519092
-5.73,1.38222961873957e-05,0.0068167065880695
-5.72,1.39133688979054e-05,0.00787663003260952
-5.71,1.40053865775334e-05,0.00373088510234757
-5.7,1.40983625615021e-05,0.0049965602641958
-5.69,1.41923104175599e-05,0.0045072526589283
-5.68,1.42872439602829e-05,0.00886509751772751
-5.67,1.43831772436258e-05,0.00912520332130302
-5.66,1.44801245887649e-05,0.0102088977588694
-5.65,1.4578100555573e-05,0.0070057456037936
-5.64,1.46771199920538e-05,0.00602256537445272
-5.63,1.47771979908223e-05,0.0039381780190996
-5.62,1.48783499421636e-05,0.00795592442912996
-5.61,1.49805915005546e-05,0.0118173276063357
-5.6,1.5083938625896e-05,0.00666112651824895
-5.59,1.51884075529686e-05,0.00642444916584239
-5.58,1.52940148384676e-05,0.00641380029034844
-5.57,1.54007773274731e-05,0.00674139210912382
-5.56,1.55087121953942e-05,0.00787867080840229
-5.55,1.56178369295816e-05,0.0125526194634004
-5.54,1.57281693489284e-05,0.00819379923549099
-5.53,1.58397276118638e-05,0.00730290930088078
-5.52,1.59525302173947e-05,0.00869757181311462
-5.51,1.60665960186884e-05,0.00512149904047681
-5.5,1.61819442278586e-05,0.0110435739506861
-5.49,1.62985944263241e-05,0.0114298983795533
-5.48,1.64165665700124e-05,0.0140321639497183
-5.47,1.65358810079686e-05,0.0128088566830523
-5.46,1.66565584728927e-05,0.0126344395902112
-5.45,1.67786201126432e-05,0.0122618502360449
-5.44,1.6902087478584e-05,0.011680298472399
-5.43,1.70269825536649e-05,0.0102175501826061
-5.42,1.71533277487274e-05,0.0120839045130782
-5.41,1.72811459215678e-05,0.016756470312604
-5.4,1.74104603800883e-05,0.0131161472824332
-5.39,1.75412949020133e-05,0.0160066236571416
-5.38,1.76736737383398e-05,0.0135316874074725
-5.37,1.7807621628611e-05,0.00981393544727689
-5.36,1.79431638125443e-05,0.0104025133871498
-5.35,1.80803260395966e-05,0.0149441173944442
-5.34,1.82191345886233e-05,0.0132047371198902
-5.33,1.83596162671707e-05,0.0131436102926475
-5.32,1.85017984442674e-05,0.0162464968918086
-5.31,1.86457090398617e-05,0.0134654919177793
-5.3,1.87913765658696e-05,0.0123162585532198
-5.29,1.89388301160338e-05,0.0127174500851057
-5.28,1.90880993983778e-05,0.00876122447694679
-5.27,1.92392147388018e-05,0.0152819862357371
-5.26,1.93922071043199e-05,0.0136781040760212
-5.25,1.95471081176915e-05,0.0166918203719935
-5.24,1.97039500684916e-05,0.0147438696109467
-5.23,1.98627659431258e-05,0.0136980504030746
-5.22,2.00235894224039e-05,0.0176398660609302
-5.21,2.01864549268865e-05,0.0115096286908997
-5.2,2.03513976033845e-05,0.0106123392950567
-5.19,2.05184533807376e-05,0.0130617285097271
-5.18,2.06876589486501e-05,0.0133488266966258
-5.17,2.08590518238013e-05,0.0173160801625165
-5.16,2.103267032373e-05,0.0164805907211161
-5.15,2.12085536374408e-05,0.0135042170526224
-5.14,2.13867417944562e-05,0.0156093395921787
-5.13,2.15672757465403e-05,0.0155328123214046
-5.12,2.17501973357639e-05,0.0119379672251274
-5.11,2.19355493659199e-05,0.013779546343904
-5.1,2.21233755904573e-05,0.0152340590688083
-5.09,2.23137207693397e-05,0.0125481285333676
-5.08,2.25066306711996e-05,0.0136807066986391
-5.07,2.27021521233485e-05,0.0149536655090857
-5.06,2.29003330225082e-05,0.0151824113034488
-5.05,2.31012223756713e-05,0.0126512224473407
-5.04,2.33048703297744e-05,0.0125211202639759
-5.03,2.35113281942385e-05,0.0094958753442711
-5.02,2.37206484920444e-05,0.00618357837061048
-5.01,2.39328849721965e-05,0.00898946830052223
-5,2.41480926650992e-05,0.0122738806921634
-4.99,2.43663279009873e-05,0.0100563008465016
-4.98,2.45876483640564e-05,0.0102416565183279
-4.97,2.4812113114999e-05,0.00782273556972412
-4.96,2.50397826467914e-05,0.00735195001009742
-4.95,2.5270718912835e-05,0.00929496442108228
-4.94,2.55049853812449e-05,0.00648891148117358
-4.93,2.57426470671036e-05,0.00486335708054626
-4.92,2.59837705911138e-05,0.00494581098428834
-4.91,2.62284242165476e-05,0.00561895457674406
-4.9,2.64766779052113e-05,0.00591137060389897
-4.89,2.67286033656691e-05,0.00808969370756508
-4.88,2.69842741046347e-05,0.00667131108388206
-4.87,2.72437654862041e-05,0.00798130053140368
-4.86,2.75071547779168e-05,0.00465112482547404
-4.85,2.77745212283991e-05,0.00384187097507904
-4.84,2.80459461008377e-05,0.0063100302070443
-4.83,2.83215127671592e-05,0.00924214672794141
-4.82,2.86013067403555e-05,0.0117231234406376
-4.81,2.88854157733711e-05,0.00958152774221108
-4.8,2.91739299010811e-05,0.0123269379481699
-4.79,2.94669415365404e-05,0.0100993085559709
-4.78,2.97645455257826e-05,0.00822645395957904
-4.77,3.00668392408382e-05,0.010306768470339
-4.76,3.03739226548863e-05,0.00843048876759211
-4.75,3.06858984196668e-05,0.00974279100600654
-4.74,3.10028719708156e-05,0.00966891774203508
-4.73,3.13249515925608e-05,0.0131300659210307
-4.72,3.16522485372882e-05,0.0142582993030781
-4.71,3.19848771028676e-05,0.0137543755898818
-4.7,3.23229547482068e-05,0.0127339886883282
-4.69,3.26666021864073e-05,0.0129673156762921
-4.68,3.30159435051486e-05,0.0163622118412253
-4.67,3.33711062713272e-05,0.0151554636128114
-4.66,3.37322216565948e-05,0.0153009656987301
-4.65,3.40994245516988e-05,0.0130384545466109
-4.64,3.44728537012856e-05,0.0150101214749742
-4.63,3.48526518355939e-05,0.0158871798934289
-4.62,3.52389658052856e-05,0.0175390588180233
-4.61,3.56319467253822e-05,0.0176819462450797
-4.6,3.60317501304116e-05,0.0194204358682846
-4.59,3.64385361236045e-05,0.0188992787901191
-4.58,3.68524695439316e-05,0.0186077875270287
-4.57,3.72737201330035e-05,0.0172177337204489
-4.56,3.77024627077647e-05,0.0131969889893905
-4.55,3.81388773554908e-05,0.0176730242753557
-4.54,3.85831496072358e-05,0.017090453473268
-4.53,3.90354706567161e-05,0.0165965659325026
-4.52,3.94960375537374e-05,0.0168765765183898
-4.51,3.99650534274351e-05,0.0171629554676183
-4.5,4.04427277129235e-05,0.0158241754934679
-4.49,4.09292763854574e-05,0.0168749632989949
-4.48,4.14249222087917e-05,0.0130547535156967
-4.47,4.19298949928113e-05,0.0126064528692398
-4.46,4.24444318619201e-05,0.0133050526544305
-4.45,4.29687775341742e-05,0.0174540224598766
-4.44,4.35031846251161e-05,0.0173061032709803
-4.43,4.40479139365434e-05,0.0138404806362696
-4.42,4.46032348003944e-05,0.0145186769043699
-4.41,4.51694253916053e-05,0.0140661292319759
-4.4,4.57467731060665e-05,0.0118960051379313
-4.39,4.63355748957321e-05,0.0130787676102313
-4.38,4.69361376940851e-05,0.00922782214176881
-4.37,4.75487787711991e-05,0.00839719208716234
-4.36,4.81738262166229e-05,0.00983414157563661
-4.35,4.88116193107993e-05,0.0122824629649998
-4.34,4.94625090655901e-05,0.00688735362666253
-4.33,5.01268586376977e-05,0.0099080902430991
-4.32,5.08050439032941e-05,0.00560997901899736
-4.31,5.14974539452509e-05,0.00477480386102247
-4.3,5.2204491646297e-05,0.00549973766306158
-4.29,5.29265742605813e-05,0.00566797696924598
-4.28,5.36641340496985e-05,0.00732597305224769
-4.27,5.44176189134214e-05,0.00554445854587968
-4.26,5.51874931017722e-05,0.00855147780417498
-4.25,5.59742379018673e-05,0.00664320026056223
-4.24,5.67783524291714e-05,0.00565111954430074
-4.23,5.76003543899335e-05,0.00600175467715889
-4.22,5.84407809532518e-05,0.00875594427638662
-4.21,5.93001895989867e-05,0.00914561162330742
-4.2,6.01791590777379e-05,0.0125299852865072
-4.19,6.10782903691978e-05,0.00904285582188751
-4.18,6.19982077220913e-05,0.0119947751609569
-4.17,6.29395597471714e-05,0.0125378533244612
-4.16,6.39030205493339e-05,0.0128555185036271
-4.15,6.48892909629424e-05,0.011619274576327
-4.14,6.5899099801896e-05,0.0139801422460707
-4.13,6.69332052427679e-05,0.0135173575172488
-4.12,6.79923962179149e-05,0.0155222833417963
-4.11,6.90774939559012e-05,0.0138241279481213
-4.1,7.01893535501688e-05,0.0147413293501748
-4.09,7.13288656680183e-05,0.0180437036301156
-4.08,7.24969583183866e-05,0.0173064811550046
-4.07,7.36945987627021e-05,0.0178891326886739
-4.06,7.49227954966571e-05,0.0188624002593812
-4.05,7.61826003974368e-05,0.0193775542231951
-4.04,7.74751109526212e-05,0.0180822246800775
-4.03,7.88014726717157e-05,0.0181064661860195
-4.02,8.01628815961224e-05,0.0189290235489901
-4.01,8.15605870237927e-05,0.0199557344276182
-4,8.29958943308283e-05,0.0184395458509621
-3.99,8.44701680523594e-05,0.0226391784241344
-3.98,8.59848350773662e-05,0.0202612613300479
-3.97,8.75413881250984e-05,0.0168820843488331
-3.96,8.91413893736172e-05,0.0162250410301976
-3.95,9.07864743923398e-05,0.0198816466241938
-3.94,9.2478356269512e-05,0.0157859497295028
-3.93,9.42188300751866e-05,0.0194046517807409
-3.92,9.60097775613605e-05,0.0171193413099984
-3.91,9.78531722357855e-05,0.0180024424756828
-3.9,9.97510847334178e-05,0.0175894486452454
-3.89,0.000101705688599189,0.0156329691544227
-3.88,0.000103719266429477,0.0122265175278756
-3.87,0.000105794216485133,0.014190157680414
-3.86,0.000107933059729675,0.0154705630412218
-3.85,0.000110138447418059,0.0109390720525253
-3.84,0.000112413169165607,0.0116729554039273
-3.83,0.000114760161684743,0.00848539305979623
-3.82,0.000117182518070206,0.011526422208889
-3.81,0.000119683497863272,0.00969764772389325
-3.8,0.000122266537778591,0.00798619362548634
-3.79,0.00012493526332246,0.00553312745420527
-3.78,0.000127693501217652,0.00954641293745737
-3.77,0.000130545292852032,0.00574766889438935
-3.76,0.000133494908702475,0.00448858943286979
-3.75,0.000136546863959273,0.00625089063769602
-3.74,0.000139705935306218,0.0071164887477153
-3.73,0.000142977179116519,0.00577596167474772
-3.72,0.000146365951043226,0.00898466961274509
-3.71,0.000149877927263646,0.00963551899607218
-3.7,0.000153519127414856,0.00729343744089901
-3.69,0.00015729593946536,0.00833037105342648
-3.68,0.000161215146648855,0.0138548295554156
-3.67,0.000165283956672666,0.0151390944305259
-3.66,0.00016951003342792,0.00868697995064906
-3.65,0.00017390153139839,0.0113867658695569
-3.64,0.000178467133099827,0.0150816370528833
-3.63,0.000183216089746357,0.0139988609865384
-3.62,0.000188158265568713,0.0178298648280915
-3.61,0.00019330418603223,0.0186621460453918
-3.6,0.00019866509044995,0.0157771426769325
-3.59,0.000204252989315985,0.0177784827676286
-3.58,0.000210080726958269,0.0231597035689737
-3.57,0.000216162049913015,0.0189313120356465
-3.56,0.000222511681737839,0.0187215202433519
-3.55,0.00022914540478936,0.0214796840974534
-3.54,0.00023608014982198,0.0245764909263567
-3.53,0.000243334094056541,0.0190084774800324
-3.52,0.000250926768781281,0.0199184678022994
-3.51,0.000258879177273289,0.0233412311913871
-3.5,0.000267213924347545,0.0212482309231305
-3.49,0.000275955358522454,0.02131860917054
-3.48,0.000285129728339708,0.0174137735686216
-3.47,0.000294765354180231,0.0220207662409236
-3.46,0.00030489281729302,0.0206216787934383
-3.45,0.000315545167850539,0.0184379528198749
-3.44,0.000326758153996834,0.0191562370348745
-3.43,0.00033857047419233,0.0225696182131336
-3.42,0.000351024055196378,0.0158982051497534
-3.41,0.00036416435854047,0.0157538968295455
-3.4,0.000378040718279341,0.014374198577692
-3.39,0.000392706713523096,0.014219498963462
-3.38,0.000408220579083852,0.0116524656869404
-3.37,0.000424645658427974,0.0124690498693016
-3.36,0.000442050902986661,0.0128595470897614
-3.35,0.000460511422718526,0.0118885856676957
-3.34,0.000480109092804574,0.00915859225542701
-3.33,0.000500933222157278,0.0100247794820084
-3.32,0.000523081289494891,0.0126014969963011
-3.31,0.000546659753493436,0.00703492095304971
-3.3,0.000571784943647982,0.00981207191866231
-3.29,0.000598584039167473,0.00527207223733085
-3.28,0.000627196143374311,0.00751493786965815
-3.27,0.000657773461546452,0.00634134261067787
-3.26,0.000690482590411936,0.00805599297798303
-3.25,0.000725505927504647,0.00896539802989789
-3.24,0.000763043208944246,0.0130287601822064
-3.23,0.00080331318363911,0.0105626203964014
-3.22,0.000846555432102902,0.0149817459037679
-3.21,0.000893032336858821,0.0139391403791785
-3.2,0.000943031211155808,0.0143521900959082
-3.19,0.00099686659061627,0.019792972607421
-3.18,0.0010548826914277,0.018985273395134
-3.17,0.00111745603541279,0.019127899192685
-3.16,0.00118499824004345,0.0182367790846072
-3.15,0.00125795896665889,0.0209677970456289
-3.14,0.00133682901601866,0.0203527069448744
-3.13,0.00142214355348225,0.0268193068694379
-3.12,0.00151448543935919,0.0213062336567159
-3.11,0.00161448863048094,0.0222206041257679
-3.1,0.00172284160879597,0.028512905397616
-3.09,0.00184029077983362,0.021082703478506
-3.08,0.00196764376922048,0.0258363256355826
-3.07,0.00210577252804436,0.025834568931497
-3.06,0.00225561613782946,0.0199152130608241
-3.05,0.00241818318317944,0.0274258092382597
-3.04,0.00259455353386809,0.0215186857710165
-3.03,0.00278587934940229,0.0234000995469987
-3.02,0.00299338508617854,0.0201822047621741
-3.01,0.00321836625225208,0.0217984580720913
-3,0.0034621866157155,0.0214001240307915
-2.99,0.00372627353199893,0.0181907706782025
-2.98,0.00401211101204978,0.0178171644596847
-2.97,0.00432123010986408,0.0122197036645163
-2.96,0.00465519616399838,0.0175418908278439
-2.95,0.00501559238694521,0.0129702151125213
-2.94,0.00540399925918927,0.0112799753661935
-2.93,0.00582196915596057,0.00882073044331103
-2.92,0.00627099561620614,0.00941288257894741
-2.91,0.00675247666071721,0.0052163326704043
-2.9,0.00726767158360773,0.00295540233024409
-2.89,0.00781765068527074,0.00586479128675018
-2.88,0.0084032374911625,0.00657938589533628
-2.87,0.00902494311757115,0.00497437601985018
-2.86,0.00968289260962119,0.0100781409497728
-2.85,0.0103767432973168,0.00812809210762485
-2.84,0.0111055954993836,0.0126322074345328
-2.83,0.0118678962605314,0.0140266419147874
-2.82,0.0126613372407822,0.0135181039032151
-2.81,0.0134827483909726,0.016587819694522
-2.8,0.0143279896468709,0.0169730921238192
-2.79,0.0151918435535337,0.0168188668901406
-2.78,0.0160679124826128,0.0236706014458146
-2.77,0.0169485249136106,0.0216820414981998
-2.76,0.0178246560914881,0.0253848294242741
-2.75,0.0186858692137336,0.0256820251656106
-2.74,0.0195202840947817,0.0266056968604656
-2.73,0.0203145809458547,0.0253101490243009
-2.72,0.0210540474226295,0.0245584082080965
-2.71,0.0217226773457189,0.0263944505373889
-2.7,0.0223033293924713,0.0246470190408958
-2.69,0.022777953484235,0.0267222191810044
-2.68,0.0231278914372311,0.0279225856020869
-2.67,0.023334256592158,0.0274455326028136
-2.66,0.0233783944817376,0.0238998553157751
-2.65,0.0232424230486984,0.0241934609106276
-2.64,0.0229098464354759,0.0303405369696769
-2.63,0.0223662309270588,0.0235154127096414
-2.62,0.0215999253075035,0.025769512370901
-2.61,0.020602800853745,0.0206412017009799
-2.6,0.0193709787363371,0.0204851015528761
-2.59,0.0179055052225679,0.0186260437514767
-2.58,0.0162129286163815,0.0134141083505971
-2.57,0.0143057278996511,0.0136958494956372
-2.56,0.0122025453038002,0.0135285025278506
-2.55,0.00992819553461276,0.00632242306091033
-2.54,0.00751351640551993,0.00929014118226329
-2.53,0.00499563980647877,0.0058518742376466
-2.52,0.00242466282657889,0.00578240739036526
-2.51,0.000509499965694642,0.00457688193079135
-2.5,0.00288049011757003,0.00496947645313749
-2.49,0.00541928131976852,0.0120455384230872
-2.48,0.00788343353373498,0.00918683885260343
-2.47,0.0102381907360321,0.0155279752005125
-2.46,0.0124638138384112,0.018312690090368
-2.45,0.0145515367368721,0.0186518748683997
-2.44,0.01650253333562,0.0177853852407315
-2.43,0.018325866666916,0.0194803118750006
-2.42,0.0200348843667553,0.0239396561665903
-2.41,0.0216422989343326,0.0225236496843139
-2.4,0.0231547551819497,0.0243482208175783
-2.39,0.0245680875935636,0.028332965587863
-2.38,0.0258645305419203,0.0316888559654806
-2.37,0.0270127786359921,0.0309843656989738
-2.36,0.027971119042921,0.0289981087667691
-2.35,0.028693130076016,0.0317635640988918
-2.34,0.0291348933988744,0.0349400201899037
-2.33,0.0292623902274053,0.029183216983239
-2.32,0.0290577033968462,0.0327212430566476
-2.31,0.0285227496416226,0.0285645605488725
-2.3,0.0276794941409422,0.0272711398619873
-2.29,0.0265660145053687,0.0290078940470054
-2.28,0.0252285114384133,0.0284980023594407
-2.27,0.0237104991371422,0.0229495280540997
-2.26,0.0220417992735564,0.0232907061903781
-2.25,0.0202310048403342,0.019292379340191
-2.24,0.0182648346922716,0.0171960018652738
-2.23,0.0161157194078446,0.0166770221469662
-2.22,0.0137557610744652,0.0126465136075613
-2.21,0.0111727648596493,0.0128681957043018
-2.2,0.00838433190451838,0.00783430043258994
-2.19,0.00545295500345132,0.00594325580206511
-2.18,0.00257083885832712,0.00648730747002129
-2.17,0.00168566519390781,0.00609145273850777
-2.16,0.00429813167164555,0.0108528103948723
-2.15,0.00721726885320925,0.0158798201566726
-2.14,0.0100883025943606,0.0134627343000616
-2.13,0.0128875159017443,0.0184790088264379
-2.12,0.0156339754814412,0.015949823229036
-2.11,0.0183419809363628,0.020725257574939
-2.1,0.0209947924902254,0.0242566648472643
-2.09,0.0235367652360836,0.0249880209991375
-2.08,0.0258858192377814,0.0298628997027255
-2.07,0.0279597859824289,0.030025679915136
-2.06,0.029704227255789,0.0303905847874934
-2.05,0.0311087336891591,0.032334502080693
-2.04,0.0322028975242423,0.0353514307018908
-2.03,0.0330316650259262,0.0344996781150313
-2.02,0.0336211340727698,0.031079998226055
-2.01,0.0339542303826352,0.0358753792025766
-2,0.0339727356188915,0.0342929197795902
-1.99,0.0336065425752652,0.0337576766514583
-1.98,0.0328133701021279,0.031897480894219
-1.97,0.0316050851570606,0.0311415146248475
-1.96,0.030043660640981,0.0306782763924697
-1.95,0.0282064829355099,0.0267942109785675
-1.94,0.0261405538824626,0.0243285187504097
-1.93,0.0238369851950654,0.0238138232921398
-1.92,0.0212473884660538,0.0205473822564459
-1.91,0.0183334693221566,0.0187326314745819
-1.9,0.0151151454541573,0.0129713919924759
-1.89,0.0116841252645779,0.0100353635844302
-1.88,0.0081788560729657,0.00694856213632935
-1.87,0.00478115961082975,0.00935614323407438
-1.86,0.002277767271797,0.00612630838431729
-1.85,0.00383000996818357,0.00918475891874898
-1.84,0.00730291264598415,0.0121660793692232
-1.83,0.0110806138734398,0.020126195662074
-1.82,0.0148760789981213,0.0213698565777284
-1.81,0.0185251937827125,0.0236989666669834
-1.8,0.0219454199337216,0.0263013140540904
-1.79,0.0251436220895526,0.0295941767325054
-1.78,0.0281642218604512,0.0356820291420401
-1.77,0.0310057950880624,0.0338260707733657
-1.76,0.0335830916638609,0.036496493879804
-1.75,0.0357748008493503,0.0374499052003873
-1.74,0.0375116120947938,0.0424747939702458
-1.73,0.0388172963502872,0.0423011271544392
-1.72,0.0397585867413937,0.0431919032264825
-1.71,0.0403506437176562,0.0429553221575132
-1.7,0.0405190197055038,0.0418931537400736
-1.69,0.040164973965402,0.0406394372824215
-1.68,0.0392657333172237,0.040533390256085
-1.67,0.0378980255114868,0.0411596194990174
-1.66,0.0361534420973834,0.0350898650401192
-1.65,0.0340378989320646,0.0310609606686504
-1.64,0.0314771103483387,0.0300422917585679
-1.63,0.0284283724053063,0.0226863151833048
-1.62,0.0249649551305529,0.022866753529698
-1.61,0.0212260403095809,0.0180328004293863
-1.6,0.0172870078757558,0.0141020923824049
-1.59,0.0131203208565996,0.0087153307775341
-1.58,0.00873546482120992,0.00279973439277
-1.57,0.00451293910605243,0.00525600018315245
-1.56,0.00326064028616507,0.00792382289187824
-1.55,0.00689040223134864,0.0147498445544493
-1.54,0.0113939132885279,0.0161655573789415
-1.53,0.0160818894848048,0.024149714317003
-1.52,0.0207841917686703,0.0257254596332748
-1.51,0.0252974520276095,0.0312560547118737
-1.5,0.0294969868984449,0.0330946059381123
-1.49,0.0334051782347497,0.0416436344060758
-1.48,0.0370589680723103,0.0413837916907223
-1.47,0.0403626426405243,0.0422869571397938
-1.46,0.0431548167829668,0.045922373246709
-1.45,0.0453884371241584,0.0489881351026412
-1.44,0.0471382396975894,0.0498885824474281
-1.43,0.0484174435162499,0.052000722021852
-1.42,0.049100913594404,0.0525918154471562
-1.41,0.0490903729221777,0.0479743072290389
-1.4,0.0484498416331656,0.0449654657887307
-1.39,0.047277308848427,0.0439720947598826
-1.38,0.045525631707223,0.0438829654310848
-1.37,0.0430902524170998,0.0431239315300134
-1.36,0.0400177213021145,0.0350788347667706
-1.35,0.0364606388833421,0.0341938708946513
-1.34,0.0324501061604707,0.0300351636327561
-1.33,0.0279059725695745,0.0235936600084128
-1.32,0.0228823523275474,0.0172883927342926
-1.31,0.0175955244056368,0.0111514597433668
-1.3,0.0121971915256847,0.00738969496290901
-1.29,0.00694197290177636,0.00204489665244001
-1.28,0.00438775770554273,0.00795349151781499
-1.27,0.00831269842966536,0.0126789555239582
-1.26,0.0139869343862593,0.0189860405350922
-1.25,0.0199466239383872,0.02574211284021
-1.24,0.0259579214482146,0.0339218344652985
-1.23,0.0317471165862436,0.0370862806721721
-1.22,0.0371652858733464,0.0407459627898773
-1.21,0.0422582613010084,0.0489206152068933
-1.2,0.0469655395163473,0.0551187985808023
-1.19,0.0510732404535632,0.0557689181120175
-1.18,0.0545208586564406,0.0613712785839553
-1.17,0.0573851261062483,0.0596877878385396
-1.16,0.0595708184395684,0.0638554919937276
-1.15,0.0609055110858812,0.0627174116919094
-1.14,0.0614332441538074,0.0610121937773356
-1.13,0.0612333302328096,0.0617715433531217
-1.12,0.0601764573983324,0.061009447305931
-1.11,0.0581957552252599,0.0591576344271088
-1.1,0.0554410479605457,0.0504928827615818
-1.09,0.0519409080611455,0.0489393371693498
-1.08,0.0475838799364553,0.0466886355548177
-1.07,0.042478177758655,0.0391389430172173
-1.06,0.0368064892863444,0.0299065654054513
-1.05,0.0305301341058673,0.0232240809171273
-1.04,0.023719889455012,0.0137151900432669
-1.03,0.0167575207904671,0.008154093112438
-1.02,0.0102072779306218,0.000940711431688767
-1.01,0.00695523743893108,0.00585359025966277
-1,0.0113699861087431,0.0153673832644632
-0.99,0.0186152005860693,0.0254192476700117
-0.98,0.0264473580624601,0.0344136386844518
-0.970000000000001,0.0343751830635708,0.045323649189999
-0.959999999999999,0.0420038565248339,0.0519346665368538
-0.949999999999999,0.0492660732806943,0.0598999539107925
-0.94,0.0561147185278534,0.0679906140573517
-0.93,0.0622712106209304,0.065989603728609
-0.92,0.0676693369464516,0.0712068031028088
-0.91,0.0723324789176763,0.0740406335135479
-0.9,0.0760249769643219,0.083234076422245
-0.890000000000001,0.0786721887408795,0.0801117138612692
-0.879999999999999,0.0803535007005698,0.0855551723489334
-0.869999999999999,0.0808852967925944,0.0811517380557313
-0.859999999999999,0.0802093099752676,0.0778890027498624
-0.85,0.0784598912082403,0.0789745162270363
-0.84,0.0755082189682566,0.0730903100041329
-0.83,0.0713403386001418,0.0637724629662181
-0.82,0.0661485675269436,0.0585031954391743
-0.810000000000001,0.0598572619193497,0.0576655481717635
-0.799999999999999,0.0525341762644286,0.0432350409714251
-0.789999999999999,0.0444499953199287,0.0357061414927311
-0.779999999999999,0.0356304571949178,0.0272529106123272
-0.77,0.0264427542601202,0.0123537407917425
-0.76,0.0178594337468884,0.00806939674374721
-0.75,0.0126760735568724,0.0103190882824662
-0.74,0.0161804153293706,0.0253020770073581
-0.73,0.0251616236233734,0.0331377652487387
-0.720000000000001,0.0357869739801458,0.0459668050190379
-0.709999999999999,0.046825163329638,0.0567277170910875
-0.699999999999999,0.0576773520651053,0.0689832671093192
-0.69,0.0682386117238865,0.0796009417462711
-0.68,0.0781627328763957,0.0823261126914725
-0.67,0.0872442024103167,0.0936174488142515
-0.66,0.0954455936910723,0.104223685628909
-0.65,0.102429908972459,0.110593776360587
-0.640000000000001,0.108153770770657,0.112040135247586
-0.629999999999999,0.112520476939545,0.114934668917211
-0.619999999999999,0.115269979555971,0.115971116053076
-0.609999999999999,0.116486759784073,0.113180195501517
-0.6,0.115996812599652,0.112641178384539
-0.59,0.113731229722364,0.111863677478135
-0.58,0.109811109560759,0.106066241204223
-0.57,0.104067610313826,0.0986815977260596
-0.560000000000001,0.0966852377162556,0.0868965978711061
-0.549999999999999,0.0877304184472389,0.0788285641201883
-0.539999999999999,0.0772651429237092,0.0623615704215561
-0.529999999999999,0.0657173907873071,0.0529300614128069
-0.52,0.0533594160987952,0.037719509987037
-0.51,0.0412845001303222,0.0261897061924176
-0.5,0.031734320970898,0.0236308743920532
-0.49,0.0294120414614931,0.0320153700625472
-0.48,0.0369835546449113,0.0436898429267437
-0.470000000000001,0.0506741177001254,0.0625749150892389
-0.459999999999999,0.0670675792516342,0.0840692949678503
-0.449999999999999,0.0843962134613139,0.100150948342982
-0.44,0.10204344391619,0.118147462707004
-0.43,0.119309453125671,0.136805378629062
-0.42,0.135942267998205,0.150701261052113
-0.41,0.151530992519002,0.164869791174147
-0.4,0.165738907322523,0.18172708499562
-0.390000000000001,0.178388075537793,0.190829754864398
-0.379999999999999,0.189042449490344,0.196658302094049
-0.369999999999999,0.197648622910632,0.205776505715899
-0.359999999999999,0.203820564358624,0.205406612447073
-0.35,0.207489703353963,0.213365429952661
-0.34,0.208467592800021,0.21160237602255
-0.33,0.206616347553872,0.208221939661666
-0.32,0.202002972355821,0.196012750944171
-0.310000000000001,0.194501345553039,0.185021866856779
-0.299999999999999,0.18443961167416,0.16908956620745
-0.289999999999999,0.171919775842804,0.158002404227724
-0.279999999999999,0.157652110688973,0.140516214057898
-0.27,0.142426992696827,0.126803512309229
-0.26,0.12795362616299,0.110741530824926
-0.25,0.116763469523134,0.108630838591832
-0.24,0.112504927515047,0.110484875637149
-0.23,0.11841146376954,0.128893962418755
-0.220000000000001,0.135315597285829,0.156784552250623
-0.209999999999999,0.161426018755544,0.186533719467989
-0.199999999999999,0.194303235473538,0.226132669874418
-0.19,0.231932924575425,0.268147067208576
-0.18,0.272869173477269,0.312977416826695
-0.17,0.316127678665381,0.360420036678863
-0.16,0.36083977327633,0.406389909236693
-0.15,0.406450790170174,0.44809336384992
-0.140000000000001,0.452253085072826,0.495836177162643
-0.129999999999999,0.497868816718524,0.540009670336201
-0.119999999999999,0.542634718226824,0.586793318615836
-0.109999999999999,0.586263420425656,0.625954997026843
-0.0999999999999996,0.628120794414558,NaN
-0.0899999999999999,0.667978904778383,0.705472939602406
-0.0800000000000001,0.705246442853414,0.742037981187151
-0.0700000000000003,0.739746025368429,0.771693265482944
-0.0600000000000005,0.770947990723155,0.8013375604145
-0.0499999999999989,0.798727674770655,0.823861002898176
-0.0399999999999991,0.822633036708963,0.845735453545449
-0.0299999999999994,0.84260007513713,0.859059391896936
-0.0199999999999996,0.858265085001931,0.86713714784629
-0.00999999999999979,0.869634996711278,0.881435358817563
0,0.876439564984217,0.883200098483531
0.00999999999999979,0.87876669856226,0.881417458394133
0.0199999999999996,0.876439564984217,0.867135392049757
0.0299999999999994,0.869634996711278,0.859087106865541
0.0399999999999991,0.858265085001931,0.84574202780048
0.0499999999999989,0.842600075137131,0.82390128900438
0.0600000000000005,0.822633036708964,0.801336565409884
0.0700000000000003,0.798727674770655,0.771664985835494
0.0800000000000001,0.770947990723155,0.741980472003116
0.0899999999999999,0.73974602536843,0.705500375726049
0.0999999999999996,0.705246442853415,NaN
0.109999999999999,0.667978904778383,0.625921268195987
0.119999999999999,0.628120794414558,0.586793035146937
0.129999999999999,0.586263420425656,0.539966059033911
0.140000000000001,0.542634718226824,0.495833314399798
0.15,0.497868816718524,0.448115470574521
0.16,0.452253085072826,0.406424722312542
0.17,0.406450790170174,0.360407710798731
0.18,0.36083977327633,0.312987533972322
0.19,0.316127678665381,0.268141595706903
0.199999999999999,0.272869173477269,0.226130519784794
0.209999999999999,0.231932924575425,0.186529274387036
0.220000000000001,0.194303235473538,0.156787728246079
0.23,0.161426018755544,0.12889976183795
0.24,0.135315597285829,0.11046250728975
0.25,0.11841146376954,0.108628643754309
0.26,0.112504927515047,0.110734896766325
0.27,0.116763469523134,0.126793965513163
0.279999999999999,0.12795362616299,0.140490506735865
0.289999999999999,0.142426992696827,0.158006489982048
0.299999999999999,0.157652110688973,0.169038507957123
0.310000000000001,0.171919775842804,0.184969092206743
0.32,0.18443961167416,0.196075570003953
0.33,0.194501345553038,0.2082116151425
0.34,0.202002972355821,0.211604728868089
0.35,0.206616347553872,0.213357744851931
0.359999999999999,0.208467592800021,0.20540445034641
0.369999999999999,0.207489703353963,0.205785884289762
0.379999999999999,0.203820564358624,0.19661497178787
0.390000000000001,0.197648622910632,0.190874976288127
0.4,0.189042449490344,0.181776165910589
0.41,0.178388075537793,0.16491075856198
0.42,0.165738907322523,0.150705255481978
0.43,0.151530992519002,0.136775363280554
0.44,0.135942267998205,0.118128047740613
0.449999999999999,0.119309453125671,0.10020354228757
0.459999999999999,0.10204344391619,0.084042073653085
0.470000000000001,0.0843962134613139,0.0625515209695105
0.48,0.0670675792516343,0.0436918333839812
0.49,0.0506741177001255,0.0320244051535017
0.5,0.0369835546449114,0.0236066793203477
0.51,0.0294120414614932,0.02619109358258
0.52,0.0317343209708979,0.0377194038883443
0.529999999999999,0.0412845001303221,0.0529298374994399
0.539999999999999,0.0533594160987953,0.0623578544292289
0.549999999999999,0.0657173907873072,0.0787966248961348
0.560000000000001,0.0772651429237093,0.0868956858395572
0.57,0.0877304184472389,0.0987036583515648
0.58,0.0966852377162555,0.106068156290649
0.59,0.104067610313826,0.111873263747921
0.6,0.109811109560759,0.11265125053006
0.609999999999999,0.113731229722364,0.113193861250048
0.619999999999999,0.115996812599652,0.115977911472923
0.629999999999999,0.116486759784073,0.114931311454647
0.640000000000001,0.115269979555971,0.111994971964592
0.65,0.112520476939545,0.110616172605344
0.66,0.108153770770657,0.104216595768119
0.67,0.102429908972459,0.0936268268460165
0.68,0.0954455936910723,0.082319580152708
0.69,0.0872442024103167,0.0795916891386899
0.699999999999999,0.0781627328763958,0.068970771429062
0.709999999999999,0.0682386117238864,0.0567024792810154
0.720000000000001,0.0576773520651053,0.0459543828166601
0.73,0.0468251633296381,0.03313823043174
0.74,0.0357869739801456,0.0252899068832133
0.75,0.0251616236233734,0.0103484730167683
0.76,0.0161804153293707,0.00809517187734063
0.77,0.0126760735568724,0.0123532725595939
0.779999999999999,0.0178594337468883,0.0272224728982265
0.789999999999999,0.0264427542601202,0.0357196060366842
0.799999999999999,0.0356304571949179,0.0432113618157026
0.810000000000001,0.0444499953199286,0.0576644690909444
0.82,0.0525341762644287,0.0584844791924405
0.83,0.0598572619193497,0.0637609376638848
0.84,0.0661485675269436,0.0730918460486239
0.85,0.0713403386001418,0.078974137280354
0.859999999999999,0.0755082189682567,0.077895387762913
0.869999999999999,0.0784598912082402,0.0811547070191668
0.879999999999999,0.0802093099752678,0.0855444779693666
0.890000000000001,0.0808852967925945,0.0801053133890859
0.9,0.0803535007005698,0.0832655078953588
0.91,0.0786721887408796,0.0740532729638948
0.92,0.0760249769643219,0.0712018773463619
0.93,0.0723324789176764,0.0659560034388892
0.94,0.0676693369464516,0.0679928632658964
0.949999999999999,0.0622712106209306,0.0598577048038754
0.959999999999999,0.0561147185278533,0.0519112796901414
0.970000000000001,0.0492660732806943,0.0452933508267804
0.98,0.0420038565248339,0.0343862323807831
0.99,0.0343751830635709,0.0254172077301127
1,0.0264473580624601,0.015366115402119
1.01,0.0186152005860693,0.00577809849923113
1.02,0.0113699861087431,0.000933362335864829
1.03,0.00695523743893111,0.00817880894138337
1.04,0.0102072779306219,0.0137291579431322
1.05,0.0167575207904671,0.023195087331932
1.06,0.023719889455012,0.0299279137572446
1.07,0.0305301341058673,0.0390999173623193
1.08,0.0368064892863445,0.0466981833816056
1.09,0.0424781777586551,0.0489370889614148
1.1,0.0475838799364552,0.0505108191379911
1.11,0.0519409080611456,0.0591911258685836
1.12,0.0554410479605457,0.0609919018330877
1.13,0.05819575522526,0.0617746883991791
1.14,0.0601764573983324,0.0609912367252531
1.15,0.0612333302328097,0.0626980612369699
1.16,0.0614332441538074,0.0638575130130542
1.17,0.0609055110858812,0.0597466698855593
1.18,0.0595708184395684,0.0613701951521808
1.19,0.0573851261062484,0.0557279042623081
1.2,0.0545208586564407,0.0551072232894317
1.21,0.0510732404535631,0.0489395868534394
1.22,0.0469655395163473,0.0407770425848765
1.23,0.0422582613010084,0.03705777822506
1.24,0.0371652858733465,0.0339076259460585
1.25,0.0317471165862436,0.0257253973243609
1.26,0.0259579214482146,0.0189483585605933
1.27,0.0199466239383872,0.0126332884889251
1.28,0.0139869343862593,0.00796117756415176
1.29,0.00831269842966539,0.00203639647735345
1.3,0.00438775770554277,0.00738192260455029
1.31,0.00694197290177631,0.0111503665137503
1.32,0.0121971915256847,0.0173317686279688
1.33,0.0175955244056367,0.0236178759490502
1.34,0.0228823523275474,0.0300711930200275
1.35,0.0279059725695745,0.0342196951621776
1.36,0.0324501061604706,0.0350882278490372
1.37,0.0364606388833421,0.0431548488534325
1.38,0.0400177213021144,0.0438897080049199
1.39,0.0430902524170998,0.0439248709462643
1.4,0.045525631707223,0.0449661654283807
1.41,0.047277308848427,0.0480295834293981
1.42,0.0484498416331656,0.0525987918737169
1.43,0.0490903729221778,0.0520095440585046
1.44,0.049100913594404,0.049886479456469
1.45,0.0484174435162499,0.0490193808918376
1.46,0.0471382396975894,0.0459029182328383
1.47,0.0453884371241584,0.0422414278189114
1.48,0.0431548167829668,0.0413601802017244
1.49,0.0403626426405243,0.0416465571824019
1.5,0.0370589680723103,0.0331243437194647
1.51,0.0334051782347497,0.0312610021462
1.52,0.029496986898445,0.0256791588558808
1.53,0.0252974520276095,0.0241565997909626
1.54,0.0207841917686703,0.0161604448385232
1.55,0.0160818894848049,0.0146908649887902
1.56,0.0113939132885278,0.00793281867103381
1.57,0.00689040223134865,0.00523868812866264
1.58,0.00326064028616502,0.00277261234312171
1.59,0.00451293910605251,0.00874821242395783
1.6,0.00873546482120993,0.0141332610164891
1.61,0.0131203208565996,0.0180358268189371
1.62,0.0172870078757558,0.0229164494495234
1.63,0.0212260403095808,0.0226837284545249
1.64,0.0249649551305529,0.0300611658203531
1.65,0.0284283724053063,0.0310942785078331
1.66,0.0314771103483387,0.0350713275839372
1.67,0.0340378989320646,0.0411737067116699
1.68,0.0361534420973835,0.0404832892692198
1.69,0.0378980255114868,0.04062671106988
1.7,0.0392657333172237,0.0419372232581701
1.71,0.040164973965402,0.0430011202443565
1.72,0.0405190197055039,0.0431962263792735
1.73,0.0403506437176563,0.0422714923878436
1.74,0.0397585867413937,0.0425121930521078
1.75,0.0388172963502872,0.0374646989281369
1.76,0.0375116120947939,0.0365598271149608
1.77,0.0357748008493503,0.0338299570088052
1.78,0.0335830916638608,0.0356856212361689
1.79,0.0310057950880624,0.0295960567055355
1.8,0.0281642218604512,0.0263120876154093
1.81,0.0251436220895526,0.0237023964716681
1.82,0.0219454199337216,0.0214005971911254
1.83,0.0185251937827124,0.0200931264719518
1.84,0.0148760789981212,0.0121689946857368
1.85,0.0110806138734398,0.00922529767515958
1.86,0.0073029126459841,0.00616246097763088
1.87,0.00383000996818358,0.00933059678565742
1.88,0.00227776727179699,0.00700201828952361
1.89,0.00478115961082972,0.010013539264159
1.9,0.00817885607296572,0.0129850873074532
1.91,0.0116841252645779,0.0187478296869057
1.92,0.0151151454541573,0.0205252576666338
1.93,0.0183334693221566,0.0238201164777004
1.94,0.0212473884660538,0.0243273948122489
1.95,0.0238369851950654,0.0267955058451526
1.96,0.0261405538824626,0.0306833637657955
1.97,0.0282064829355099,0.0311403077536343
1.98,0.0300436606409811,0.0319050665785008
1.99,0.0316050851570606,0.0337103003158844
2,0.0328133701021279,0.0343058052748959
2.01,0.0336065425752652,0.035854670109592
2.02,0.0339727356188915,0.0310779016835814
2.03,0.0339542303826352,0.0345113202665293
2.04,0.0336211340727697,0.0353892389300535
2.05,0.0330316650259263,0.0323911864953993
2.06,0.0322028975242422,0.0303905590613664
2.07,0.0311087336891591,0.0300088273357332
2.08,0.0297042272557891,0.029861343596298
2.09,0.0279597859824289,0.0249624642497409
2.1,0.0258858192377815,0.0242620289382149
2.11,0.0235367652360836,0.0207489781990989
2.12,0.0209947924902254,0.0159757930432476
2.13,0.0183419809363628,0.018516297441703
2.14,0.0156339754814412,0.013396524722667
2.15,0.0128875159017443,0.0159036574639483
2.16,0.0100883025943605,0.0109615791004599
2.17,0.00721726885320922,0.00608292801234335
2.18,0.00429813167164557,0.00648464107277281
2.19,0.00168566519390785,0.00592063646331047
2.2,0.00257083885832713,0.00785465419100077
2.21,0.00545295500345133,0.0128646504269696
2.22,0.00838433190451835,0.0126660184855349
2.23,0.0111727648596493,0.0167018334055455
2.24,0.0137557610744652,0.0171927039127619
2.25,0.0161157194078446,0.0192612175589939
2.26,0.0182648346922716,0.0232969830085478
2.27,0.0202310048403342,0.0229748125045498
2.28,0.0220417992735564,0.0285286293700513
2.29,0.0237104991371421,0.0290162351090744
2.3,0.0252285114384132,0.0272359857108916
2.31,0.0265660145053687,0.028562164399253
2.32,0.0276794941409422,0.0327365817079347
2.33,0.0285227496416225,0.0291289174855747
2.34,0.0290577033968462,0.0349912972907206
2.35,0.0292623902274052,0.0317722578678429
2.36,0.0291348933988744,0.0289899743805628
2.37,0.028693130076016,0.0309822938753512
2.38,0.027971119042921,0.0317204191753055
2.39,0.0270127786359921,0.028282569994908
2.4,0.0258645305419203,0.0243722226071295
2.41,0.0245680875935637,0.0225261109935001
2.42,0.0231547551819497,0.0239525089205673
2.43,0.0216422989343326,0.0194980690041205
2.44,0.0200348843667553,0.0178108703233425
2.45,0.018325866666916,0.018644882738818
2.46,0.01650253333562,0.0183095207818744
2.47,0.0145515367368721,0.0155256856226337
2.48,0.0124638138384112,0.00923814494983462
2.49,0.0102381907360321,0.0120215781217253
2.5,0.007883433533735,0.00492763510776966
2.51,0.00541928131976858,0.00458835435701856
2.52,0.00288049011757006,0.00576701502225725
2.53,0.000509499965694663,0.00585881631100918
2.54,0.00242466282657891,0.00931569136804362
2.55,0.0049956398064788,0.00634164886435293
2.56,0.00751351640552,0.0135151191347674
2.57,0.00992819553461281,0.0136852900944263
2.58,0.0122025453038001,0.013397111242187
2.59,0.0143057278996511,0.0185710963774747
2.6,0.0162129286163814,0.0204818732894726
2.61,0.0179055052225678,0.0206266127471521
2.62,0.0193709787363371,0.0257668189064474
2.63,0.020602800853745,0.0235102831124222
2.64,0.0215999253075034,0.0303385308106197
2.65,0.0223662309270588,0.0241985063055469
2.66,0.0229098464354759,0.0239075830982439
2.67,0.0232424230486984,0.0274455577367629
2.68,0.0233783944817376,0.027922051921944
2.69,0.023334256592158,0.0267240893287181
2.7,0.0231278914372311,0.0246327872768202
2.71,0.022777953484235,0.026404018857248
2.72,0.0223033293924712,0.0245142158400706
2.73,0.0217226773457189,0.0252733511204622
2.74,0.0210540474226295,0.0266066592518113
2.75,0.0203145809458547,0.0257115585418539
2.76,0.0195202840947817,0.0253764759123683
2.77,0.0186858692137336,0.0216916585001493
2.78,0.0178246560914882,0.0236819424772772
2.79,0.0169485249136105,0.0167972426422713
2.8,0.0160679124826128,0.0170117834285097
2.81,0.0151918435535336,0.0165818508158223
2.82,0.0143279896468709,0.0135209421919264
2.83,0.0134827483909726,0.0139908856835041
2.84,0.0126613372407822,0.0126025203942368
2.85,0.0118678962605314,0.00806119205954463
2.86,0.0111055954993836,0.010117510315998
2.87,0.0103767432973168,0.00495646260311142
2.88,0.00968289260962124,0.00657798974533991
2.89,0.00902494311757117,0.00586370038404539
2.9,0.00840323749116253,0.00295000299411207
2.91,0.00781765068527073,0.00522376774026606
2.92,0.00726767158360772,0.00940271048833899
2.93,0.00675247666071717,0.00881342145995212
2.94,0.00627099561620616,0.0113163052378172
2.95,0.0058219691559606,0.0129446738874323
2.96,0.00540399925918931,0.0175228116063401
2.97,0.00501559238694516,0.0122148599624566
2.98,0.00465519616399832,0.0178123285683664
2.99,0.00432123010986406,0.0181431826399352
3,0.00401211101204978,0.0214137460652505
3.01,0.00372627353199896,0.0217883375259214
3.02,0.00346218661571549,0.0202091620621927
3.03,0.00321836625225202,0.0233880528846594
3.04,0.00299338508617854,0.0214837204477075
3.05,0.00278587934940233,0.0274410129128202
3.06,0.00259455353386809,0.0199473211352996
3.07,0.00241818318317943,0.0258436740411165
3.08,0.00225561613782948,0.0258182877468701
3.09,0.0021057725280444,0.0210218798960708
3.1,0.0019676437692205,0.0285137106282282
3.11,0.00184029077983361,0.0222068526317976
3.12,0.00172284160879593,0.0213304697657535
3.13,0.00161448863048092,0.0268515621750614
3.14,0.00151448543935922,0.0203686682279831
3.15,0.00142214355348228,0.0209313216664411
3.16,0.00133682901601862,0.0182222225506917
3.17,0.00125795896665887,0.0191552898140985
3.18,0.00118499824004348,0.0189937286338075
3.19,0.00111745603541281,0.0197873184549912
3.2,0.00105488269142772,0.0143391802739744
3.21,0.000996866590616258,0.0139671262890429
3.22,0.000943031211155802,0.0149833765890007
3.23,0.000893032336858845,0.0105740395850444
3.24,0.0008465554321029,0.0130096659765977
3.25,0.000803313183639087,0.00898509889565471
3.26,0.000763043208944249,0.00805141142753167
3.27,0.000725505927504646,0.00640642109611034
3.28,0.000690482590411941,0.00754531032914532
3.29,0.000657773461546472,0.00526037996968533
3.3,0.000627196143374351,0.00977921453101761
3.31,0.000598584039167455,0.0070503784906707
3.32,0.00057178494364797,0.0125862698972027
3.33,0.000546659753493455,0.00998600084606613
3.34,0.000523081289494877,0.00914313676965425
3.35,0.000500933222157258,0.0118695024257471
3.36,0.000480109092804608,0.0129294981357783
3.37,0.000460511422718522,0.0124306952178819
3.38,0.000442050902986634,0.0117034775253104
3.39,0.000424645658427994,0.0141826727072121
3.4,0.000408220579083864,0.0143936816529508
3.41,0.000392706713523085,0.0156934984792346
3.42,0.000378040718279341,0.0159216512712504
3.43,0.000364164358540483,0.0225694244768559
3.44,0.000351024055196376,0.0191809828959309
3.45,0.000338570474192316,0.0184731706820302
3.46,0.000326758153996821,0.0206108715064164
3.47,0.000315545167850542,0.0220017617624986
3.48,0.000304892817293014,0.0174318444854863
3.49,0.000294765354180202,0.0213104120176809
3.5,0.00028512972833973,0.0212571962046935
3.51,0.000275955358522442,0.0233483091147427
3.52,0.000267213924347551,0.0199213549912721
3.53,0.000258879177273288,0.0190302510402426
3.54,0.000250926768781286,0.024621502578314
3.55,0.000243334094056559,0.0215001076703979
3.56,0.000236080149821974,0.018723706522116
3.57,0.000229145404789384,0.0189073487360998
3.58,0.000222511681737833,0.0231459258475215
3.59,0.000216162049913014,0.0177599662204874
3.6,0.000210080726958292,0.0157668673872999
3.61,0.000204252989315993,0.0186505917868962
3.62,0.000198665090449948,0.0178304983312867
3.63,0.000193304186032237,0.014004637998394
3.64,0.000188158265568704,0.0151375265904024
3.65,0.000183216089746371,0.0113679146018422
3.66,0.00017846713309983,0.00863869741390426
3.67,0.000173901531398389,0.0151388226500311
3.68,0.000169510033427924,0.0138698487397988
3.69,0.000165283956672674,0.00834156526081582
3.7,0.000161215146648843,0.0072963971417857
3.71,0.000157295939465357,0.00964332672409764
3.72,0.00015351912741486,0.00899110366805387
3.73,0.000149877927263642,0.00576383302187917
3.74,0.000146365951043244,0.00715027231634092
3.75,0.000142977179116504,0.00622725353011595
3.76,0.000139705935306214,0.00448404319241102
3.77,0.000136546863959285,0.00569792604291312
3.78,0.000133494908702461,0.00956319346165281
3.79,0.00013054529285203,0.00555765243952651
3.8,0.000127693501217646,0.0079779409004432
3.81,0.00012493526332246,0.00969830941023088
3.82,0.000122266537778597,0.0115570960965271
3.83,0.000119683497863279,0.00853759722915907
3.84,0.000117182518070215,0.0116847876617997
3.85,0.000114760161684737,0.0108672924607123
3.86,0.000112413169165612,0.0154037689384119
3.87,0.000110138447418054,0.0142010804590803
3.88,0.000107933059729677,0.0122322912715169
3.89,0.000105794216485132,0.0156429714475025
3.9,0.000103719266429479,0.0175736866305183
3.91,0.000101705688599187,0.0180116819902998
3.92,9.97510847334197e-05,0.0171221713407177
3.93,9.78531722357883e-05,0.019370093610005
3.94,9.60097775613551e-05,0.015834114038969
3.95,9.42188300751927e-05,0.0198609613109161
3.96,9.2478356269503e-05,0.0162247931441185
3.97,9.07864743923503e-05,0.0168591787247819
3.98,8.91413893736055e-05,0.020289302689403
3.99,8.75413881251213e-05,0.022610745664495
4,8.59848350773444e-05,0.018429390997468
4.01,8.44701680523569e-05,0.019975394328617
4.02,8.29958943308175e-05,0.0189388520033108
4.03,8.15605870238113e-05,0.0181490207572376
4.04,8.01628815961119e-05,0.0180838597319871
4.05,7.88014726717242e-05,0.0193886406439485
4.06,7.74751109526148e-05,0.0188235171704979
4.07,7.61826003974412e-05,0.0178906745495545
4.08,7.49227954966729e-05,0.0172900780169715
4.09,7.36945987627263e-05,0.0180993407987759
4.1,7.24969583183956e-05,0.0147704565318123
4.11,7.13288656679984e-05,0.0138197355012249
4.12,7.01893535501751e-05,0.0155543171116755
4.13,6.90774939558833e-05,0.0135347278546078
4.14,6.79923962179259e-05,0.0139711800929758
4.15,6.69332052427478e-05,0.0116452582846795
4.16,6.58990998019004e-05,0.0128865123448493
4.17,6.48892909629338e-05,0.0125629741114189
4.18,6.39030205493459e-05,0.01203580346029
4.19,6.29395597471655e-05,0.00910272571711941
4.2,6.19982077221132e-05,0.0125209093417723
4.21,6.10782903691938e-05,0.00913020338598536
4.22,6.01791590777497e-05,0.00873046718076018
4.23,5.93001895989864e-05,0.00603171635180158
4.24,5.84407809532486e-05,0.00565340001298471
4.25,5.76003543899347e-05,0.00661971748197032
4.26,5.67783524291734e-05,0.00853505415546106
4.27,5.59742379018755e-05,0.00554682505339473
4.28,5.51874931017676e-05,0.0073009711701519
4.29,5.44176189134193e-05,0.00571347154718036
4.3,5.36641340497014e-05,0.00547674964747169
4.31,5.29265742605801e-05,0.0047876374716104
4.32,5.22044916463011e-05,0.00561066188845599
4.33,5.14974539452523e-05,0.00991085743628578
4.34,5.08050439032945e-05,0.00691074690444852
4.35,5.01268586376974e-05,0.0123036406985316
4.36,4.94625090655913e-05,0.00985922950787347
4.37,4.88116193108014e-05,0.00839114083662498
4.38,4.81738262166179e-05,0.00919817197760955
4.39,4.75487787712059e-05,0.0130873408890908
4.4,4.69361376940772e-05,0.0118631661906962
4.41,4.63355748957329e-05,0.0140867055109608
4.42,4.57467731060542e-05,0.0145434819736898
4.43,4.51694253916209e-05,0.0138507722099834
4.44,4.46032348003841e-05,0.0173030947955298
4.45,4.40479139365362e-05,0.0174635084206209
4.46,4.35031846251348e-05,0.0133058930377121
4.47,4.29687775341678e-05,0.0126179766494312
4.48,4.24444318619244e-05,0.0130290521809345
4.49,4.1929894992814e-05,0.0168734141104829
4.5,4.14249222087848e-05,0.0158694189641319
4.51,4.09292763854658e-05,0.0171698159026504
4.52,4.04427277129195e-05,0.01690916581231
4.53,3.99650534274382e-05,0.0166084576988268
4.54,3.94960375537381e-05,0.0170965172436942
4.55,3.9035470656729e-05,0.0177896134325061
4.56,3.85831496072307e-05,0.01323021275137
4.57,3.81388773554948e-05,0.0171946151695295
4.58,3.77024627077664e-05,0.0186282160060726
4.59,3.7273720133008e-05,0.0189043350661655
4.6,3.68524695439427e-05,0.0194083363433482
4.61,3.6438536123605e-05,0.0176915698447251
4.62,3.60317501304021e-05,0.0175271524125615
4.63,3.56319467253964e-05,0.0159167071276885
4.64,3.52389658052851e-05,0.0150225139608222
4.65,3.4852651835603e-05,0.01304680305702
4.66,3.4472853701289e-05,0.0152768944310978
4.67,3.40994245517042e-05,0.0151261971173522
4.68,3.37322216565936e-05,0.0162542517530746
4.69,3.33711062713159e-05,0.0129951401907477
4.7,3.30159435051687e-05,0.0127689452459853
4.71,3.26666021863836e-05,0.0137330133132359
4.72,3.2322954748213e-05,0.01426773721939
4.73,3.19848771028642e-05,0.0131246284770317
4.74,3.16522485372859e-05,0.00966325571042874
4.75,3.13249515925492e-05,0.00974211258802592
4.76,3.10028719708095e-05,0.00843532533808068
4.77,3.06858984196784e-05,0.0103396933364044
4.78,3.03739226548813e-05,0.00824451087843312
4.79,3.00668392408282e-05,0.0100738788187341
4.8,2.97645455257937e-05,0.0122973420131287
4.81,2.94669415365427e-05,0.00953956343214786
4.82,2.91739299010671e-05,0.0117370155846969
4.83,2.88854157733687e-05,0.00924534577531815
4.84,2.86013067403707e-05,0.00634286014100907
4.85,2.83215127671458e-05,0.00381440456271483
4.86,2.80459461008367e-05,0.00466418594803286
4.87,2.77745212284121e-05,0.00798099191044069
4.88,2.75071547779043e-05,0.00663880182003101
4.89,2.72437654861934e-05,0.00809776925369141
4.9,2.69842741046622e-05,0.00592076991739094
4.91,2.67286033656785e-05,0.00565178509405607
4.92,2.64766779052046e-05,0.00493101889517547
4.93,2.62284242165432e-05,0.00489144243321704
4.94,2.5983770591116e-05,0.00651421170748083
4.95,2.5742647067093e-05,0.00929464754261868
4.96,2.55049853812432e-05,0.00730249079440796
4.97,2.52707189128541e-05,0.00783038418982038
4.98,2.5039782646783e-05,0.0102214522480041
4.99,2.48121131149937e-05,0.0100363902998832
5,2.45876483640612e-05,0.0122638061963808
5.01,2.43663279009938e-05,0.00901834778882361
5.02,2.41480926651096e-05,0.00620992360511504
5.03,2.39328849721797e-05,0.00947354026145227
5.04,2.37206484920251e-05,0.0125095232816479
5.05,2.35113281942555e-05,0.0126739740358125
5.06,2.33048703297762e-05,0.0151977805097057
5.07,2.31012223756613e-05,0.0149348091578602
5.08,2.29003330224955e-05,0.0136888857963782
5.09,2.27021521233592e-05,0.0125358841081063
5.1,2.25066306712131e-05,0.0152711654583082
5.11,2.23137207693548e-05,0.0137829693384383
5.12,2.21233755904561e-05,0.0119409336682739
5.13,2.19355493659078e-05,0.0155305295322849
5.14,2.17501973357931e-05,0.0156225312567955
5.15,2.15672757465505e-05,0.0134901946323444
5.16,2.13867417944427e-05,0.0164806292521991
5.17,2.12085536373956e-05,0.0173348148918231
5.18,2.10326703237419e-05,0.0133322861757718
5.19,2.08590518238271e-05,0.0131101077667381
5.2,2.06876589486401e-05,0.0106088846040059
5.21,2.05184533807152e-05,0.011546607447577
5.22,2.03513976033724e-05,0.0176398369502267
5.23,2.01864549268884e-05,0.013729800546914
5.24,2.00235894224275e-05,0.0147312136045028
5.25,1.98627659431325e-05,0.016681076411534
5.26,1.97039500684798e-05,0.013713793861493
5.27,1.9547108117684e-05,0.0152622852437005
5.28,1.93922071043254e-05,0.00875886303878081
5.29,1.92392147388092e-05,0.0127253282264767
5.3,1.90880993983895e-05,0.0122936266051966
5.31,1.89388301160373e-05,0.0134705096983664
5.32,1.87913765658546e-05,0.0162200521092049
5.33,1.86457090398389e-05,0.0131456871477773
5.34,1.85017984442758e-05,0.01324123487479
5.35,1.83596162672005e-05,0.0149358126268198
5.36,1.8219134588617e-05,0.0104094427616008
5.37,1.80803260395933e-05,0.00981512896020742
5.38,1.79431638125411e-05,0.0135074324008203
5.39,1.78076216286214e-05,0.0159989170687347
5.4,1.76736737383464e-05,0.0130891069369102
5.41,1.75412949020212e-05,0.0167358437261948
5.42,1.74104603800739e-05,0.012099125244958
5.43,1.72811459215701e-05,0.0102230411834848
5.44,1.71533277487362e-05,0.0116965240168661
5.45,1.70269825536881e-05,0.0122829610331585
5.46,1.69020874785831e-05,0.0126510471610091
5.47,1.67786201126384e-05,0.0127637771121287
5.48,1.66565584728872e-05,0.014024179790729
5.49,1.65358810079624e-05,0.0114663908713067
5.5,1.64165665700026e-05,0.011049713745875
5.51,1.6298594426326e-05,0.00509178310057115
5.52,1.61819442278534e-05,0.00872295764240074
5.53,1.60665960186969e-05,0.00731495164158451
5.54,1.59525302174213e-05,0.00819193752397978
5.55,1.58397276118779e-05,0.0125893515604086
5.56,1.5728169348916e-05,0.00788475391871692
5.57,1.56178369295802e-05,0.00670453746117331
5.58,1.55087121953794e-05,0.006409773381975
5.59,1.54007773274521e-05,0.00646172876049514
5.6,1.52940148384458e-05,0.00664595240149908
5.61,1.51884075529694e-05,0.0118452129791624
5.62,1.50839386259068e-05,0.0079535826321812
5.63,1.49805915005692e-05,0.00392912551331162
5.64,1.4878349942173e-05,0.00604985949122343
5.65,1.4777197990793e-05,0.00700827590663576
5.66,1.46771199920465e-05,0.0102159142539601
5.67,1.45781005555769e-05,0.0091050267066596
5.68,1.44801245887875e-05,0.0088548209687501
5.69,1.43831772436461e-05,0.00447298665461563
5.7,1.4287243960285e-05,0.00496229187455913
5.71,1.41923104175488e-05,0.00373483275721781
5.72,1.40983625614852e-05,0.00790261934273033
5.73,1.40053865775393e-05,0.00680598635515387
5.74,1.39133688979113e-05,0.00720763650240194
5.75,1.38222961873996e-05,0.0038337591685176
5.76,1.37321553506582e-05,0.0056096148064797
5.77,1.36429335085775e-05,0.00798582381240751
5.78,1.35546180194116e-05,0.00995460040121316
5.79,1.34671964441173e-05,0.0124627666510863
5.8,1.33806565699659e-05,0.0108812487893788
5.81,1.32949863852676e-05,0.0118950436431553
5.82,1.32101740872102e-05,0.00831551361447993
5.83,1.31262080715376e-05,0.00928387219343729
5.84,1.3043076934038e-05,0.0127886907610782
5.85,1.29607694578278e-05,0.0116362298906308
5.86,1.28792746204659e-05,0.00916730594669205
5.87,1.27985815805674e-05,0.0125602140703694
5.88,1.27186796777972e-05,0.00731166647335655
5.89,1.26395584335596e-05,0.00930505267546036
5.9,1.25612075385773e-05,0.0105033147093596
5.91,1.24836168563055e-05,0.0126946826210383
5.92,1.24067764169218e-05,0.0117100531921622
5.93,1.23306764167137e-05,0.0119051911713332
5.94,1.22553072068488e-05,0.0120013975045631
5.95,1.21806593049694e-05,0.0132983229042878
5.96,1.21067233709985e-05,0.00996984307632104
5.97,1.20334902314311e-05,0.0114887388272833
5.98,1.19609508450579e-05,0.0121558460755731
5.99,1.18890963316562e-05,0.0126329629776957
6,1.18179179382944e-05,0.012777590805688
6.01,1.17474070695225e-05,0.0160843162726563
6.02,1.16775552463952e-05,0.0137833055404211
6.03,1.16083541493687e-05,0.0127809734646167
6.04,1.15397955638284e-05,0.0117364044433381
6.05,1.14718714315337e-05,0.011811541409423
6.06,1.14045737969063e-05,0.0114745834416198
6.07,1.13378948517943e-05,0.00921277530043648
6.08,1.12718268894484e-05,0.0129080670769247
6.09,1.12063623417736e-05,0.0133258820522858
6.1,1.11414937429057e-05,0.0158419322174769
6.11,1.10772137539182e-05,0.0145138857625903
6.12,1.10135151459903e-05,0.0164484437446207
6.13,1.09503907953933e-05,0.0120489718075603
6.14,1.08878337020966e-05,0.0142817578852681
6.15,1.08258369527222e-05,0.0119642870832645
6.16,1.07643937668463e-05,0.0126712862877139
6.17,1.07034974324405e-05,0.0131994171120275
6.18,1.06431413806537e-05,0.0138986612929506
6.19,1.05833190954985e-05,0.013883859857135
6.2,1.052402421e-05,0.0130263502911364
6.21,1.04652503970709e-05,0.0107382618760997
6.22,1.04069914863864e-05,0.00880368104193032
6.23,1.03492413349029e-05,0.012492779661134
6.24,1.0291993951959e-05,0.0141643401304378
6.25,1.02352433842557e-05,0.0143706283946597
6.26,1.01789838095394e-05,0.0136599341992981
6.27,1.01232094533986e-05,0.0120766164124472
6.28,1.0067914662292e-05,0.0133668388343223
6.29,1.00130938316298e-05,0.0113754256141102
6.3,9.95874147057122e-06,0.00838959454148794
6.31,9.90485214070837e-06,0.0116481931703751
6.32,9.85142050296635e-06,0.0123218207998538
6.33,9.79844128618859e-06,0.0121873101020661
6.34,9.74590929198116e-06,0.00640593782060829
6.35,9.69381941428676e-06,0.0116636003650846
6.36,9.64216658972096e-06,0.0124133922405565
6.37,9.59094586838916e-06,0.0120316837136247
6.38,9.54015232473933e-06,0.00722482749123092
6.39,9.4897811518337e-06,0.00894625097775089
6.4,9.4398275611849e-06,0.0103491445328296
6.41,9.39028688478541e-06,0.00969250788360703
6.42,9.34115446469274e-06,0.0128729085617228
6.43,9.29242576409645e-06,0.00918703103187377
6.44,9.24409626034447e-06,0.00899057474264786
6.45,9.19616153583837e-06,0.00935299849008185
6.46,9.14861719792497e-06,0.00719252440391168
6.47,9.10145895007506e-06,0.0121068462534381
6.48,9.05468252203361e-06,0.0101716872304038
6.49,9.00828373220258e-06,0.00666509873117491
6.5,8.96225843401436e-06,0.00713403198771791
6.51,8.91660255173793e-06,0.00746258652941502
6.52,8.87131206091425e-06,0.00810387170263277
6.53,8.826382989805e-06,0.00627515756362888
6.54,8.78181142856176e-06,0.00418206781514232
6.55,8.73759350748706e-06,0.00919601312745772
6.56,8.69372542908032e-06,0.00579144510837558
6.57,8.6502034212514e-06,0.00591055343266371
6.58,8.60702379160228e-06,0.00686724383047633
6.59,8.56418287184114e-06,0.00570621932947209
6.6,8.52167706209671e-06,0.00652395899090497
6.61,8.4795027963814e-06,0.00779361729552251
6.62,8.43765656841138e-06,0.00716264607463868
6.63,8.39613490905962e-06,0.00404819219772733
6.64,8.35493440227013e-06,0.00505702585438806
6.65,8.31405166985398e-06,0.00786154193054173
6.66,8.27348338869742e-06,0.00329625756705498
6.67,8.23322626475416e-06,0.00555767179180574
6.68,8.19327706674783e-06,0.00838924771716013
6.69,8.1536325838682e-06,0.00631614325995108
6.7,8.11428966746647e-06,0.00335221312502769
6.71,8.07524519313743e-06,0.00800291574349518
6.72,8.03649609162386e-06,0.00852404296029313
6.73,7.99803931982647e-06,0.00282957140957535
6.74,7.95987188692328e-06,0.00834683443840763
6.75,7.92199082818292e-06,0.00692192248998453
6.76,7.88439322905474e-06,0.0045596082097542
6.77,7.84707620369416e-06,0.00512374523469603
6.78,7.81003690679888e-06,0.0111011607106877
6.79,7.77327252658478e-06,0.00460740724919521
6.8,7.73678029310224e-06,0.00909465254585402
6.81,7.7005574637859e-06,0.0121525228138408
6.82,7.66460133920357e-06,0.00466998292189665
6.83,7.62890924268516e-06,0.00780983375689213
6.84,7.5934785449129e-06,0.00841579440370683
6.85,7.55830663812111e-06,0.0060838436911865
6.86,7.52339095410392e-06,0.00714854200490835
6.87,7.48872895553669e-06,0.0109206962098366
6.88,7.4543181309851e-06,0.00604314356856863
6.89,7.42015601175256e-06,0.00815799269085695
6.9,7.38624014609996e-06,0.0100551902214984
6.91,7.35256812655663e-06,0.00510759447452242
6.92,7.31913756047783e-06,0.00944257608427412
6.93,7.28594610081615e-06,0.0102574516529085
6.94,7.2529914126665e-06,0.00775370652828368
6.95,7.22027120810801e-06,0.00997154605448554
6.96,7.18778320612203e-06,0.008219525131071
6.97,7.15552517424514e-06,0.00832634409241749
6.98,7.12349489072468e-06,0.0078865409178362
6.99,7.09169017177934e-06,0.00971526144218173
7,7.06010885368352e-06,0.010983907897982
7.01,7.02874880124382e-06,0.0138251710546403
7.02,6.99760790496013e-06,0.0117253006444906
7.03,6.96668408048056e-06,0.0120613550342129
7.04,6.93597526903236e-06,0.0133345943449614
7.05,6.90547943317559e-06,0.0095758904057653
7.06,6.87519456641496e-06,0.0127879634472017
7.07,6.84511867745677e-06,0.0117281261108671
7.08,6.81524980694346e-06,0.00842559599147877
7.09,6.78558601326822e-06,0.0129361002551395
7.1,6.7561253784384e-06,0.0105261294393642
7.11,6.72686601130835e-06,0.0106064085985092
7.12,6.6978060357474e-06,0.0141366709795778
7.13,6.66894360416308e-06,0.00853861157809683
7.14,6.64027688781534e-06,0.0122252411300534
7.15,6.61180407921894e-06,0.0159025316057632
7.16,6.58352338958003e-06,0.00960088793006495
7.17,6.55543305967703e-06,0.0146675545251302
7.18,6.52753133493414e-06,0.0111784314879136
7.19,6.49981650257002e-06,0.0106338285927164
7.2,6.47228684497055e-06,0.0116512081670571
7.21,6.44494068772145e-06,0.00709436547531773
7.22,6.41777635576729e-06,0.0135429959189564
7.23,6.39079221046153e-06,0.0112291143517448
7.24,6.36398661460406e-06,0.00845437232506901
7.25,6.3373579681351e-06,0.0141795201856644
7.26,6.31090467093987e-06,0.00840073697860315
7.27,6.28462515609063e-06,0.0120853759028399
7.28,6.25851786577855e-06,0.0113600490210177
7.29,6.23258126003035e-06,0.0122196742319228
7.3,6.20681382167381e-06,0.0160469617996157
7.31,6.18121404536137e-06,0.00842931628818661
7.32,6.15578044404518e-06,0.0128149560756272
7.33,6.13051154989611e-06,0.0116992264181925
7.34,6.10540590568258e-06,0.0100220600230282
7.35,6.08046207642928e-06,0.010144837395994
7.36,6.05567864115166e-06,0.00992514947949909
7.37,6.03105418955401e-06,0.0138253514356234
7.38,6.00658733976356e-06,0.0112772086149527
7.39,5.98227670642469e-06,0.0125638886331656
7.4,5.9581209395984e-06,0.00940745092200722
7.41,5.93411868753331e-06,0.0138458837886911
7.42,5.91026862357483e-06,0.0120103803184115
7.43,5.88656943044097e-06,0.0109426252619787
7.44,5.86301980826892e-06,0.0133334599990385
7.45,5.83961846852712e-06,0.00877141534170733
7.46,5.81636413897869e-06,0.0154266669607872
7.47,5.79325556114386e-06,0.0106653614971707
7.48,5.77029148545452e-06,0.0116160009977589
7.49,5.74747068627482e-06,0.0102002119787607
7.5,5.72479193856731e-06,0.0108775947609023
7.51,5.7022540391686e-06,0.00756137238514608
7.52,5.67985579446262e-06,0.0109324853092119
7.53,5.65759602406146e-06,0.0117954841756036
7.54,5.63547356058497e-06,0.00926162571397829
7.55,5.6134872492001e-06,0.0136534918869331
7.56,5.59163594503037e-06,0.0104904456529523
7.57,5.569918521267e-06,0.015027555207735
7.58,5.54833385273095e-06,0.00988717488382591
7.59,5.52688083979671e-06,0.0118252621809421
7.6,5.50555837883386e-06,0.00749206470080869
7.61,5.48436539353287e-06,0.012303625862494
7.62,5.46330080603016e-06,0.00799610300188613
7.63,5.44236355710289e-06,0.0115326592421438
7.64,5.4215525965257e-06,0.00760956150028772
7.65,5.4008668845474e-06,0.0109436343114983
7.66,5.38030539243166e-06,0.00770477901742505
7.67,5.35986710227479e-06,0.0117113844879925
7.68,5.33955100766415e-06,0.00803799519447351
7.69,5.31935610918229e-06,0.0127531605897504
7.7,5.29928142365653e-06,0.00915329503115581
7.71,5.27932597134716e-06,0.0109763563397219
7.72,5.25948878774895e-06,0.00816759368281987
7.73,5.23976891455094e-06,0.00981172294571658
7.74,5.22016540718211e-06,0.0111140769296208
7.75,5.20067732552209e-06,0.0109133541936645
7.76,5.18130374476942e-06,0.00663527819114756
7.77,5.16204374260458e-06,0.00555937782295914
7.78,5.14289641624419e-06,0.00564281714608324
7.79,5.12386085941908e-06,0.00690681363808419
7.8,5.10493618697017e-06,0.00607816025521975
7.81,5.08612151101702e-06,0.0059423715948172
7.82,5.06741596548268e-06,0.00308713584804678
7.83,5.04881868127901e-06,0.00529002501731529
7.84,5.0303288048195e-06,0.00370020288015824
7.85,5.01194548873583e-06,0.00808674123043837
7.86,4.99366789464031e-06,0.00437662438436129
7.87,4.97549519199581e-06,0.00847636838205465
7.88,4.9574265594018e-06,0.00612050473991981
7.89,4.93946118385172e-06,0.0121572161470016
7.9,4.9215982565785e-06,0.0067147573093406
7.91,4.90383698299567e-06,0.0111496481686609
7.92,4.88617657079664e-06,0.00526112005275798
7.93,4.86861624046971e-06,0.00462237342223572
7.94,4.85115521345262e-06,0.00703604369784054
7.95,4.83379272800355e-06,0.00626780963873554
7.96,4.81652801917007e-06,0.00581439721475364
7.97,4.79936033934155e-06,0.00558253184793244
7.98,4.78228893955801e-06,0.00672628109915802
7.99,4.76531308607901e-06,0.00616676144618061
8,4.74843204655391e-06,0.00631891696791684
8.01,4.73164509813687e-06,0.00518974101328776
8.02,4.71495152374696e-06,0.00925535840659147
8.03,4.69835061367345e-06,0.00695044694633624
8.04,4.68184166849168e-06,0.00874450720152792
8.05,4.66542398657343e-06,0.00947664405458184
8.06,4.64909688478344e-06,0.00386191834293989
8.07,4.63285967417269e-06,0.00994799290815469
8.08,4.61671168564112e-06,0.00632531805040788
8.09,4.60065224088334e-06,0.00831855748582256
8.1,4.58468068603622e-06,0.00729346081778035
8.11,4.56879635457221e-06,0.00542873732985535
8.12,4.55299860424875e-06,0.00510806484679225
8.13,4.53728678227743e-06,0.00358640832054868
8.14,4.52166025729181e-06,0.00575426022430046
8.15,4.50611838825423e-06,0.00506765381531654
8.16,4.49066055896179e-06,0.00818584074899901
8.17,4.47528613781082e-06,0.00587643786363072
8.18,4.45999451899315e-06,0.00392021484313214
8.19,4.44478508455448e-06,0.00738807840344538
8.2,4.4296572386034e-06,0.00205117952587934
8.21,4.4146103765224e-06,0.00807728658851258
8.22,4.39964391124645e-06,0.00564741417906497
8.23,4.3847572520722e-06,0.00645463344180911
8.24,4.36994981810927e-06,0.00830448019125859
8.25,4.35522103440257e-06,0.00959948546387158
8.26,4.34057032729746e-06,0.00700980774495382
8.27,4.32599713581243e-06,0.00659909324637788
8.28,4.31150089227941e-06,0.00709872228699085
8.29,4.29708105056121e-06,0.0103703923295154
8.3,4.28273704782706e-06,0.00641649811937825
8.31,4.2684683556905e-06,0.00673538421457121
8.32,4.25427441400524e-06,0.0107340701630866
8.33,4.24015470560361e-06,0.00590240620757316
8.34,4.22610868567422e-06,0.00890520097888737
8.35,4.21213583943498e-06,0.00746038311503109
8.36,4.1982356360912e-06,0.00669233653462115
8.37,4.18440756873431e-06,0.00852776954528721
8.38,4.17065111572609e-06,0.00620257223036984
8.39,4.15696578037547e-06,0.00700704253284147
8.4,4.14335104872651e-06,0.00850052742957466
8.41,4.12980643601616e-06,0.00423417997648841
8.42,4.11633143370859e-06,0.00962113101417816
8.43,4.10292556618626e-06,0.0110093976676684
8.44,4.0895883386458e-06,0.0075049416234033
8.45,4.07631927663398e-06,0.0103103240113663
8.46,4.06311789990505e-06,0.00794213983404802
8.47,4.0499837386906e-06,0.0102250333414023
8.48,4.03691632477036e-06,0.00918932524278753
8.49,4.02391519142681e-06,0.0069720035214266
8.5,4.01097988569977e-06,0.00994396229762515
8.51,3.9981099415302e-06,0.0114715192430021
8.52,3.98530491896823e-06,0.00797250328214048
8.53,3.97256436000789e-06,0.00730130094467217
8.54,3.95988782746986e-06,0.0102580190700007
8.55,3.94727487833221e-06,0.00569732630087694
8.56,3.93472507606907e-06,0.00636284596928882
8.57,3.92223799113078e-06,0.00886876287597223
8.58,3.90981319151995e-06,0.00736100729781263
8.59,3.89745025476536e-06,0.0109975007842064
8.6,3.88514875884973e-06,0.00980984690467309
8.61,3.87290828416592e-06,0.00616959919889866
8.62,3.86072842143824e-06,0.00906229689484812
8.63,3.84860875461575e-06,0.0106067311587065
8.64,3.83654888037566e-06,0.0102122747563418
8.65,3.82454839464502e-06,0.00958183355911774
8.66,3.8126068967546e-06,0.00847902563401537
8.67,3.80072398967005e-06,0.00671448404152746
8.68,3.78889928117541e-06,0.0105526693275613
8.69,3.77713238103106e-06,0.0128254226405166
8.7,3.76542290221126e-06,0.00809740447840726
8.71,3.75377046245932e-06,0.00346396810758503
8.72,3.74217468070318e-06,0.00997149369630783
8.73,3.73063518032854e-06,0.00860725409042146
8.74,3.7191515884513e-06,0.00780598959485504
8.75,3.7077235316926e-06,0.0123850896681151
8.76,3.69635064813005e-06,0.0129847035483558
8.77,3.68503256559326e-06,0.00909524875457212
8.78,3.67376893145559e-06,0.00644996191246993
8.79,3.66255937980561e-06,0.0101127637245761
8.8,3.65140356058326e-06,0.00930257406306054
8.81,3.6403011183796e-06,0.00714235292438304
8.82,3.62925170486432e-06,0.0116263676220676
8.83,3.61825497444572e-06,0.010984105529237
8.84,3.60731058175231e-06,0.0101769671971534
8.85,3.5964181865343e-06,0.00540939701208748
8.86,3.58557745032785e-06,0.0107649861809099
8.87,3.57478804118539e-06,0.0111765033673224
8.88,3.5640496206621e-06,0.0059960442607079
8.89,3.55336186612307e-06,0.0102104543578439
8.9,3.54272444186283e-06,0.011756904728272
8.91,3.53213703318067e-06,0.0105505391085088
8.92,3.52159930948793e-06,0.00890256959311261
8.93,3.51111095929087e-06,0.0112648368230375
8.94,3.50067165854291e-06,0.0112520882294485
8.95,3.49028110136244e-06,0.00789903820728486
8.96,3.47993896913671e-06,0.00772994852823016
8.97,3.46964495859694e-06,0.0107565885732209
8.98,3.45939875920194e-06,0.0128420255134851
8.99,3.44920006909911e-06,0.00889725197645918
9,3.43904858743538e-06,0.00830026151690367
9.01,3.42894401303805e-06,0.0104136711102659
9.02,3.41888605294223e-06,0.0119926995899088
9.03,3.40887440574552e-06,0.00752226863058523
9.04,3.39890879024903e-06,0.00937734309659266
9.05,3.38898890433818e-06,0.0058607143350892
9.06,3.37911447521617e-06,0.00895048245422417
9.07,3.36928520117553e-06,0.00975073862176825
9.08,3.3595008171313e-06,0.00974441686831671
9.09,3.34976102450866e-06,0.0104457132742711
9.1,3.34006556429955e-06,0.0127532094279127
9.11,3.33041414161668e-06,0.00952262881112426
9.12,3.32080649833487e-06,0.00989748830794971
9.13,3.31124235130652e-06,0.0105826592085199
9.14,3.30172143831297e-06,0.0125391743676091
9.15,3.29224348913155e-06,0.0124407802057634
9.16,3.28280823577965e-06,0.0119248523707026
9.17,3.27341542209672e-06,0.00946898724541067
9.18,3.2640647767203e-06,0.0115777040462283
9.19,3.25475605368104e-06,0.00896571153596765
9.2,3.24548897969454e-06,0.0141751182126815
9.21,3.23626331618041e-06,0.00892085865957996
9.22,3.22707879478768e-06,0.00835755695439086
9.23,3.21793517926973e-06,0.00637775075084355
9.24,3.20883220343241e-06,0.0112732337648061
9.25,3.19976963996414e-06,0.0119642072424111
9.26,3.19074722088444e-06,0.0107552889042283
9.27,3.18176472531099e-06,0.00739612696410117
9.28,3.17282189058862e-06,0.00901027054076543
9.29,3.1639184972324e-06,0.00724136551566465
9.3,3.15505428631284e-06,0.0108780652843384
9.31,3.14622904055006e-06,0.00916986504164397
9.32,3.13744251303176e-06,0.00796550154220427
9.33,3.12869447609329e-06,0.00792750991040358
9.34,3.11998470022855e-06,0.00712970817782916
9.35,3.11131295052305e-06,0.0108624693126323
9.36,3.10267900937953e-06,0.0140351932320169
9.37,3.09408263840964e-06,0.00760788068042805
9.38,3.08552362847839e-06,0.00793966173682503
9.39,3.07700174137153e-06,0.0110509100357649
9.4,3.06851677412559e-06,0.0127595541466202
9.41,3.0600684896055e-06,0.0118247044091581
9.42,3.05165668744988e-06,0.0100147932254282
9.43,3.04328113751248e-06,0.00887583069013124
9.44,3.03494163942422e-06,0.0054087197472506
9.45,3.026637967042e-06,0.00891378006329774
9.46,3.01836992335936e-06,0.00821720602598713
9.47,3.01013728680812e-06,0.00855389157249288
9.48,3.00193985910377e-06,0.0107194599460421
9.49,2.99377742778907e-06,0.010233229476773
9.5,2.98564979419292e-06,0.00654386085964718
9.51,2.97755674853748e-06,0.002911803848335
9.52,2.96949809457922e-06,0.00622434337559315
9.53,2.96147363085003e-06,0.0072169229192941
9.54,2.95348315686798e-06,0.00680109134110203
9.55,2.9455264781046e-06,0.0101736355018278
9.56,2.93760339703744e-06,0.0102853539393867
9.57,2.92971372137274e-06,0.00972077920184713
9.58,2.92185725600818e-06,0.00673703023648525
9.59,2.91403381070303e-06,0.00644443566106595
9.6,2.90624319571294e-06,0.00619805651654364
9.61,2.89848522233689e-06,0.00814098845943281
9.62,2.89075970306083e-06,0.00814470628491975
9.63,2.88306645221483e-06,0.00650387378798809
9.64,2.87540528438792e-06,0.00908522977701282
9.65,2.86777601794829e-06,0.0112966728229634
9.66,2.86017847032556e-06,0.00510358464908298
9.67,2.8526124602422e-06,0.00740094512678487
9.68,2.84507781029027e-06,0.00479100470369256
9.69,2.83757433929788e-06,0.00579202012048281
9.7,2.83010187533411e-06,0.00649215274941685
9.71,2.82266023884187e-06,0.00677249911149778
9.72,2.81524925712953e-06,0.00796481593775418
9.73,2.80786875768849e-06,0.00772231551606925
9.74,2.80051856844621e-06,0.00994631892183379
9.75,2.79319851968585e-06,0.00579573945820856
9.76,2.7859084406566e-06,0.00483109886626649
9.77,2.77864816586005e-06,0.00175818826991332
9.78,2.77141752424539e-06,0.00386401766361229
9.79,2.76421635644898e-06,0.00826774057519763
9.8,2.75704449094848e-06,0.00731012981654209
9.81,2.74990177076496e-06,0.00807185032854559
9.82,2.74278802899646e-06,0.00809187562630325
9.83,2.73570310864487e-06,0.00596689984867099
9.84,2.7286468461321e-06,0.00527615391337251
9.85,2.72161908594855e-06,0.00822018189362646
9.86,2.71461966664707e-06,0.0102664837161003
9.87,2.70764843743837e-06,0.00880456880056243
9.88,2.7007052353694e-06,0.00773562774531718
9.89,2.6937899157754e-06,0.00459503118669371
9.9,2.68690231408831e-06,0.0066725237455265
9.91,2.68004228831742e-06,0.00747716192627068
9.92,2.6732096808014e-06,0.00491448347978092
9.93,2.66640434545235e-06,0.00715090450948343
9.94,2.65962612937985e-06,0.00621788749382502
9.95,2.65287488933963e-06,0.00696019952170658
9.96,2.64615047253209e-06,0.00825205650486123
9.97,2.63945273969749e-06,0.00898068399522215
9.98,2.63278153956336e-06,0.00710333663780389
9.99,2.62613673324106e-06,0.00563067502779225
10,2.6195181743764e-06,0.00601942604706838

